The Operational Cost of Ethereum Airdrops

Efficient transfers to many recipients present a host of issues on Ethereum. First, accounts are identified by long and incompressible constants. Second, these constants have to be stored and communicated for each payment. Third, the standard interface for token transfers does not support lists of recipients, adding repeated communication to the overhead. Since Ethereum charges resource usage, even small optimizations translate to cost savings. Airdrops, a popular marketing tool used to boost coin uptake, present a relevant example for the value of optimizing bulk transfers. Therefore, we review technical solutions for airdrops of Ethereum-based tokens, discuss features and prerequisites, and compare the operational costs by simulating 35 scenarios. We find that cost savings of factor two are possible, but require specific provisions in the smart contract implementing the token system. Pull-based approaches, which use on-chain interaction with the recipients, promise moderate savings for the distributor while imposing a disproportional cost on each recipient. Total costs are broadly linear in the number of recipients independent of the technical approach. We publish the code of the simulation framework for reproducibility, to support future airdrop decisions, and to benchmark innovative bulk payment solutions.

==> data/annotated_simulation.csv <==
,#,variable,value,name,batch_size,discounted_value,cost_eth_low,cost_eth_high,cost_eth_median,#tx,#tx_needed_10,#tx_needed_25,#tx_needed_50,#tx_needed_75,#tx_needed,gas_per_tx,block_fill_10,block_fill_25,block_fill_50,block_fill_75,block_fill
0,100,N_P,5170680,NAIVE|PUSH,1,3670680,0.0029989944,1.2151098,0.05429214,100.0,6.4652249152254155,2.5860925529329033,0.8620308509776345,0.6465232190721524,0.6465232190721524,51706.8,0.06465224915225416,0.025860925529329035,0.012930462764664518,0.008620308509776345,0.006465232190721524
1,200,N_P,10341040,NAIVE|PUSH,1,7341040,0.0059978032,2.4301444,0.10858092,200.0,12.930049714417182,5.172025059292254,1.724008353097418,1.2930064264959136,1.2930064264959136,51705.2,0.0646502485720859,0.02586012529646127,0.012930062648230635,0.008620041765487089,0.006465032132479568
2,300,N_P,15511208,NAIVE|PUSH,1,11011208,0.00899650064,3.64513388,0.162867684,300.0,19.394634443988757,7.757861537707472,2.585953845902491,1.9394656269306403,1.9394656269306403,51704.026666666665,0.06464878147996252,0.02585953845902491,0.012929769229512455,0.008619846153008303,0.006464885423102134
3,400,N_P,20681760,NAIVE|PUSH,1,14681760,0.0119954208,4.8602136,0.21715848,400.0,25.85969931280071,10.343890072010955,3.447963357336985,2.585972841343436,2.585972841343436,51704.4,0.06464924828200178,0.02585972518002739,0.012929862590013694,0.008619908393342464,0.00646493210335859
4,500,N_P,25852312,NAIVE|PUSH,1,18352312,0.01499434096,6.07529332,0.271449276,500.0,32.324764181612665,12.929918606314438,4.309972868771479,3.232480055756232,3.232480055756232,51704.624,0.06464952836322534,0.025859837212628876,0.012929918606314438,0.00861994573754296,0.006464960111512465
5,600,N_P,31022160,NAIVE|PUSH,1,22022160,0.0179928528,7.2902076,0.32573268,600.0,38.788948795150596,15.515595038156103,5.171865012718701,3.8788992445425676,3.8788992445425676,51703.6,0.06464824799191765,0.025859325063593504,0.012929662531796752,0.008619775021197835,0.006464832074237612
6,700,N_P,36193352,NAIVE|PUSH,1,25693352,0.02099214416,8.50543772,0.380030196,700.0,45.25481389602985,18.10194366560669,6.033981221868897,4.525486482252146,4.525486482252146,51704.78857142857,0.0646497341371855,0.025859919522295275,0.012929959761147638,0.008619973174098424,0.006464980688931637
7,800,N_P,41364224,NAIVE|PUSH,1,29364224,0.02399124992,-8.726151433709552,0.434324352,800.0,51.720278880875455,20.688132246483725,6.896044082161242,5.172033708313332,5.172033708313332,51705.28,0.06465034860109431,0.025860165308104657,0.012930082654052329,0.008620055102701552,0.006465042135391666
8,900,N_P,46534648,NAIVE|PUSH,1,33034648,0.02699009584,-7.511101793709551,0.488613804,900.0,58.18518370327395,23.27409676215779,7.758032254052596,5.818524918066772,5.818524918066772,51705.16444444445,0.06465020411474884,0.025860107513508652,0.012930053756754326,0.008620035837836219,0.0064650276867408586
9,1000,N_P,51704880,NAIVE|PUSH,1,36704880,0.0299888304,-6.2960972737095515,0.54290124,1000.0,64.64984845605225,25.85996524988772,8.619988416629239,6.464992120831177,6.464992120831177,51704.88,0.06464984845605225,0.025859965249887717,0.012929982624943858,0.008619988416629238,0.006464992120831177
10,1100,N_P,56876328,NAIVE|PUSH,1,40376328,0.03298827024,-5.080806993709552,0.597201444,1100.0,71.11603364975844,28.44644191459715,9.482147304865716,7.111611367859468,7.111611367859468,51705.752727272724,0.06465093968159857,0.02586040174054286,0.01293020087027143,0.008620133913514287,0.0064651012435086065
11,1200,N_P,62045344,NAIVE|PUSH,1,44045344,0.03598629952,-3.8660882337095517,0.651476112,1200.0,77.57917796160886,31.031702225347576,10.343900741782525,7.757926526359986,7.757926526359986,51704.45333333333,0.06464931496800738,0.02585975185445631,0.012929875927228156,0.00861991728481877,0.0064649387719666555
12,1300,N_P,67217304,NAIVE|PUSH,1,47717304,0.03898603632,-2.6506776337095515,0.705781692,1300.0,84.04600334096888,33.61843496457469,11.206144988191564,8.404609792025704,8.404609792025704,51705.61846153846,0.0646507718007453,0.02586033458813438,0.01293016729406719,0.008620111529378126,0.006465084455404387
13,1400,N_P,72387088,NAIVE|PUSH,1,51387088,0.04198451104,-1.4357783937095516,0.760064424,1400.0,90.51010793130008,36.20407938710164,12.068026462367216,9.051020978482361,9.051020978482361,51705.06285714286,0.06465007709378577,0.025860056705072607,0.012930028352536304,0.00862001890169087,0.006465014984630258
14,1500,N_P,77556488,NAIVE|PUSH,1,55056488,0.04498276304,-0.22096939370955163,0.814343124,1500.0,96.97373238239089,38.78953175374034,12.929843917913447,9.697384150960948,9.697384150960948,51704.325333333334,0.06464915492159393,0.025859687835826893,0.012929843917913447,0.008619895945275631,0.006464922767307299
15,1600,N_P,82728512,NAIVE|PUSH,1,58728512,0.04798253696,0.9944562462904484,0.868649376,1600.0,103.44063778495764,41.376296502282166,13.792098834094055,10.344075418956344,10.344075418956344,51705.32,0.06465039861559853,0.02586018531392635,0.012930092656963176,0.008620061771308784,0.006465047136847714
16,1700,N_P,87899768,NAIVE|PUSH,1,62399768,0.05098186544,2.2097014062904483,0.922947564,1700.0,109.90658290904362,43.962677139047464,14.65422571301582,10.990670658995601,10.990670658995601,51705.74588235294,0.06465093112296683,0.025860398317086742,0.012930199158543371,0.008620132772362246,0.00646510038764447
17,1800,N_P,93068976,NAIVE|PUSH,1,66068976,0.05398000608,3.4244652862904483,0.977224248,1800.0,116.36996729051425,46.548033477742024,15.516011159247341,11.637009824485153,11.637009824485153,51704.986666666664,0.06464998182806347,0.025860018598745566,0.012930009299372783,0.008620006199581856,0.006465005458047307
18,1900,N_P,98240232,NAIVE|PUSH,1,69740232,0.05697933456,4.639710446290448,1.031522436,1900.0,122.83591241460023,49.13441411450732,16.37813803816911,12.28360506452441,12.28360506452441,51705.38526315789,0.06465048021821064,0.02586021795500385,0.012930108977501926,0.00862007265166795,0.00646505529711811
19,2000,N_P,103410912,NAIVE|PUSH,1,73410912,0.05997832896,5.854820246290449,1.085814576,2000.0,129.30113732982565,51.720506667440226,17.24016888914674,12.930128283596561,12.930128283596561,51705.456,0.06465056866491282,0.02586025333372011,0.012930126666860055,0.008620084444573371,0.006465064141798281
20,2100,N_P,108580376,NAIVE|PUSH,1,77080376,0.06297661808,7.0696442862904485,1.140093948,2100.0,135.7648418041232,54.305991043393625,18.101997014464544,13.576499458404829,13.576499458404829,51704.94095238095,0.0646499246686301,0.025859995734949345,0.012929997867474672,0.008619998578316449,0.006464999742097537
21,2200,N_P,113752208,NAIVE|PUSH,1,80752208,0.06597628064,8.285024806290448,1.194398184,2200.0,142.23150713706974,56.89265976399132,18.96421992133044,14.22316671941119,14.22316671941119,51705.54909090909,0.06465068506230442,0.025860299892723326,0.012930149946361663,0.008620099964241108,0.00646507578155054
22,2300,N_P,118921288,NAIVE|PUSH,1,84421288,0.06897434704,-8.946985467419104,1.248673524,2300.0,148.6947314721269,59.47795208405646,19.82598402801882,14.869489880241385,14.869489880241385,51704.90782608696,0.06464988324875083,0.02585997916698107,0.012929989583490535,0.008619993055660356,0.00646499560010495
23,2400,N_P,124091008,NAIVE|PUSH,1,88091008,0.07197278464,-7.732101267419103,1.302955584,2400.0,155.1587560392514,62.06356449726871,20.6878548324229,15.515893064368365,15.515893064368365,51704.58666666667,0.06464948168302141,0.02585981854052863,0.012929909270264314,0.008619939513509542,0.006464955443486819
24,2500,N_P,129262584,NAIVE|PUSH,1,91762584,0.07497229872,-6.516780907419103,1.357257132,2500.0,161.62510127937102,64.65010518060755,21.550035060202518,16.16252831605601,16.16252831605601,51705.0336,0.06465004051174841,0.025860042072243024,0.012930021036121512,0.008620014024081009,0.006465011326422405
25,2600,N_P,134433456,NAIVE|PUSH,1,95433456,0.07797140448,-5.301625987419103,1.411551288,2600.0,168.09056626421662,67.23629376148459,22.412097920494865,16.8090755421172,16.8090755421172,51705.17538461539,0.06465021779392947,0.02586011298518638,0.01293005649259319,0.008620037661728794,0.006465029054660462
26,2700,N_P,139604136,NAIVE|PUSH,1,99104136,0.08097039888,-4.086516187419103,1.465843428,2700.0,174.55579117944202,69.8223863144175,23.274128771472498,17.45559876118935,17.45559876118935,51705.235555555555,0.06465029302942298,0.025860143079413887,0.012930071539706944,0.008620047693137962,0.006465036578218278
27,2800,N_P,144773856,NAIVE|PUSH,1,102773856,0.08396883648,-2.871631987419103,1.520125488,2800.0,181.0198157465665,72.40799872762975,24.13599957587658,18.10200194531633,18.10200194531633,51704.94857142857,0.06464993419520232,0.02585999954558205,0.012929999772791025,0.00861999984852735,0.006465000694755832
28,2900,N_P,149945240,NAIVE|PUSH,1,106445240,0.0869682392,-1.6563567474191032,1.57442502,2900.0,187.48592091706595,74.99444338302446,24.998147794341488,18.748613190014943,18.748613190014943,51705.255172413796,0.06465031755760896,0.025860152890698093,0.012930076445349046,0.00862005096356603,0.006465039031039636
29,3000,N_P,155113552,NAIVE|PUSH,1,110113552,0.08996586016,-0.4418034274191032,1.628692296,3000.0,193.94818497364236,77.57935159131307,25.859783863771025,19.394840322889,19.394840322889,51704.51733333334,0.06464939499121412,0.025859783863771024,0.012929891931885512,0.008619927954590342,0.006464946774296334
30,3100,N_P,160284360,NAIVE|PUSH,1,113784360,0.0929649288,0.7733364525808968,1.68298578,3100.0,200.41356993528123,80.1655081628754,26.7218360542918,20.04137954662051,20.04137954662051,51704.632258064514,0.0646495386888004,0.02585984134286303,0.012929920671431516,0.008619947114287676,0.006464961144071132
31,3200,N_P,165454656,NAIVE|PUSH,1,117454656,0.09596370048,1.9883560125808968,1.737273888,3200.0,206.87831471126626,82.75140865992003,27.58380288664001,20.687854751714593,20.687854751714593,51704.58,0.06464947334727071,0.025859815206225014,0.012929907603112507,0.008619938402075004,0.00646495460991081
32,3300,N_P,170626616,NAIVE|PUSH,1,121126616,0.09896343728,3.2037666125808966,1.791579468,3300.0,213.34514009062627,85.33814139914715,28.44604713304905,21.33453801738031,21.33453801738031,51705.03515151515,0.06465004245170493,0.02586004284822641,0.012930021424113205,0.008620014282742136,0.006465011520418275
33,3400,N_P,175797168,NAIVE|PUSH,1,124797168,0.10196235744,4.418846332580896,1.845870264,3400.0,219.81020495943824,87.92416993345063,29.308056644483546,21.981045231793107,21.981045231793107,51705.0494117647,0.06465006028218771,0.025860049980426656,0.012930024990213328,0.008620016660142218,0.0064650133034685605
34,3500,N_P,180965608,NAIVE|PUSH,1,128465608,0.10496005264,5.633429732580897,1.900138884,3500.0,226.2726290624281,90.50914216036867,30.16971405345622,22.62728836932652,22.62728836932652,51704.45942857143,0.06464932258926517,0.025859754902962474,0.012929877451481237,0.008619918300987493,0.006464939534093292
35,3600,N_P,186139488,NAIVE|PUSH,1,132139488,0.10796090304,6.849291532580897,1.954464624,3600.0,232.74185513799003,93.0968351790371,31.032278393012366,23.274211704882585,23.274211704882585,51705.41333333333,0.06465051531610834,0.02586023199417697,0.012930115997088485,0.008620077331392324,0.006465058806911828
36,3700,N_P,191310424,NAIVE|PUSH,1,135810424,0.11096004592,8.064461492580897,2.008759452,3700.0,239.20740014604235,95.68305576922884,31.894351923076282,23.92076693327345,23.92076693327345,51705.52,0.06465064868811955,0.025860285343034823,0.012930142671517411,0.008620095114344941,0.006465072144127959
37,3800,N_P,196478160,NAIVE|PUSH,1,139478160,0.1139573328,-9.167864621128654,2.06302068,3800.0,245.66894399375818,98.26767589368507,32.755891964561684,24.5669220451804,24.5669220451804,51704.778947368424,0.06464972210362058,0.025859914708864493,0.012929957354432246,0.008619971569621496,0.00646497948557379
38,3900,N_P,201650760,NAIVE|PUSH,1,143150760,0.1169574408,-7.952303621128655,2.11733298,3900.0,252.1365696051855,100.85472872605928,33.618242908686426,25.2136853341429,25.2136853341429,51705.32307692308,0.06465040246286809,0.025860186852835716,0.012930093426417858,0.008620062284278572,0.006465047521575103
39,4000,N_P,206817600,NAIVE|PUSH,1,146817600,0.119954208,-6.738096221128655,2.1715848,4000.0,258.5969931280071,103.43890072010956,34.47963357336985,25.85972841343436,25.85972841343436,51704.4,0.06464924828200178,0.02585972518002739,0.012929862590013694,0.008619908393342464,0.00646493210335859
40,4100,N_P,211990904,NAIVE|PUSH,1,150490904,0.12295472432,-5.5223697811286545,2.225904492,4100.0,265.0654989947085,106.02630565494559,35.342101884981865,26.506579728023322,26.506579728023322,51705.09853658536,0.06465012170602645,0.025860074549986727,0.012930037274993363,0.008620024849995576,0.006465019445859346
41,4200,N_P,217160688,NAIVE|PUSH,1,154160688,0.12595319904,-4.307470541128655,2.280187224,4200.0,271.52960358503964,108.61195007747254,36.20398335915751,27.15299091447998,27.15299091447998,51704.92571428572,0.06464990561548564,0.02585998811368394,0.01292999405684197,0.008619996037894647,0.006464997836780948
42,4300,N_P,222330088,NAIVE|PUSH,1,157830088,0.12895145104,-3.092661541128655,2.334465924,4300.0,277.99322803613046,111.19740244411123,37.06580081470374,27.799354086958566,27.799354086958566,51704.67162790697,0.06464958791537917,0.025859861033514238,0.012929930516757119,0.00861995367783808,0.00646496606673455
43,4400,N_P,227503264,NAIVE|PUSH,1,161503264,0.13195189312,-1.876965181128655,2.388784272,4400.0,284.46157385641834,113.78474336031785,37.928247786772616,28.44618939688817,28.44618939688817,51705.28727272727,0.06465035769464053,0.025860168945526785,0.012930084472763392,0.008620056315175595,0.006465043044747311
44,4500,N_P,232673368,NAIVE|PUSH,1,165173368,0.13495055344,-0.6619907411286549,2.443070364,4500.0,290.92607856278323,116.37054782941836,38.79018260980612,29.092640594993217,29.092640594993217,51705.19288888889,0.06465023968061849,0.025860121739870744,0.012930060869935372,0.008620040579956915,0.006465031243331826
45,4600,N_P,237843856,NAIVE|PUSH,1,168843856,0.13794943648,0.5530739388713451,2.497360488,4600.0,297.39106340838845,118.95654435440713,39.65218145146905,29.739139807076334,29.739139807076334,51705.18608695652,0.06465023117573661,0.025860118337914594,0.012930059168957297,0.008620039445971532,0.006465030392842681
46,4700,N_P,243013832,NAIVE|PUSH,1,172513832,0.14094802256,1.768018298871345,2.551645236,4700.0,303.85540806833984,121.54228480487822,40.51409493495941,30.385575000522028,30.385575000522028,51705.070638297875,0.06465008682305103,0.0258600605967826,0.0129300302983913,0.008620020198927533,0.006465015957557879
47,4800,N_P,248185280,NAIVE|PUSH,1,176185280,0.1439474624,2.983308578871345,2.60594544,4800.0,310.321593262046,124.12876146958764,41.37625382319588,31.03219424755032,31.03219424755032,51705.26666666667,0.06465033192959292,0.02586015863949743,0.012930079319748714,0.008620052879832476,0.00646504046823965
48,100,EB_P_OA_100,3265376,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,1765376,0.00189391808,0.76736336,0.034286448,1.0,4.08290404217223,1.6331632505058973,0.5443877501686324,0.4082908636776882,0.4082908636776882,3265376.0,4.08290404217223,1.6331632505058973,0.8165816252529486,0.5443877501686324,0.4082908636776882
49,200,EB_P_OA_100,6530432,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,3530432,0.00378765056,1.53465152,0.068569536,2.0,8.16540796831081,3.2661664544382414,1.0887221514794139,0.8165417157069852,0.8165417157069852,3265216.0,4.082703984155405,1.6330832272191207,0.8165416136095603,0.5443610757397069,0.4082708578534926
50,300,EB_P_OA_100,9795296,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,5295296,0.00568127168,2.30189456,0.102850608,3.0,12.247671824829201,4.899073630426454,1.6330245434754846,1.2247685607472476,1.2247685607472476,3265098.6666666665,4.082557274943067,1.6330245434754846,0.8165122717377423,0.5443415144918282,0.40825618691574916
51,400,EB_P_OA_100,13060544,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,7060544,0.00757511552,3.06922784,0.137135712,4.0,16.33041582058797,6.5321728623029305,2.177390954100977,1.6330434197655792,1.6330434197655792,3265136.0,4.082603955146992,1.6330432155757326,0.8165216077878663,0.5443477385252442,0.4082608549413948
52,500,EB_P_OA_100,16325792,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,8825792,0.00946895936,3.83656112,0.171420816,5.0,20.41315981634674,8.165272094179405,2.721757364726469,2.041318278783911,2.041318278783911,3265158.4,4.082631963269348,1.633054418835881,0.8165272094179405,0.5443514729452937,0.4082636557567822
53,600,EB_P_OA_100,19590336,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,10590336,0.01136239488,4.60372896,0.205698528,6.0,24.49502355683148,9.798019223594066,3.2660064078646887,2.4495051121757823,2.4495051121757823,3265056.0,4.08250392613858,1.6330032039323443,0.8165016019661722,0.5443344013107815,0.408250852029297
54,700,EB_P_OA_100,22856224,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,12356224,0.01325660992,5.37121264,0.239990352,7.0,28.57856778465755,11.431438548617647,3.8104795162058824,2.8578599944908962,2.8578599944908962,3265174.8571428573,4.082652540665364,1.6330626498025211,0.8165313249012606,0.5443542166008404,0.40826571349869945
55,800,EB_P_OA_100,26121792,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,14121792,0.01515063936,6.13862112,0.274278816,8.0,32.66171189644997,13.064697827067677,4.354899275689226,3.2661748651576192,3.2661748651576192,3265224.0,4.0827139870562466,1.6330872283834597,0.8165436141917298,0.5443624094611532,0.4082718581447024
56,900,EB_P_OA_100,29386912,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,15886912,0.01704440896,6.90592432,0.308562576,9.0,36.74429584579528,14.697733040314732,4.899244346771577,3.6744337195165944,3.6744337195165944,3265212.4444444445,4.082699538421698,1.633081448923859,0.8165407244619295,0.5443604829746197,0.4082704132796216
57,1000,EB_P_OA_100,32651840,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,17651840,0.0189380672,7.6731824,0.34284432,10.0,40.8266397255204,16.330672225617654,5.443557408539219,4.082668566886535,4.082668566886535,3265184.0,4.08266397255204,1.6330672225617655,0.8165336112808828,0.5443557408539218,0.4082668566886535
58,1100,EB_P_OA_100,35917984,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,19417984,0.02083243072,8.44072624,0.377138832,11.0,44.91050404617339,17.96421958790008,5.988073195966693,4.4910554585203615,4.4910554585203615,3265271.272727273,4.082773095106672,1.63311087162728,0.81655543581364,0.5443702905424267,0.40827776895639656
59,1200,EB_P_OA_100,39181696,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,21181696,0.02272538368,9.20769856,0.411407808,12.0,48.99132748497064,19.5965505962235,6.532183532074501,4.899138261626416,4.899138261626416,3265141.3333333335,4.082610623747554,1.6330458830186252,0.8165229415093126,0.5443486276728751,0.4082615218022014
60,1300,EB_P_OA_100,42448352,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,22948352,0.02462004416,-8.471381353709551,0.445707696,13.0,53.07583199127747,21.23035403302361,7.076784677674537,5.307589171897669,5.307589171897669,3265257.846153846,4.082756307021343,1.6331041563864315,0.8165520781932157,0.5443680521288105,0.4082760901459745
61,1400,EB_P_OA_100,45712832,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,24712832,0.02651344256,-7.704228553709552,0.479984736,14.0,57.15761570855548,22.863069153123558,7.6210230510411865,5.715768002959861,5.715768002959861,3265202.285714286,4.082686836325392,1.6330763680802542,0.8165381840401271,0.5443587893600847,0.4082691430685616
62,1500,EB_P_OA_100,48976928,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,26476928,0.02840661824,-6.937165993709551,0.514257744,15.0,61.23891928659311,24.495592217335243,8.165197405778414,6.123898820043985,6.123898820043985,3265128.533333333,4.0825946191062075,1.633039481155683,0.8165197405778415,0.5443464937185609,0.40825992133626565
63,1600,EB_P_OA_100,52243648,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,28243648,0.03030131584,-6.169486793709551,0.548558304,16.0,65.32350381610667,26.129427663450063,8.70980922115002,6.5323577326449165,6.5323577326449165,3265228.0,4.082718988506667,1.633089228965629,0.8165446144828145,0.5443630763218763,0.4082723582903073
64,1700,EB_P_OA_100,55509600,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,30009600,0.032195568,-5.401988073709552,0.5828508,17.0,69.40712806713947,27.762878997788356,9.254292999262786,6.940720617289709,6.940720617289709,3265270.588235294,4.082772239243498,1.6331105292816679,0.8165552646408339,0.5443701764272226,0.4082776833699828
65,1800,EB_P_OA_100,58773504,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,31773504,0.03408863232,-4.6349706337095515,0.617121792,18.0,73.48819157555691,29.39530603405591,9.798435344685304,7.348827427384798,7.348827427384798,3265194.6666666665,4.082677309753161,1.6330725574475504,0.8165362787237752,0.5443575191491835,0.4082681904102665
66,1900,EB_P_OA_100,62039456,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,33539456,0.03598288448,-3.8674719137095517,0.651414288,19.0,77.57181582658971,31.028757368394203,10.342919122798067,7.757190312029589,7.757190312029589,3265234.5263157897,4.08272714876788,1.6330924930733792,0.8165462465366896,0.5443641643577931,0.40827317431734683
67,2000,EB_P_OA_100,65304832,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,35304832,0.03787680256,-3.1001085537095516,0.685700736,20.0,81.65471986876194,32.6619206189001,10.8873068729667,8.165481175707278,8.165481175707278,3265241.6,4.082735993438098,1.633096030945005,0.8165480154725026,0.544365343648335,0.4082740587853639
68,2100,EB_P_OA_100,68568992,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,37068992,0.03977001536,-2.3330309537095517,0.719974416,21.0,85.7361034700063,34.294475692426495,11.4314918974755,8.57361999512108,8.57361999512108,3265190.095238095,4.082671593809824,1.6330702710679283,0.8165351355339642,0.5443567570226427,0.4082676188152895
69,2200,EB_P_OA_100,71835520,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,38835520,0.0416646016,-1.5653968737095516,0.75427296,22.0,89.82044792989967,35.928215110597186,11.976071703532394,8.982054900732976,8.982054900732976,3265250.909090909,4.082747633177258,1.6331006868453266,0.8165503434226633,0.5443668956151089,0.4082752227605898
70,2300,EB_P_OA_100,75099296,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,40599296,0.04355759168,-0.7984095137095516,0.788542608,23.0,93.90135139190365,37.56057812823531,12.520192709411772,9.390145706168708,9.390145706168708,3265186.782608696,4.082667451821898,1.6330686142711008,0.8165343071355504,0.5443562047570336,0.40826720461603083
71,2400,EB_P_OA_100,78363712,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,42363712,0.04545095296,-0.03127175370955162,0.822818976,24.0,97.98305508597494,39.19326123902056,13.064420413006852,9.798316534901224,9.798316534901224,3265154.6666666665,4.0826272952489555,1.6330525516258563,0.8165262758129281,0.5443508505419521,0.4082631889542176
72,2500,EB_P_OA_100,81629984,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,44129984,0.04734539072,0.7363021662904484,0.857114832,25.0,102.06707945304139,40.8268726199324,13.608957539977467,10.206719431194406,10.206719431194406,3265199.36,4.0826831781216555,1.633074904797296,0.816537452398648,0.5443583015990987,0.4082687772477762
73,2600,EB_P_OA_100,84895552,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,45895552,0.04923942016,1.5037106462904484,0.891403296,26.0,106.15022356483381,42.46013189838243,14.153377299460809,10.61503430186113,10.61503430186113,3265213.5384615385,4.0827009063397615,1.6330819960916318,0.8165409980458159,0.5443606653638773,0.4082705500715819
74,2700,EB_P_OA_100,88160928,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,47660928,0.05113333824,2.271074006290448,0.925689744,27.0,110.23312760700603,44.09329514888832,14.697765049629442,11.023325165538818,11.023325165538818,3265219.5555555555,4.082708429889112,1.6330850055143824,0.8165425027571912,0.5443616685047942,0.4082713024273636
75,2800,EB_P_OA_100,91425344,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,49425344,0.05302669952,3.0382117662904484,0.959966112,28.0,114.31483130107732,45.72597825967357,15.241992753224523,11.431495994271332,11.431495994271332,3265190.8571428573,4.082672546467047,1.6330706521311988,0.8165353260655994,0.544356884043733,0.408267714081119
76,2900,EB_P_OA_100,94691424,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,51191424,0.05492102592,3.8057405662904484,0.994259952,29.0,118.39861559852358,47.35949361264128,15.786497870880426,11.839874883575481,11.839874883575481,3265221.5172413792,4.082710882707709,1.6330859866428027,0.8165429933214013,0.5443619955476009,0.40827154770949936
77,3000,EB_P_OA_100,97954432,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,52954432,0.05681357056,4.572547446290448,1.028521536,30.0,122.47855878204679,48.99147251850288,16.33049083950096,12.247869661055075,12.247869661055075,3265147.7333333334,4.082618626068227,1.6330490839500962,0.8165245419750481,0.544349694650032,0.40826232203516916
78,3100,EB_P_OA_100,101219936,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,54719936,0.05870756288,5.3399408862904485,1.062809328,31.0,126.56162287063249,50.6246997876382,16.874899929212734,12.65617652939212,12.65617652939212,3265159.2258064514,4.082632995826854,1.6330548318592968,0.8165274159296484,0.5443516106197656,0.408263759012649
79,3200,EB_P_OA_100,104484928,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,56484928,0.06060125824,6.107214006290448,1.097091744,32.0,130.64404677356433,52.25767098225584,17.419223660751946,13.064419379091738,13.064419379091738,3265154.0,4.082626461673885,1.633052218195495,0.8165261090977475,0.5443507393984983,0.4082631055966168
80,3300,EB_P_OA_100,107751584,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,58251584,0.06249591872,6.874878166290449,1.131391632,33.0,134.72855127987117,53.891474419055946,17.963824806351983,13.47287028936299,13.47287028936299,3265199.515151515,4.082683372117308,1.6330749823956348,0.8165374911978174,0.5443583274652115,0.4082687966473634
81,3400,EB_P_OA_100,111016832,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,60016832,0.06438976256,7.642211446290449,1.165676736,34.0,138.81129527562993,55.524573650932425,18.508191216977472,13.881145148381323,13.881145148381323,3265200.9411764704,4.082685155165586,1.6330756956156594,0.8165378478078297,0.5443585652052197,0.40826897495239184
82,3500,EB_P_OA_100,114279968,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,61779968,0.06628238144,8.409048406290449,1.199939664,35.0,142.89139850556663,57.15661657542345,19.05220552514115,14.289155930520273,14.289155930520273,3265141.942857143,4.082611385873332,1.6330461878692415,0.8165230939346207,0.5443487292897472,0.40826159801486495
83,3600,EB_P_OA_100,117548544,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,63548544,0.06817815552,9.177163766290448,1.234259712,36.0,146.97830370807534,58.79138029166487,19.59712676388829,14.697846910681871,14.697846910681871,3265237.3333333335,4.082730658557648,1.633093896990691,0.8165469484953455,0.5443646323302304,0.4082735252967187
84,3700,EB_P_OA_100,120814176,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,65314176,0.07007222208,-8.502156787419104,1.268548848,37.0,151.0615278430745,60.424671579429614,20.141557193143203,15.106169783678274,15.106169783678274,3265248.0,4.08274399575877,1.633099231876476,0.816549615938238,0.5443664106254921,0.4082748590183317
85,3800,EB_P_OA_100,124076608,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,67076608,0.07196443264,-7.7354852674191035,1.302804384,38.0,155.14075081773714,62.05636240145883,20.685454133819608,15.514092540190763,15.514092540190763,3265173.8947368423,4.082651337308873,1.6330621684594429,0.8165310842297214,0.5443540561531476,0.40826559316291483
86,3900,EB_P_OA_100,127343904,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,68843904,0.07385946432,-6.967670707419103,1.337110992,39.0,159.22605555611128,63.69048593140604,21.230161977135346,15.922623473758797,15.922623473758797,3265228.3076923075,4.082719373233622,1.633089382856565,0.8165446914282825,0.544363127618855,0.4082723967630461
87,4000,EB_P_OA_100,130605440,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,70605440,0.0757511552,-6.201209747419103,1.37135712,40.0,163.3041582058797,65.3217286230293,21.77390954100977,16.330434197655794,16.330434197655794,3265136.0,4.082603955146992,1.6330432155757326,0.8165216077878663,0.5443477385252442,0.4082608549413948
88,4100,EB_P_OA_100,133873440,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,72373440,0.0776465952,-5.433229747419103,1.40567112,41.0,167.39034319952788,66.95620425543834,22.318734751812777,16.73905315685029,16.73905315685029,3265205.8536585364,4.08269129754946,1.6330781525716667,0.8165390762858333,0.5443593841905555,0.40826958919147044
89,4200,EB_P_OA_100,137137920,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,74137920,0.0795399936,-4.6660769474191035,1.43994816,42.0,171.47212691680588,68.58891937553828,22.862973125179426,17.14723198791248,17.14723198791248,3265188.5714285714,4.082669688495378,1.6330695089413876,0.8165347544706938,0.5443565029804626,0.4082674282836305
90,4300,EB_P_OA_100,140402016,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,75902016,0.08143316928,-3.8990143874191032,1.474221168,43.0,175.5534304948435,70.22144243974996,23.407147479916656,17.555362804996605,17.555362804996605,3265163.1627906975,4.082637918484733,1.6330568009244177,0.8165284004622089,0.5443522669748059,0.4082642512789908
91,4400,EB_P_OA_100,143669888,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,77669888,0.08332853504,-3.1310644674191033,1.508533824,44.0,179.6394554420782,71.85585405352958,23.951951351176525,17.963965759531742,17.963965759531742,3265224.727272727,4.082714896410868,1.633087592125672,0.816543796062836,0.5443625307085573,0.40827194908026687
92,4500,EB_P_OA_100,146934688,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,79434688,0.08522211904,-2.363836467419103,1.542814224,45.0,183.72163927538986,73.48872922020308,24.496243073401025,18.372184602242328,18.372184602242328,3265215.288888889,4.082703095008664,1.6330828715600685,0.8165414357800342,0.5443609571866895,0.4082707689387184
93,4600,EB_P_OA_100,150199872,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,81199872,0.08711592576,-1.5965182274191032,1.577098656,46.0,187.8043032479419,75.12179644276485,25.04059881425495,18.78045145893098,18.78045145893098,3265214.6086956523,4.082702244520476,1.6330825313644532,0.8165412656822266,0.5443608437881511,0.408270683889804
94,4700,EB_P_OA_100,153464544,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,82964544,0.08900943552,-0.8293203074191032,1.611377712,47.0,191.8863270348401,76.75460759080893,25.58486919693631,19.188654296982207,19.188654296982207,3265203.063829787,4.082687809251917,1.6330767572512537,0.8165383786256268,0.5443589190837512,0.40826924036132356
95,4800,EB_P_OA_100,156730688,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,84730688,0.09090379904,-0.06177646741910323,1.645672224,48.0,195.97019135549309,78.38815495309134,26.12938498436378,19.597041188616036,19.597041188616036,3265222.6666666665,4.082712319906106,1.6330865615227363,0.8165432807613682,0.5443621871742454,0.4082716914295007
96,100,EB_P_OA_200,3265376,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,1765376,0.00189391808,0.76736336,0.034286448,0.5,4.08290404217223,1.6331632505058973,0.5443877501686324,0.4082908636776882,0.4082908636776882,6530752.0,8.16580808434446,3.2663265010117946,1.6331632505058973,1.0887755003372648,0.8165817273553764
97,200,EB_P_OA_200,6507898,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,3507898,0.00377458084,1.52935603,0.068332929,1.0,8.137232297366236,3.2548961747868628,1.084965391595621,0.8137241454418418,0.8137241454418418,6507898.0,8.137232297366236,3.2548961747868628,1.6274480873934314,1.084965391595621,0.8137241454418418
98,300,EB_P_OA_200,9772762,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,5272762,0.00566820196,2.29659907,0.102614001,1.5,12.219496153884627,4.8878033507750756,1.6292677835916918,1.2219509904821042,1.2219509904821042,6515174.666666667,8.146330769256418,3.258535567183384,1.629267783591692,1.0861785223944613,0.8146339936547361
99,400,EB_P_OA_200,13015476,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,7015476,0.00754897608,3.05863686,0.136662498,2.0,16.274064478698822,6.509632303000173,2.169877434333391,1.6274082792352924,1.6274082792352924,6507738.0,8.137032239349411,3.2548161515000866,1.6274080757500433,1.0849387171666955,0.8137041396176462
100,500,EB_P_OA_200,16280724,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,8780724,0.00944281992,3.82597014,0.170947602,2.5,20.356808474457594,8.14273153487665,2.714243844958883,2.0356831382536242,2.0356831382536242,6512289.6,8.142723389783036,3.2570926139506593,1.6285463069753296,1.0856975379835532,0.8142732553014496
101,600,EB_P_OA_200,19522734,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,10522734,0.01132318572,4.58784249,0.204988707,3.0,24.41049654399776,9.76420838463993,3.25473612821331,2.441052401380352,2.441052401380352,6507578.0,8.136832181332586,3.25473612821331,1.627368064106655,1.08491204273777,0.8136841337934506
102,700,EB_P_OA_200,22788622,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,12288622,0.01321740076,5.35532617,0.239280531,3.5,28.49404077182383,11.397627709663512,3.799209236554504,2.849407283695466,2.849407283695466,6511034.857142857,8.14115450623538,3.2564650599038605,1.6282325299519302,1.085488353301287,0.8141163667701331
103,800,EB_P_OA_200,26031656,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,14031656,0.01509836048,6.11743916,0.273332388,4.0,32.54900921267168,13.019616708462163,4.339872236154054,3.254904584097045,3.254904584097045,6507914.0,8.13725230316792,3.2549041771155407,1.6274520885577703,1.0849680590385136,0.8137261460242613
104,900,EB_P_OA_200,29296776,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,15796776,0.01699213008,6.88474236,0.307616148,4.5,36.63159316201698,14.652651921709218,4.884217307236406,3.6631634384560203,3.6631634384560203,6510394.666666667,8.140354036003774,3.2561448714909376,1.6280724357454688,1.0853816238303124,0.8140363196568935
105,1000,EB_P_OA_200,32539170,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,17539170,0.0188727186,7.64670495,0.341661285,5.0,40.68576137079753,16.27432082736076,5.424773609120254,4.068580715560818,4.068580715560818,6507834.0,8.137152274159506,3.2548641654721524,1.6274320827360762,1.0849547218240507,0.8137161431121636
106,1100,EB_P_OA_200,35805314,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,19305314,0.02076708212,8.41424879,0.375955797,5.5,44.76962569145052,17.907868189643185,5.969289396547729,4.476967607194645,4.476967607194645,6510057.090909091,8.139931943900095,3.2559760344805793,1.6279880172402896,1.0853253448268598,0.8139941103990262
107,1200,EB_P_OA_200,39046492,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,21046492,0.02264696536,9.17592562,0.409988166,6.0,48.8222734593032,19.52892891831523,6.5096429727717435,4.882232840035555,4.882232840035555,6507748.666666667,8.137045576550534,3.2548214863858718,1.6274107431929359,1.0849404954619573,0.8137054733392592
108,1300,EB_P_OA_200,42313148,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,22813148,0.02454162584,-8.503154293709551,0.444288054,6.5,52.906777965610026,21.162732355115338,7.05424411837178,5.290683750306808,5.290683750306808,6509715.076923077,8.139504302401543,3.255804977710052,1.627902488855026,1.0852683259033507,0.8139513462010474
109,1400,EB_P_OA_200,45555094,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,24555094,0.02642195452,-7.741296983709551,0.478328487,7.0,56.96038601194346,22.78417719556391,7.594725731854636,5.696045011103857,5.696045011103857,6507870.571428572,8.13719800170621,3.25488245650913,1.627441228254565,1.0849608188363766,0.8137207158719797
110,1500,EB_P_OA_200,48819190,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,26319190,0.0283151302,-6.974234423709552,0.512601495,7.5,61.0416895899811,24.416700259775595,8.138900086591866,6.104175828187981,6.104175828187981,6509225.333333333,8.138891945330812,3.255560034636746,1.627780017318373,1.0851866782122486,0.8138901104250641
111,1600,EB_P_OA_200,52063376,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,28063376,0.03019675808,-6.211850713709552,0.546665448,8.0,65.09809844855008,26.039265426239037,8.679755142079678,6.509817170523768,6.509817170523768,6507922.0,8.13726230606876,3.2549081782798797,1.6274540891399398,1.0849693927599597,0.813727146315471
112,1700,EB_P_OA_200,55329328,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,29829328,0.03209101024,-5.444351993709551,0.580957944,8.5,69.18172269958288,27.672716760577327,9.224238920192443,6.918180055168561,6.918180055168561,6509332.705882353,8.139026199950926,3.255613736538509,1.6278068682692546,1.0852045788461697,0.8139035359021837
113,1800,EB_P_OA_200,58570698,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,31570698,0.03397100484,-4.682630043709552,0.614992329,9.0,73.23461053705574,29.293873517193504,9.764624505731168,7.323469294998507,7.323469294998507,6507855.333333333,8.137178948561749,3.2548748352437222,1.6274374176218611,1.0849582784145742,0.8137188105553895
114,1900,EB_P_OA_200,61836650,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,33336650,0.035865257,-3.9151313237095517,0.649284825,9.5,77.31823478808855,30.927324851531797,10.309108283843932,7.731832179643298,7.731832179643298,6509121.052631579,8.1387615566409,3.25550787910861,1.627753939554305,1.0851692930362034,0.8138770715413999
115,2000,EB_P_OA_200,65079492,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,35079492,0.03774610536,-3.1530634537095517,0.683334666,10.0,81.3729631593162,32.54921782238632,10.84973927412877,8.137305473055843,8.137305473055843,6507949.2,8.13729631593162,3.2549217822386316,1.6274608911193158,1.0849739274128771,0.8137305473055844
116,2100,EB_P_OA_200,68343652,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,36843652,0.03963931816,-2.3859858537095517,0.717608346,10.5,85.45434676056057,34.18177289591271,11.39392429863757,8.545444292469645,8.545444292469645,6508919.238095238,8.138509215291482,3.255406942467877,1.6277034712339384,1.0851356474892924,0.8138518373780614
117,2200,EB_P_OA_200,71587646,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,38587646,0.04152083468,-1.6236472637095516,0.751670283,11.0,89.51051554950936,35.80424203443202,11.934747344810674,8.951061627816397,8.951061627816397,6507967.818181818,8.137319595409942,3.2549310940392746,1.6274655470196373,1.0849770313464249,0.8137328752560362
118,2300,EB_P_OA_200,74851422,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,40351422,0.04341382476,-0.8566599037095516,0.785939931,11.5,93.59141901151334,37.43660505207015,12.478868350690052,9.359152433252131,9.359152433252131,6508819.304347826,8.138384261870725,3.2553569610495785,1.6276784805247893,1.085118987016526,0.8138393420219244
119,2400,EB_P_OA_200,78093304,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,42093304,0.04529411632,-0.09481763370955161,0.819979692,12.0,97.64494703464004,39.05801788320401,13.019339294401338,9.764505691719501,9.764505691719501,6507775.333333333,8.137078919553337,3.2548348236003344,1.6274174118001672,1.0849449412001113,0.8137088076432918
120,2500,EB_P_OA_200,81359576,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,43859576,0.04718855408,0.6727562862904484,0.854275548,12.5,101.72897140170649,40.69162926411586,13.563876421371953,10.172908588012685,10.172908588012685,6508766.08,8.13831771213652,3.2553303411292687,1.6276651705646343,1.0851101137097563,0.8138326870410149
121,2600,EB_P_OA_200,84602610,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,45602610,0.0490695138,1.4348692762904485,0.888327405,13.0,105.78393984255435,42.31361826291451,14.104539420971502,10.578405888414265,10.578405888414265,6507893.076923077,8.13722614173495,3.254893712531885,1.6274468562659425,1.0849645708439617,0.8137235298780203
122,2700,EB_P_OA_200,87867986,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,47367986,0.05096343188,2.2022326362904483,0.922613853,13.5,109.86684388472658,43.946781513420405,14.648927171140135,10.986696752091953,10.986696752091953,6508739.703703703,8.138284732201967,3.255317149142252,1.627658574571126,1.0851057163807507,0.8138293890438483
123,2800,EB_P_OA_200,91109868,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,49109868,0.05284372344,2.9640749062904486,0.956653614,14.0,113.92037190785328,45.568194344554264,15.189398114851421,11.392050010559323,11.392050010559323,6507847.714285715,8.13716942198952,3.254871024611019,1.6274355123055095,1.084957008203673,0.8137178578970946
124,2900,EB_P_OA_200,94375948,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,50875948,0.05473804984,3.7316037062904486,0.990947454,14.5,118.00415620529954,47.20170969752198,15.733903232507327,11.800428899863473,11.800428899863473,6508686.068965517,8.138217669331002,3.2552903239670328,1.6276451619835164,1.0850967746556777,0.813822682749205
125,3000,EB_P_OA_200,97616422,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,52616422,0.05661752476,4.493115096290448,1.024972431,15.0,122.05592371787819,48.82241832373221,16.274139441244067,12.205606107077923,12.205606107077923,6507761.466666667,8.13706158119188,3.2548278882488137,1.6274139441244069,1.0849426294162712,0.8137070738051949
126,3100,EB_P_OA_200,100881926,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,54381926,0.05851151708,5.260508536290448,1.059260223,15.5,126.13898780646387,50.455645592867526,16.81854853095584,12.613912975414967,12.613912975414967,6508511.354838709,8.13799921332025,3.255202941475324,1.627601470737662,1.0850676471584413,0.8138008371235462
127,3200,EB_P_OA_200,104124384,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,56124384,0.06039214272,6.022486166290449,1.093306032,16.0,130.19323603845115,52.07734650783378,17.35911550261126,13.019338254849442,13.019338254849442,6507774.0,8.137077252403197,3.2548341567396113,1.6274170783698056,1.0849447189132038,0.8137086409280901
128,3300,EB_P_OA_200,107391040,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,57891040,0.0622868032,6.790150326290449,1.12760592,16.5,134.277740544758,53.71114994463389,17.903716648211297,13.427789165120696,13.427789165120696,6508547.878787879,8.138044881500484,3.25522120876569,1.627610604382845,1.08507373625523,0.8138054039467089
129,3400,EB_P_OA_200,110633754,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,59633754,0.06416757732,7.5521881162904485,1.161654417,17.0,138.3323088695722,55.33297889685899,18.444326298952994,13.833246453873883,13.833246453873883,6507867.882352941,8.137194639386598,3.25488111157994,1.62744055578997,1.0849603705266466,0.8137203796396402
130,3500,EB_P_OA_200,113896890,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,61396890,0.0660601962,8.319025076290448,1.195917345,17.5,142.41241209950886,56.965021821350014,18.988340607116672,14.241257236012835,14.241257236012835,6508393.714285715,8.137852119971935,3.255144104077144,1.627572052038572,1.0850480346923812,0.813786127772162
131,3600,EB_P_OA_200,117142932,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,63142932,0.06794290056,9.081844946290449,1.230000786,18.0,146.471141631073,58.58851525794006,19.52950508598002,14.647130645909291,14.647130645909291,6507940.666666667,8.137285646170723,3.2549175143300033,1.6274587571650017,1.0849725047766678,0.813729480328294
132,3700,EB_P_OA_200,120408564,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,64908564,0.06983696712,-8.597475607419103,1.264289922,18.5,150.55436576607215,60.2218065457048,20.073935515234933,15.055453518905692,15.055453518905692,6508571.027027027,8.13807382519309,3.2552327862543136,1.6276163931271568,1.0850775954181044,0.8138082983192265
133,3800,EB_P_OA_200,123648462,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,66648462,0.07171610796,-7.836099577419104,1.298308851,19.0,154.60541306979025,61.84222708808263,20.614075696027545,15.460558705153037,15.460558705153037,6507813.7894736845,8.137127003673172,3.254854057267507,1.6274270286337535,1.0849513524225023,0.8137136160606863
134,3900,EB_P_OA_200,126915758,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,68415758,0.07361113964,-7.068285017419103,1.332615459,19.5,158.69071780816438,63.47635061802985,21.158783539343283,15.869089638721073,15.869089638721073,6508500.41025641,8.137985528623814,3.255197467591274,1.627598733795637,1.0850658225304246,0.8137994686523626
135,4000,EB_P_OA_200,130154760,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,70154760,0.0754897608,-6.307119547419103,1.36662498,20.0,162.7406447869882,65.09632303000173,21.69877434333391,16.274082792352925,16.274082792352925,6507738.0,8.137032239349411,3.2548161515000866,1.6274080757500433,1.0849387171666955,0.8137041396176462
136,4100,EB_P_OA_200,133422760,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,71922760,0.0773852008,-5.539139547419103,1.40093898,20.5,166.8268297806364,66.73079866241076,22.24359955413692,16.68270175154742,16.68270175154742,6508427.317073171,8.1378941356408,3.255160910361501,1.6275804551807505,1.0850536367871668,0.8137903293437766
137,4200,EB_P_OA_200,136664706,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,73664706,0.07926552948,-4.7772822374191035,1.434979413,21.0,170.88043782696982,68.35224350285934,22.784081167619778,17.08806301234447,17.08806301234447,6507843.142857143,8.137163706046183,3.2548687382313966,1.6274343691156983,1.0849562460771323,0.8137172863021176
138,4300,EB_P_OA_200,139928802,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,75428802,0.08115870516,-4.010219677419103,1.469252421,21.5,174.96174140500744,69.98476656707102,23.328255522357004,17.49619382942859,17.49619382942859,6508316.372093023,8.137755414186392,3.2551054217242332,1.6275527108621166,1.0850351405747445,0.8137764571827252
139,4400,EB_P_OA_200,143174140,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,77174140,0.0830410012,-3.2475652474191032,1.50332847,22.0,179.0195906812976,71.60790790119925,23.86930263373308,17.90197921369859,17.90197921369859,6507915.454545454,8.137254121877161,3.254904904599966,1.627452452299983,1.0849683015333218,0.8137263278953903
140,4500,EB_P_OA_200,146438940,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,78938940,0.0849345852,-2.4803372474191034,1.53760887,22.5,183.10177451460925,73.24078306787275,24.413594355957585,18.31019805640917,18.31019805640917,6508397.333333333,8.137856645093743,3.2551459141276777,1.6275729570638389,1.0850486380425592,0.8137865802848521
141,4600,EB_P_OA_200,149681590,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,80681590,0.0868153222,-1.7183144974191031,1.571656695,23.0,187.1562628162167,74.86258001078313,24.954193336927712,18.715647342832682,18.715647342832682,6507895.217391305,8.137228818096379,3.254894783077528,1.627447391538764,1.0849649276925093,0.8137237975144644
142,4700,EB_P_OA_200,152946262,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,82446262,0.08870883196,-0.9511165774191033,1.605935751,23.5,191.23828660311491,76.49539115882722,25.498463719609074,19.12385018088391,19.12385018088391,6508351.574468086,8.137799429919784,3.255123028035201,1.6275615140176005,1.085041009345067,0.8137808587610175
143,4800,EB_P_OA_200,156189872,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,84189872,0.09059012576,-0.18886822741910322,1.639993656,24.0,195.29397525282332,78.11766824145826,26.039222747152756,19.529419502252594,19.529419502252594,6507911.333333333,8.137248968867638,3.254902843394094,1.627451421697047,1.084967614464698,0.813725812593858
144,100,EB_P_OA_300,3265376,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,1765376,0.00189391808,0.76736336,0.034286448,0.3333333333333333,4.08290404217223,1.6331632505058973,0.5443877501686324,0.4082908636776882,0.4082908636776882,9796128.0,12.24871212651669,4.899489751517692,2.449744875758846,1.6331632505058973,1.2248725910330645
145,200,EB_P_OA_300,6507898,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,3507898,0.00377458084,1.52935603,0.068332929,0.6666666666666666,8.137232297366236,3.2548961747868628,1.084965391595621,0.8137241454418418,0.8137241454418418,9761847.0,12.205848446049353,4.882344262180294,2.441172131090147,1.6274480873934314,1.2205862181627627
146,300,EB_P_OA_300,9750331,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,5250331,0.00565519198,2.291327785,0.1023784755,1.0,12.191449270288384,4.876584586114559,1.6255281953715197,1.2191462989662865,1.2191462989662865,9750331.0,12.191449270288384,4.876584586114559,2.4382922930572795,1.6255281953715197,1.2191462989662865
147,400,EB_P_OA_300,13015579,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,7015579,0.00754903582,3.058661065,0.1366635795,1.3333333333333333,16.274193266047153,6.509683817991036,2.169894605997012,1.6274211579846183,1.6274211579846183,9761684.25,12.205644949535365,4.882262863493277,2.4411314317466384,1.627420954497759,1.2205658684884637
148,500,EB_P_OA_300,16258293,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,8758293,0.00942980994,3.820698855,0.1707120765,1.6666666666666667,20.32876159086135,8.131512770216133,2.710504256738711,2.0328784467378065,2.0328784467378065,9754975.799999999,12.197256954516808,4.878907662129679,2.4394538310648395,1.6263025540432263,1.2197270680426837
149,600,EB_P_OA_300,19500406,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,10500406,0.01131023548,4.58259541,0.204754263,2.0,24.382578447749847,9.753041134970276,3.251013711656759,2.4382605886138604,2.4382605886138604,9750203.0,12.191289223874923,4.876520567485138,2.438260283742569,1.6255068558283794,1.2191302943069302
150,700,EB_P_OA_300,22766294,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,12266294,0.01320445052,5.35007909,0.239046087,2.3333333333333335,28.466122675575917,11.386460459993858,3.7954868199979526,2.8466154709289744,2.8466154709289744,9756983.142857142,12.199766860961105,4.879911625711653,2.4399558128558265,1.626637208570551,1.2199780589695601
151,800,EB_P_OA_300,26009328,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,14009328,0.01508541024,6.11219208,0.273097944,2.6666666666666665,32.52109111642376,13.008449458792509,4.336149819597503,3.2521127713305535,3.2521127713305535,9753498.0,12.19540916865891,4.878168547047191,2.4390842735235956,1.6260561823490636,1.2195422892489576
152,900,EB_P_OA_300,29252017,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,15752017,0.01696616986,6.874223995,0.3071461785,3.0,36.57562818217283,14.630265907379048,4.876755302459682,3.6575669341737114,3.6575669341737114,9750672.333333334,12.191876060724278,4.876755302459682,2.438377651229841,1.6255851008198943,1.219188978057904
153,1000,EB_P_OA_300,32516945,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,17516945,0.0188598281,7.641482075000001,0.3414279225,3.3333333333333335,40.65797206189795,16.26320509268197,5.421068364227324,4.065801781543652,4.065801781543652,9755083.5,12.197391618569386,4.8789615278045915,2.4394807639022957,1.626320509268197,1.2197405344630956
154,1100,EB_P_OA_300,35760555,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,19260555,0.0207411219,8.403730425,0.3754858275,3.6666666666666665,44.713660711606366,17.885482175313015,5.961827391771005,4.471371102912335,4.471371102912335,9752878.636363637,12.19463473952901,4.877858775085368,2.438929387542684,1.6259529250284561,1.2194648462488187
155,1200,EB_P_OA_300,39001836,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,21001836,0.02262106488,9.16543146,0.409519278,4.0,48.76643726680737,19.506594418975922,6.502198139658641,4.876649214502572,4.876649214502572,9750459.0,12.191609316701843,4.8766486047439805,2.4383243023719903,1.6255495349146603,1.219162303625643
156,1300,EB_P_OA_300,42268492,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,22768492,0.02451572536,-8.513648453709552,0.443819166,4.333333333333333,52.8509417731142,21.14039785577603,7.046799285258677,5.285100124773825,5.285100124773825,9754267.384615386,12.196371178410972,4.878553351332931,2.4392766756664654,1.6261844504443104,1.2196384903324213
157,1400,EB_P_OA_300,45510438,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,24510438,0.02639605404,-7.751791143709552,0.477859599,4.666666666666667,56.90454981944764,22.7618426962246,7.587280898741533,5.690461385570874,5.690461385570874,9752236.714285715,12.193832104167353,4.877537720619557,2.4387688603097786,1.6258459068731859,1.2193845826223302
158,1500,EB_P_OA_300,48752103,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,26252103,0.02827621974,-6.989999868709552,0.5118970815,5.0,60.957806513889025,24.38314699577577,8.12771566525859,6.09578751113918,6.09578751113918,9750420.6,12.191561302777805,4.876629399155154,2.438314699577577,1.625543133051718,1.219157502227836
159,1600,EB_P_OA_300,52018823,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,28018823,0.03017091734,-6.2223206687095525,0.5461976415,5.333333333333333,65.04239104340259,26.01698244189059,8.672327480630196,6.504246423740112,6.504246423740112,9753529.3125,12.195448320637984,4.878184207854486,2.439092103927243,1.626061402618162,1.2195462044512708
160,1700,EB_P_OA_300,55262241,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,29762241,0.03205209978,-5.460117438709551,0.5802535305,5.666666666666667,69.09783962349081,27.639163496577503,9.213054498859169,6.90979173811976,6.90979173811976,9752160.176470587,12.193736404145437,4.8774994405725005,2.4387497202862503,1.6258331468575,1.2193750126093692
161,1800,EB_P_OA_300,58503714,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,31503714,0.03393215412,-4.698371283709552,0.614288997,6.0,73.15085624831201,29.26037176818454,9.753457256061514,7.315093856699032,7.315093856699032,9750619.0,12.191809374718668,4.876728628030757,2.4383643140153786,1.6255762093435857,1.2191823094498386
162,1900,EB_P_OA_300,61769666,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,33269666,0.03582640628,-3.9308725637095514,0.648581493,6.333333333333333,77.23448049934481,30.893823102522834,10.297941034174277,7.723456741343823,7.723456741343823,9753105.157894738,12.194917973580761,4.877972068819395,2.4389860344096976,1.625990689606465,1.219493169685867
163,2000,EB_P_OA_300,65012508,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,35012508,0.03770725464,-3.1688046937095518,0.682631334,6.666666666666667,81.28920887057247,32.515716073377355,10.838572024459118,8.128930034756369,8.128930034756369,9751876.2,12.193381330585868,4.877357411006603,2.4386787055033015,1.6257858036688675,1.2193395052134552
164,2100,EB_P_OA_300,68254237,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,36754237,0.03958745746,-2.4069983787095515,0.7166694885,7.0,85.34254558822059,34.13705238224323,11.379017460747745,8.534264162654353,8.534264162654353,9750605.285714285,12.191792226888655,4.8767217688918905,2.4383608844459452,1.6255739229639634,1.2191805946649075
165,2200,EB_P_OA_300,71520765,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,38520765,0.0414820437,-1.6393642987095516,0.7509680325,7.333333333333333,89.42689004811395,35.77079180041392,11.92359726680464,8.942699068266249,8.942699068266249,9752831.590909092,12.194575915651903,4.8778352455109895,2.4389176227554947,1.6259450818369965,1.2194589638544886
166,2300,EB_P_OA_300,74762007,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,40262007,0.04336196406,-0.8776724287095516,0.7850010735,7.666666666666667,93.47961783917336,37.391884538400674,12.463961512800225,9.347972303436839,9.347972303436839,9751566.130434781,12.192993631196524,4.87720233109574,2.43860116554787,1.6257341103652465,1.2193007352308918
167,2400,EB_P_OA_300,78003992,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,42003992,0.04524231536,-0.11580595370955162,0.819041916,8.0,97.5332746496484,39.0133488845254,13.004449628175133,9.753338440653534,9.753338440653534,9750499.0,12.19165933120605,4.876668610565675,2.4383343052828375,1.6255562035218916,1.2191673050816918
168,2500,EB_P_OA_300,81270264,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,43770264,0.04713675312,0.6517679662904484,0.853337772,8.333333333333334,101.61729901671485,40.646960265437244,13.548986755145748,10.161741336946719,10.161741336946719,9752431.68,12.194075882005782,4.8776352318524685,2.4388176159262343,1.6258784106174897,1.2194089604336062
169,2600,EB_P_OA_300,84513298,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,45513298,0.04901771284,1.4138809562904484,0.887389629,8.666666666666666,105.6722674575627,42.26894926423589,14.089649754745297,10.567238637348298,10.567238637348298,9751534.384615386,12.192953937411081,4.87718645356568,2.43859322678284,1.625728817855227,1.2192967658478806
170,2700,EB_P_OA_300,87756243,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,47256243,0.05089862094,2.1759730312904484,0.9214405515,9.0,109.72712461613868,43.890893750081275,14.630297916693758,10.972724809510169,10.972724809510169,9750693.666666666,12.191902735126519,4.876765972231253,2.4383829861156263,1.6255886574104175,1.2191916455011298
171,2800,EB_P_OA_300,91020659,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,49020659,0.05279198222,2.943110791290448,0.9557169195,9.333333333333334,113.80882831020996,45.52357686086651,15.174525620288838,11.380895638242684,11.380895638242684,9752213.464285715,12.193803033236781,4.877526092235698,2.438763046117849,1.6258420307452326,1.2193816755260019
172,2900,EB_P_OA_300,94264205,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,50764205,0.0546732389,3.7053441012904482,0.9897741525,9.666666666666666,117.86443693671164,47.14582193418285,15.71527397806095,11.786456957281688,11.786456957281688,9751469.48275862,12.192872786556377,4.877153993191329,2.4385769965956645,1.625717997730443,1.219288650753278
173,3000,EB_P_OA_300,97504782,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,52504782,0.05655277356,4.466879696290448,1.023800211,10.0,121.91633323663862,48.76658207538394,16.25552735846131,12.191647043245466,12.191647043245466,9750478.2,12.191633323663861,4.8766582075383935,2.4383291037691968,1.625552735846131,1.2191647043245464
174,3100,EB_P_OA_300,100770286,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,54270286,0.05844676588,5.234273136290448,1.058088003,10.333333333333334,125.99939732522431,50.399809344519255,16.799936448173085,12.59995391158251,12.59995391158251,9751963.161290321,12.193490063731383,4.877400904308314,2.438700452154157,1.6258003014361049,1.2193503785402426
175,3200,EB_P_OA_300,104012744,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,56012744,0.06032739152,5.996250766290449,1.092133812,10.666666666666666,130.05364555721158,52.02151025948551,17.340503419828504,13.005379191016985,13.005379191016985,9751194.75,12.192529270988587,4.877016586826767,2.4385082934133835,1.6256721956089222,1.2192542991578423
176,3300,EB_P_OA_300,107256969,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,57756969,0.06220904202,6.7586436412904485,1.1261981745,11.0,134.1101031799222,53.644094931625105,17.881364977208367,13.41102540977242,13.41102540977242,9750633.545454545,12.191827561811106,4.8767359028750095,2.4383679514375047,1.6255786342916696,1.219184128161129
177,3400,EB_P_OA_300,110522217,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,59522217,0.06410288586,7.525976921290449,1.1604832785,11.333333333333334,138.19284717568095,55.277194163501576,18.42573138783386,13.819300268790752,13.819300268790752,9751960.323529411,12.19348651550126,4.877399485014845,2.4386997425074224,1.6257998283382815,1.2193500237168309
178,3500,EB_P_OA_300,113762819,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,61262819,0.06598243502,8.287518391290448,1.1945095995,11.666666666666666,142.24477473467306,56.89796680834123,18.965988936113742,14.224493480664558,14.224493480664558,9751098.771428572,12.192409262971976,4.876968583572105,2.4384842917860525,1.625656194524035,1.2192422983426765
179,3600,EB_P_OA_300,117008964,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,63008964,0.06786519912,9.050362466290448,1.228594122,12.0,146.30363305358554,58.521511759922134,19.50717058664071,14.630379769310341,14.630379769310341,9750747.0,12.191969421132129,4.876792646660178,2.438396323330089,1.625597548886726,1.219198314109195
180,3700,EB_P_OA_300,120274596,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,64774596,0.06975926568,-8.628958087419104,1.262883258,12.333333333333334,150.38685718858468,60.154803047686876,20.051601015895624,15.038702642306742,15.038702642306742,9751994.27027027,12.193528961236595,4.877416463325963,2.4387082316629813,1.6258054877753207,1.219354268295141
181,3800,EB_P_OA_300,123514494,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,66514494,0.07163840652,-7.867582057419103,1.296902187,12.666666666666666,154.43790449230278,61.77522359006471,20.591741196688236,15.443807828554087,15.443807828554087,9751144.263157895,12.192466144129167,4.87699133605774,2.43849566802887,1.6256637786859134,1.2192479864647965
182,3900,EB_P_OA_300,126759359,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,68259359,0.07352042822,-7.105038782419104,1.3309732695,13.0,158.49516234708065,63.39812835535141,21.132709451783803,15.849534070606305,15.849534070606305,9750719.923076924,12.191935565160051,4.876779104257801,2.4383895521289003,1.6255930347526004,1.2191949285081773
183,4000,EB_P_OA_300,130020895,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,70020895,0.0754121191,-6.338577822419103,1.3652193975,13.333333333333334,162.57326499684908,65.02937104697467,21.676457015658222,16.2573447945033,16.2573447945033,9751567.125,12.19299487476368,4.8772028285231,2.43860141426155,1.6257342761743667,1.2193008595877475
184,4100,EB_P_OA_300,133266361,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,71766361,0.07729448938,-5.575893312419103,1.3992967905,13.666666666666666,166.63127431955266,66.65257639973233,22.21752546657744,16.66314618343265,16.66314618343265,9751197.146341464,12.192532267284342,4.8770177853462675,2.4385088926731338,1.6256725951154225,1.219254598787755
185,4200,EB_P_OA_300,136508410,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,73508410,0.0791748778,-4.814011797419103,1.433338305,14.0,170.68501115323443,68.27407275517176,22.758024251723917,17.068520322979026,17.068520322979026,9750600.714285715,12.191786510945317,4.876719482512268,2.438359741256134,1.6255731608374229,1.2191800230699306
186,4300,EB_P_OA_300,139772506,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,75272506,0.08106805348,-4.046949237419104,1.467611313,14.333333333333334,174.76631473127208,69.90659581938344,23.302198606461147,17.47665114006315,17.47665114006315,9751570.186046511,12.192998702181772,4.877204359491867,2.4386021797459336,1.6257347864972893,1.2193012423299872
187,4400,EB_P_OA_300,143017844,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,77017844,0.08295034952,-3.284294807419103,1.501687362,14.666666666666666,178.8241640075622,71.52973715351168,23.843245717837224,17.882436524333148,17.882436524333148,9751216.636363637,12.19255663687924,4.877027533193978,2.438513766596989,1.6256758443979926,1.2192570357499872
188,4500,EB_P_OA_300,146260213,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,78760213,0.08483092354,-2.5223380924191035,1.5357322365,15.0,182.87830095727762,73.15139355552466,24.383797851841553,18.287850675527913,18.287850675527913,9750680.866666667,12.191886730485175,4.876759570368311,2.4383797851841553,1.6255865234561035,1.2191900450351942
189,4600,EB_P_OA_300,149525397,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,80525397,0.08672473026,-1.7550198524191032,1.5700166685,15.333333333333334,186.96096492982966,74.78446077808643,24.928153592695473,18.696117532216565,18.696117532216565,9751656.326086957,12.193106408467152,4.877247442049115,2.4386237210245576,1.625749147349705,1.2193120129706456
190,4700,EB_P_OA_300,152767535,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,82267535,0.0886051703,-0.9931174224191033,1.6040591175,15.666666666666666,191.01481304578328,76.40600164647913,25.468667215493042,19.10150280000265,19.10150280000265,9751119.25531915,12.192434875262764,4.876978828498668,2.438489414249334,1.6256596094995561,1.2192448595746375
191,4800,EB_P_OA_300,156011248,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,84011248,0.09048652384,-0.23084486741910323,1.638118104,16.0,195.07063048284002,78.02833024410103,26.009443414700346,19.50708500012066,19.50708500012066,9750703.0,12.191914405177501,4.876770640256314,2.438385320128157,1.6255902134187716,1.2191928125075413
192,100,EB_P_OA_400,3265376,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,1765376,0.00189391808,0.76736336,0.034286448,0.25,4.08290404217223,1.6331632505058973,0.5443877501686324,0.4082908636776882,0.4082908636776882,13061504.0,16.33161616868892,6.532653002023589,3.2663265010117946,2.1775510006745296,1.6331634547107527
193,200,EB_P_OA_400,6507898,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,3507898,0.00377458084,1.52935603,0.068332929,0.5,8.137232297366236,3.2548961747868628,1.084965391595621,0.8137241454418418,0.8137241454418418,13015796.0,16.27446459473247,6.5097923495737255,3.2548961747868628,2.169930783191242,1.6274482908836836
194,300,EB_P_OA_400,9750331,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,5250331,0.00565519198,2.291327785,0.1023784755,0.75,12.191449270288384,4.876584586114559,1.6255281953715197,1.2191462989662865,1.2191462989662865,13000441.333333334,16.255265693717845,6.50211278148608,3.25105639074304,2.1673709271620263,1.6255283986217155
195,400,EB_P_OA_400,12993123,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,6993123,0.00753601134,3.053383905,0.1364277915,1.0,16.24611512338578,6.498452549691961,2.16615084989732,1.6246133405587702,1.6246133405587702,12993123.0,16.24611512338578,6.498452549691961,3.2492262748459804,2.16615084989732,1.6246133405587702
196,500,EB_P_OA_400,16258371,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,8758371,0.00942985518,3.820717185,0.1707128955,1.25,20.328859119144553,8.131551781568437,2.710517260522812,2.0328881995771018,2.0328881995771018,13006696.8,16.263087295315643,6.5052414252547495,3.2526207126273747,2.16841380841825,1.6263105596616816
197,600,EB_P_OA_400,19500381,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,10500381,0.01131022098,4.582589535,0.2047540005,1.5,24.38254718868472,9.753028631331718,3.251009543777239,2.4382574627038296,2.4382574627038296,13000254.0,16.255031459123146,6.502019087554478,3.251009543777239,2.167339695851493,1.6255049751358865
198,700,EB_P_OA_400,22743838,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,12243838,0.01319142604,5.34480193,0.238810299,1.75,28.438044532914546,11.375229191694784,3.791743063898261,2.8438076535031263,2.8438076535031263,12996478.857142856,16.250311161665454,6.5001309666827325,3.2500654833413662,2.1667103222275776,1.6250329448589291
199,800,EB_P_OA_400,25986950,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,13986950,0.015072431,6.10693325,0.272862975,2.0,32.493110502045596,12.997257201845738,4.332419067281912,3.2493147067440007,3.2493147067440007,12993475.0,16.246555251022798,6.498628600922869,3.2493143004614344,2.166209533640956,1.6246573533720003
200,900,EB_P_OA_400,29252070,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,15752070,0.0169662006,6.87423645,0.307146735,2.25,36.5756944513909,14.630292415092793,4.876764138364264,3.6575735611029763,3.6575735611029763,13000920.0,16.25586420061818,6.5023521844856855,3.2511760922428428,2.1674507281618953,1.6255882493791005
201,1000,EB_P_OA_400,32494464,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,17494464,0.01884678912,7.63619904,0.341191872,2.5,40.62986266017145,16.251961320744336,5.417320440248112,4.0629908382077735,4.0629908382077735,12997785.6,16.25194506406858,6.500784528297735,3.2503922641488674,2.166928176099245,1.6251963352831091
202,1100,EB_P_OA_400,35738177,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,19238177,0.02072814266,8.398471595,0.3752508585,2.75,44.68568009722819,17.874289918366244,5.958096639455415,4.468573038325783,4.468573038325783,12995700.727272727,16.24933821717389,6.499741788496816,3.249870894248408,2.1665805961656055,1.6249356503002845
203,1200,EB_P_OA_400,38979433,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,20979433,0.02260807114,9.160166755,0.4092840465,3.0,48.738425393364075,19.495389658390593,6.49846321946353,4.873848024005989,4.873848024005989,12993144.333333334,16.246141797788027,6.498463219463531,3.2492316097317655,2.1661544064878435,1.6246160080019962
204,1300,EB_P_OA_400,42246089,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,22746089,0.02450273162,-8.518913158709552,0.4435839345,3.25,52.8229298996709,21.1291930951907,7.043064365063567,5.282298934277241,5.282298934277241,12998796.615384616,16.25320919989874,6.5012901831356,3.2506450915678,2.1670967277118667,1.6253227490083821
205,1400,EB_P_OA_400,45488035,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,24488035,0.0263830603,-7.757055848709552,0.4776243675,3.5,56.87653794600434,22.750637935639272,7.583545978546423,5.687660195074291,5.687660195074291,12996581.42857143,16.250439413144097,6.500182267325506,3.250091133662753,2.1667274224418356,1.625045770021226
206,1500,EB_P_OA_400,48729700,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,26229700,0.028263226,-6.995264573709552,0.51166185,3.75,60.92979464044573,24.371942235190442,8.12398074506348,6.092986320642597,6.092986320642597,12994586.666666666,16.247945237452193,6.4991845960507835,3.2495922980253917,2.166394865350261,1.624796352171359
207,1600,EB_P_OA_400,51973964,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,27973964,0.03014489912,-6.232862533709552,0.545726622,4.0,64.98630102729791,25.994546413006184,8.664848804335396,6.49863741581768,6.49863741581768,12993491.0,16.246575256824478,6.498636603251546,3.249318301625773,2.166212201083849,1.62465935395442
208,1700,EB_P_OA_400,55239916,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,29739916,0.03203915128,-5.465363813709551,0.580019118,4.25,69.06992527833071,27.627997747344477,9.209332582448159,6.907000300462472,6.907000300462472,12997627.294117646,16.25174712431311,6.500705352316348,3.250352676158174,2.166901784105449,1.6251765412852874
209,1800,EB_P_OA_400,58481286,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,31481286,0.03391914588,-4.703641863709551,0.614053503,4.5,73.12281311580358,29.249154503960654,9.749718167986885,7.312289540292418,7.312289540292418,12995841.333333334,16.24951402573413,6.499812111991257,3.2499060559956283,2.1666040373304187,1.6249532311760928
210,1900,EB_P_OA_400,61724807,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,33224807,0.03580038806,-3.941414428709552,0.6481104735,4.75,77.17839048324014,30.871387073638427,10.290462357879477,7.717847733421392,7.717847733421392,12994696.210526315,16.248082206997925,6.49923938392388,3.24961969196194,2.1664131279746264,1.6248100491413457
211,2000,EB_P_OA_400,64967727,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,34967727,0.03768128166,-3.1793282287095517,0.6821611335,5.0,81.233216382751,32.49331905584525,10.831106351948417,8.123330779673232,8.123330779673232,12993545.4,16.2466432765502,6.498663811169051,3.2493319055845253,2.1662212703896833,1.6246661559346465
212,2100,EB_P_OA_400,68231887,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,36731887,0.03957449446,-2.4122506287095518,0.7164348135,5.25,85.31459998399536,34.125874129371645,11.375291376457216,8.531469599087034,8.531469599087034,12996549.904761905,16.250399996951497,6.5001665008326945,3.2500832504163473,2.1667221669442314,1.6250418283975303
213,2200,EB_P_OA_400,71475881,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,38475881,0.04145601098,-1.6499120387095516,0.7504967505,5.5,89.37076877294416,35.74834326789096,11.916114422630319,8.937086934433786,8.937086934433786,12995614.727272727,16.249230685989847,6.499698775980174,3.249849387990087,2.166566258660058,1.6249248971697794
214,2300,EB_P_OA_400,74717226,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,40217226,0.04333599108,-0.8881959637095516,0.784530873,5.75,93.42362535135189,37.369487520868574,12.456495840289524,9.342373048353702,9.342373048353702,12994300.173913043,16.247587017626415,6.4990413079771425,3.2495206539885713,2.1663471026590475,1.6247605301484698
215,2400,EB_P_OA_400,77959186,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,41959186,0.04521632788,-0.12633536370955162,0.818571453,6.0,97.4772509027618,38.990939363354734,12.996979787784912,9.747736059660369,9.747736059660369,12993197.666666666,16.246208483793634,6.498489893892455,3.2492449469462277,2.166163297964152,1.6246226766100613
216,2500,EB_P_OA_400,81225458,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,43725458,0.04711076564,0.6412385562904483,0.852867309,6.25,101.56127526982824,40.62455074426658,13.541516914755528,10.156138955953551,10.156138955953551,12996073.28,16.24980404317252,6.499928119082653,3.2499640595413264,2.1666427063608844,1.6249822329525683
217,2600,EB_P_OA_400,84468492,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,45468492,0.04899172536,1.4033515462904484,0.886919166,6.5,105.6162437106761,42.246539743065235,14.082179914355077,10.561636256355131,10.561636256355131,12995152.615384616,16.248652878565554,6.499467652779266,3.249733826389633,2.1664892175930888,1.624867116362328
218,2700,EB_P_OA_400,87711437,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,47211437,0.05087263346,2.165443621290448,0.9209700885,6.75,109.67110086925209,43.86848422891061,14.622828076303538,10.967122428517001,10.967122428517001,12994286.962962963,16.247570499148456,6.49903470057935,3.249517350289675,2.1663449001931165,1.6247588782988152
219,2800,EB_P_OA_400,90953397,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,48953397,0.05275297026,2.9273042212904485,0.9550106685,7.0,113.724726420662,45.48993607139678,15.163312023798925,11.372485439823668,11.372485439823668,12993342.42857143,16.246389488666,6.498562295913826,3.249281147956913,2.166187431971275,1.624640777117667
220,2900,EB_P_OA_400,94219477,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,50719477,0.05464729666,3.6948330212904485,0.9893045085,7.25,117.80851071810825,47.12345142436449,15.70781714145483,11.780864329127818,11.780864329127818,12995789.931034483,16.24944975422183,6.49978640336062,3.24989320168031,2.1665954677868733,1.62494680401763
221,3000,EB_P_OA_400,97459951,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,52459951,0.05652677158,4.4563444112904484,1.0233294855,7.5,121.8602782306869,48.74416005057472,16.248053350191572,12.186041536342268,12.186041536342268,12994660.133333333,16.24803709742492,6.4992213400766286,3.2496106700383143,2.166407113358876,1.624805538178969
222,3100,EB_P_OA_400,100703024,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,54203024,0.05840775392,5.218466566290449,1.057381752,7.75,125.91529543567634,50.36616855504952,16.788722851683172,12.591543713163494,12.591543713163494,12993938.58064516,16.247134894925978,6.4988604587160665,3.2494302293580333,2.166286819572022,1.6247153178275477
223,3200,EB_P_OA_400,103945560,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,55945560,0.0602884248,5.980462526290449,1.09142838,8.0,129.96964119594682,51.98790848136808,17.329302827122692,12.996978745437266,12.996978745437266,12993195.0,16.246205149493353,6.49848856017101,3.249244280085505,2.1661628533903365,1.6246223431796583
224,3300,EB_P_OA_400,107212216,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,57712216,0.06218308528,6.7481266862904485,1.125728268,8.25,134.05414570225366,53.62171191816819,17.87390397272273,13.405429655708518,13.405429655708518,12995420.121212121,16.24898735784893,6.499601444626447,3.2498007223132235,2.1665338148754825,1.6249005643283052
225,3400,EB_P_OA_400,110454930,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,59454930,0.0640638594,7.5101644762904485,1.159776765,8.5,138.10871402706786,55.24354087039328,18.41451362346443,13.810886944461707,13.810886944461707,12994697.647058824,16.248084003184452,6.49924010239921,3.249620051199605,2.1664133674664035,1.6248102287602009
226,3500,EB_P_OA_400,113695635,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,61195635,0.0659434683,8.271730151290448,1.1938041675,8.75,142.1607703734083,56.864365030223794,18.95478834340793,14.216093035084839,14.216093035084839,12993786.857142856,16.246945185532375,6.498784574882719,3.2493922874413594,2.1662615249609063,1.6246963468668387
227,3600,EB_P_OA_400,116941755,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,62941755,0.0678262179,9.034568351290448,1.2278884275,9.0,146.21959743325564,58.48789747816615,19.495965826055382,14.62197619782059,14.62197619782059,12993528.333333334,16.246621937028404,6.498655275351794,3.249327637675897,2.1662184251172647,1.6246640219800657
228,3700,EB_P_OA_400,120207387,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,64707387,0.06972028446,-8.644752202419104,1.2621775635,9.25,150.30282156825479,60.12118876593089,20.040396255310295,15.03029907081699,15.03029907081699,12995393.18918919,16.248953683054573,6.499587974695231,3.2497939873476156,2.1665293248984105,1.6248971968450803
229,3800,EB_P_OA_400,123447285,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,66447285,0.0715994253,-7.883376172419103,1.2961964925,9.5,154.35386887197288,61.74160930830872,20.580536436102907,15.435404257064338,15.435404257064338,12994451.05263158,16.247775670733986,6.499116769295655,3.2495583846478273,2.166372256431885,1.6247793954804566
230,3900,EB_P_OA_400,126692150,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,68192150,0.073481447,-7.1208328974191035,1.330267575,9.75,158.41112672675075,63.364514073595416,21.12150469119847,15.841130499116556,15.841130499116556,12994066.666666666,16.247295048897513,6.49892452036876,3.24946226018438,2.1663081734562533,1.6247313332427236
231,4000,EB_P_OA_400,129931230,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,69931230,0.0753601134,-6.359649097419103,1.364277915,10.0,162.4611512338578,64.9845254969196,21.661508498973202,16.246133405587702,16.246133405587702,12993123.0,16.24611512338578,6.498452549691961,3.2492262748459804,2.16615084989732,1.6246133405587702
232,4100,EB_P_OA_400,133199230,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,71699230,0.0772555534,-5.5916690974191035,1.398591915,10.25,166.54733622750598,66.61900112932864,22.20633370977621,16.654752364782198,16.654752364782198,12995046.829268293,16.24852060756156,6.499414744324746,3.249707372162373,2.1664715814415816,1.6248538892470437
233,4200,EB_P_OA_400,136441176,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,73441176,0.07913588208,-4.8298117874191036,1.432632348,10.5,170.60094427383942,68.2404459697772,22.746815323259067,17.06011362557925,17.06011362557925,12994397.714285715,16.247708978460896,6.499090092359734,3.249545046179867,2.166363364119911,1.6247727262456426
234,4300,EB_P_OA_400,139682841,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,75182841,0.08101604778,-4.068020512419103,1.4666698305,10.75,174.6542009682808,69.86175026932837,23.287250089776126,17.465439751147553,17.465439751147553,12993752.65116279,16.246902415654027,6.498767466914267,3.2493837334571336,2.166255822304756,1.624692069874191
235,4400,EB_P_OA_400,142928257,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,76928257,0.08289838906,-3.3053477524191033,1.5007466985,11.0,178.71214777285414,71.4849306148089,23.828310204936304,17.871234888256843,17.871234888256843,12993477.909090908,16.24655888844128,6.498630055891718,3.249315027945859,2.166210018630573,1.6246577171142584
236,4500,EB_P_OA_400,146193057,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,78693057,0.08479197306,-2.538119752419103,1.5350270985,11.25,182.7943316061658,73.11780578148242,24.372601927160805,18.27945373096743,18.27945373096743,12994938.4,16.248385031659183,6.499360513909548,3.249680256954774,2.166453504636516,1.6248403316415492
237,4600,EB_P_OA_400,149435707,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,80435707,0.08667271006,-1.7760970024191032,1.5690749235,11.5,186.84881990777325,74.7396027243928,24.913200908130932,18.684903017390937,18.684903017390937,12994409.304347826,16.24772347024115,6.499095889077634,3.249547944538817,2.1663652963592117,1.624774175425299
238,4700,EB_P_OA_400,152677948,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,82177948,0.08855320984,-1.0141703674191032,1.603118454,11.75,190.9027968110752,76.36119510777637,25.453731702592123,19.09030116392635,19.09030116392635,12993867.914893618,16.247046537112784,6.4988251155554355,3.2494125577777178,2.1662750385184784,1.624706482036285
239,4800,EB_P_OA_400,155921636,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,83921636,0.09043454888,-0.25190368741910324,1.637177178,12.0,194.95858298906683,77.98351120175971,25.994503733919903,19.495880238134326,19.495880238134326,12993469.666666666,16.246548582422236,6.498625933479976,3.249312966739988,2.166208644493325,1.6246566865111938
240,100,EB_P_100,3298157,EXTERNAL_BATCH|PUSH|100,100,1798157,0.00191293106,0.775066895,0.0346306485,1.0,4.123892178731833,1.6495585215297652,0.5498528405099217,0.41238968194615655,0.41238968194615655,3298157.0,4.123892178731833,1.6495585215297652,0.8247792607648826,0.5498528405099217,0.41238968194615655
241,200,EB_P_100,6595994,EXTERNAL_BATCH|PUSH|100,100,3595994,0.00382567652,1.55005859,0.069257937,2.0,8.247384241430014,3.2989569964859773,1.0996523321619924,0.824739352243922,0.824739352243922,3297997.0,4.123692120715007,1.6494784982429886,0.8247392491214943,0.5498261660809962,0.412369676121961
242,300,EB_P_100,9893639,EXTERNAL_BATCH|PUSH|100,100,5393639,0.00573831062,2.325005165,0.1038832095,3.0,12.370636234508007,4.948259443498058,1.6494198144993526,1.2370650155526528,1.2370650155526528,3297879.6666666665,4.123545411502669,1.6494198144993526,0.8247099072496763,0.5498066048331175,0.4123550051842176
243,400,EB_P_100,13191668,EXTERNAL_BATCH|PUSH|100,100,7191668,0.00765116744,3.10004198,0.138512514,4.0,16.49436836682638,6.597753946398402,2.199251315466134,1.6494386928394529,1.6494386928394529,3297917.0,4.123592091706595,1.6494384865996006,0.8247192432998003,0.5498128288665335,0.4123596732098632
244,500,EB_P_100,16489697,EXTERNAL_BATCH|PUSH|100,100,8989697,0.00956402426,3.875078795,0.1731418185,5.0,20.618100499144752,8.247248449298747,2.7490828164329155,2.061812370126253,2.061812370126253,3297939.4,4.12362009982895,1.649449689859749,0.8247248449298745,0.549816563286583,0.4123624740252506
245,600,EB_P_100,19787022,EXTERNAL_BATCH|PUSH|100,100,10787022,0.01147647276,4.64995017,0.207763731,6.0,24.740952376189096,9.896390849737273,3.2987969499124246,2.4740980217865927,2.4740980217865927,3297837.0,4.123492062698182,1.6493984749562123,0.8246992374781061,0.5497994916520708,0.4123496702977654
246,700,EB_P_100,23085691,EXTERNAL_BATCH|PUSH|100,100,12585691,0.01338970078,5.425137384999999,0.2423997555,7.0,28.865484740574768,11.546205445784723,3.848735148594908,2.886551722370175,2.886551722370175,3297955.8571428573,4.123640677224967,1.649457920826389,0.8247289604131945,0.5498193069421297,0.41236453176716786
247,800,EB_P_100,26384040,EXTERNAL_BATCH|PUSH|100,100,14384040,0.0153027432,6.2002494,0.27703242,8.0,32.98961698892679,13.19585999525862,4.39861999841954,3.298965411305366,3.298965411305366,3298005.0,4.123702123615849,1.6494824994073276,0.8247412497036638,0.5498274998024425,0.41237067641317077
248,900,EB_P_100,29681941,EXTERNAL_BATCH|PUSH|100,100,16181941,0.01721552578,6.975256135,0.3116603805,9.0,37.1131890748317,14.845290479529544,4.9484301598431815,3.7113230839328097,3.7113230839328097,3297993.4444444445,4.1236876749813005,1.649476719947727,0.8247383599738635,0.549825573315909,0.41236923154809
249,1000,EB_P_100,32979650,EXTERNAL_BATCH|PUSH|100,100,17979650,0.019128197,7.75021775,0.346286325,10.0,41.23652109111642,16.494624935856333,5.498208311952111,4.123656749571219,4.123656749571219,3297965.0,4.123652109111642,1.6494624935856335,0.8247312467928167,0.5498208311952112,0.4123656749571219
250,1100,EB_P_100,36278575,EXTERNAL_BATCH|PUSH|100,100,19778575,0.0210415735,8.525465125,0.3809250375,11.0,45.36137354832901,18.144567569162625,6.048189189720875,4.536142459473514,4.536142459473514,3298052.272727273,4.123761231666275,1.649506142651148,0.824753071325574,0.549835380883716,0.412376587224865
251,1200,EB_P_100,39575068,EXTERNAL_BATCH|PUSH|100,100,21575068,0.02295353944,-9.146603093709551,0.415538214,12.0,49.48318512368587,19.793293848509915,6.597764616169973,4.948324080848037,4.948324080848037,3297922.3333333335,4.123598760307156,1.6494411540424931,0.8247205770212466,0.5498137180141643,0.41236034007066974
252,1300,EB_P_100,42874505,EXTERNAL_BATCH|PUSH|100,100,23374505,0.0248672129,-8.371235398709551,0.4501823025,13.0,53.6086777665523,21.443492556333894,7.147830852111298,5.360873809387758,5.360873809387758,3298038.846153846,4.123744443580946,1.6494994274102994,0.8247497137051497,0.5498331424700998,0.4123749084144429
253,1400,EB_P_100,46171766,EXTERNAL_BATCH|PUSH|100,100,25171766,0.02677962428,-7.596379063709551,0.484803543,14.0,57.73144962038991,23.09260294745771,7.697534315819237,5.773151458718419,5.773151458718419,3297983.285714286,4.123674972884994,1.6494716391041222,0.8247358195520611,0.5498238797013741,0.41236796133702996
254,1500,EB_P_100,49468643,EXTERNAL_BATCH|PUSH|100,100,26968643,0.02869181294,-6.821612968709552,0.5194207515,15.0,61.85374133498715,24.741521282693263,8.247173760897754,6.185381094071011,6.185381094071011,3297909.533333333,4.12358275566581,1.649434752179551,0.8247173760897755,0.5498115840598503,0.41235873960473407
255,1600,EB_P_100,52768144,EXTERNAL_BATCH|PUSH|100,100,28768144,0.03060552352,-6.046230233709552,0.554065512,16.0,65.9793140010603,26.39175199983195,8.797250666610651,6.597938824940411,6.597938824940411,3298009.0,4.123707125066269,1.6494844999894969,0.8247422499947484,0.5498281666631657,0.4123711765587757
256,1700,EB_P_100,56066877,EXTERNAL_BATCH|PUSH|100,100,30566877,0.03251878866,-5.271027978709551,0.5887022085,17.0,70.10392638865271,28.04159860519411,9.347199535064703,7.010400527853672,7.010400527853672,3298051.588235294,4.1237603758031005,1.6495058003055358,0.8247529001527679,0.549835266768512,0.41237650163845124
257,1800,EB_P_100,59363562,EXTERNAL_BATCH|PUSH|100,100,32363562,0.03443086596,-4.496307003709552,0.623317401,18.0,74.22597803362976,29.690420912485532,9.89680697082851,7.4226061562172285,7.4226061562172285,3297975.6666666665,4.1236654463127635,1.6494678284714184,0.8247339142357092,0.5498226094904728,0.41236700867873494
258,1900,EB_P_100,62662295,EXTERNAL_BATCH|PUSH|100,100,34162295,0.0363441311,-3.7211047487095517,0.6579540975,19.0,78.35059042122215,31.340267517847693,10.446755839282565,7.835067859130489,7.835067859130489,3298015.5263157897,4.123715285327482,1.6494877640972472,0.8247438820486236,0.5498292546990824,0.41237199258581525
259,2000,EB_P_100,65960452,EXTERNAL_BATCH|PUSH|100,100,35960452,0.03825706216,-2.9460378537095515,0.692584746,20.0,82.47448259995399,32.98982603937746,10.996608679792486,8.247457541076646,8.247457541076646,3298022.6,4.1237241299977,1.649491301968873,0.8247456509844365,0.5498304339896243,0.4123728770538323
260,2100,EB_P_100,69257393,EXTERNAL_BATCH|PUSH|100,100,37757393,0.04016928794,-2.1712567187095515,0.7272026265,21.0,86.59685433775795,34.63877638392772,11.546258794642574,8.659695178758916,8.659695178758916,3297971.095238095,4.123659730369426,1.6494655420917963,0.8247327710458981,0.5498218473639321,0.4123664370837579
261,2200,EB_P_100,72556702,EXTERNAL_BATCH|PUSH|100,100,39556702,0.04208288716,-1.3959191037095515,0.761845371,22.0,90.72218693421092,36.28891107312228,12.09630369104076,9.072228902639282,9.072228902639282,3298031.909090909,4.12373576973686,1.6494959578691946,0.8247479789345973,0.5498319859563982,0.4123740410290582
262,2300,EB_P_100,75853259,EXTERNAL_BATCH|PUSH|100,100,41353259,0.04399489022,-0.6212282087095516,0.7964592195,23.0,94.8440785327745,37.93766936178428,12.645889787261426,9.484418526343482,9.484418526343482,3297967.782608696,4.1236555883815,1.6494638852949688,0.8247319426474844,0.5498212950983229,0.41236602288449925
263,2400,EB_P_100,79150456,EXTERNAL_BATCH|PUSH|100,100,43150456,0.04590726448,0.1536130862904484,0.831079788,24.0,98.96677036340539,39.586747743593385,13.195582581197796,9.896688173344465,9.896688173344465,3297935.6666666665,4.123615431808558,1.6494478226497242,0.8247239113248621,0.5498159408832415,0.412362007222686
264,2500,EB_P_100,82449509,EXTERNAL_BATCH|PUSH|100,100,44949509,0.04782071522,0.9288905412904483,0.8657198445,25.0,103.09178286703144,41.2367543955291,13.7455847985097,10.309189887906117,10.309189887906117,3297980.36,4.123671314681258,1.6494701758211638,0.8247350879105819,0.549823391940388,0.41236759551624463
265,2600,EB_P_100,85747858,EXTERNAL_BATCH|PUSH|100,100,46747858,0.04973375764,1.7040025562904484,0.900352509,26.0,107.21591511538347,42.886408945003,14.295469648334333,10.721603576841307,10.721603576841307,3297994.5384615385,4.123689042899364,1.6494772671154998,0.8247386335577499,0.5498257557051667,0.41236936834005034
266,2700,EB_P_100,89046015,EXTERNAL_BATCH|PUSH|100,100,48546015,0.0516466887,2.4790694512904485,0.9349831575,27.0,111.33980729411529,44.53596746653276,14.845322488844253,11.133993258787465,11.133993258787465,3298000.5555555555,4.123696566448714,1.6494802765382504,0.8247401382691252,0.5498267588460835,0.412370120695832
267,2800,EB_P_100,92343212,EXTERNAL_BATCH|PUSH|100,100,50343212,0.05355906296,3.2539107462904484,0.969603726,28.0,115.46249912474617,46.185045848341865,15.395015282780623,11.546262905788447,11.546262905788447,3297971.8571428573,4.12366068302665,1.6494659231550668,0.8247329615775334,0.5498219743850222,0.4123665323495874
268,2900,EB_P_100,95642073,EXTERNAL_BATCH|PUSH|100,100,52142073,0.05547240234,4.0291430812904485,1.0042417665,29.0,119.58727155875204,47.83495647233345,15.944985490777816,11.958740613361064,11.958740613361064,3298002.5172413792,4.1236990192673115,1.6494812576666706,0.8247406288333353,0.5498270858888902,0.4123703659779677
269,3000,EB_P_100,98937862,EXTERNAL_BATCH|PUSH|100,100,53937862,0.05738395996,4.8036534962904485,1.038847551,30.0,123.70820287883487,49.48333064921892,16.494443549739643,12.370834209109127,12.370834209109127,3297928.7333333334,4.123606762627829,1.6494443549739641,0.8247221774869821,0.5498147849913214,0.4123611403036376
270,3100,EB_P_100,102236147,EXTERNAL_BATCH|PUSH|100,100,55736147,0.05929696526,5.578750471290448,1.0734795435,31.0,127.83225510398016,51.13295318937811,17.044317729792702,12.78323989571464,12.78323989571464,3297940.2258064514,4.1236211323864564,1.6494501028831647,0.8247250514415824,0.549816700961055,0.4123625772811174
271,3200,EB_P_100,105533920,EXTERNAL_BATCH|PUSH|100,100,57533920,0.0612096736,6.3537271262904484,1.10810616,32.0,131.9556671434716,52.78231965501961,17.594106551673203,13.195581563682728,13.195581563682728,3297935.0,4.1236145982334875,1.649447489219363,0.8247237446096815,0.5498158297397876,0.41236192386508524
272,3300,EB_P_100,108833357,EXTERNAL_BATCH|PUSH|100,100,59333357,0.06312334706,7.129094821290449,1.1427502485,33.0,136.08115978633805,54.43251836284359,18.14417278761453,13.608131292222449,13.608131292222449,3297980.515151515,4.12367150867691,1.6494702534195027,0.8247351267097514,0.5498234178065009,0.41236761491583174
273,3400,EB_P_100,112131386,EXTERNAL_BATCH|PUSH|100,100,61131386,0.06503620388,7.904131636290448,1.177379553,34.0,140.20489191865641,56.082012865743934,18.69400428858131,14.020504969509249,14.020504969509249,3297981.9411764704,4.123673291725188,1.6494709666395273,0.8247354833197637,0.5498236555465091,0.4123677932208602
274,3500,EB_P_100,115427303,EXTERNAL_BATCH|PUSH|100,100,62927303,0.06694783574,8.678672131290448,1.2119866815,35.0,144.3259832851527,57.730451061258826,19.243483687086275,14.432614569916668,14.432614569916668,3297922.942857143,4.123599522432935,1.6494414588931094,0.8247207294465547,0.5498138196310365,0.41236041628333336
275,3600,EB_P_100,118728660,EXTERNAL_BATCH|PUSH|100,100,64728660,0.0688626228,-8.992253047419103,1.24665093,36.0,148.453876624221,59.381610048524124,19.793870016174708,14.845404368346735,14.845404368346735,3298018.3333333335,4.1237187951172505,1.649489168014559,0.8247445840072795,0.5498297226715196,0.4123723435651871
276,3700,EB_P_100,122027073,EXTERNAL_BATCH|PUSH|100,100,66527073,0.07077570234,-8.217125992419103,1.2812842665,37.0,152.57808889577979,61.031296607312726,20.34376553577091,15.257826059611604,15.257826059611604,3298029.0,4.123732132318373,1.649494502900344,0.824747251450172,0.5498315009667814,0.41237367728680013
277,3800,EB_P_100,125322286,EXTERNAL_BATCH|PUSH|100,100,68322286,0.07268692588,-7.442750937419103,1.315884003,38.0,156.69830000700202,62.67938270036581,20.893127566788603,15.669847634392562,15.669847634392562,3297954.8947368423,4.123639473868475,1.6494574394833108,0.8247287197416554,0.549819146494437,0.41236441143138325
278,3900,EB_P_100,128622363,EXTERNAL_BATCH|PUSH|100,100,70122363,0.07460097054,-6.667232842419104,1.3505348115,39.0,160.82459288193576,64.32990150133689,21.44330050044563,16.082477386229066,16.082477386229066,3298009.3076923075,4.123707509793224,1.6494846538804329,0.8247423269402164,0.5498282179601444,0.41237121503151447
279,4000,EB_P_100,131916680,EXTERNAL_BATCH|PUSH|100,100,71916680,0.0765116744,-5.893068347419103,1.38512514,40.0,164.9436836682638,65.97753946398402,21.99251315466134,16.49438692839453,16.49438692839453,3297917.0,4.123592091706595,1.6494384865996006,0.8247192432998003,0.5498128288665335,0.4123596732098632
280,4100,EB_P_100,135217461,EXTERNAL_BATCH|PUSH|100,100,73717461,0.07842612738,-5.117384812419103,1.4197833405,41.0,169.07085679847157,67.62841036741692,22.54280345580564,16.907104705857492,16.907104705857492,3297986.8536585364,4.123679434109063,1.6494734235955346,0.8247367117977673,0.5498244745318448,0.41236840745993886
281,4200,EB_P_100,138514722,EXTERNAL_BATCH|PUSH|100,100,75514722,0.08033853876,-4.342528477419103,1.454404581,42.0,173.19362865230917,69.27752075854073,23.09250691951358,17.319382355188154,17.319382355188154,3297969.5714285714,4.1236578250549805,1.6494647799652555,0.8247323899826278,0.5498215933217518,0.4123662465520989
282,4300,EB_P_100,141811599,EXTERNAL_BATCH|PUSH|100,100,77311599,0.08225072742,-3.567762382419103,1.4890217895,43.0,177.3159203669064,70.9264390937763,23.642146364592097,17.731611990540745,17.731611990540745,3297944.1627906975,4.123626055044335,1.6494520719482857,0.8247260359741428,0.5498173573160953,0.4123630695474592
283,4400,EB_P_100,145112252,EXTERNAL_BATCH|PUSH|100,100,79112252,0.08416510616,-2.792108927419103,1.523678646,44.0,181.4429334507007,72.57724597857977,24.192415326193256,18.144313763344353,18.144313763344353,3298005.727272727,4.123703032970471,1.64948286314954,0.82474143157477,0.5498276210498467,0.4123707673487353
284,4500,EB_P_100,148409833,EXTERNAL_BATCH|PUSH|100,100,80909833,0.08607770314,-2.017177392419103,1.5583032465,45.0,185.56610542057197,74.22651641627714,24.742172138759045,18.556631424323406,18.556631424323406,3297996.288888889,4.123691231568266,1.6494781425839364,0.8247390712919682,0.5498260475279788,0.4123695872071868
285,4600,EB_P_100,151707798,EXTERNAL_BATCH|PUSH|100,100,82707798,0.08799052284,-1.2421556174191033,1.592931879,46.0,189.68975752968362,75.87597890986277,25.291992969954258,18.96899709928053,18.96899709928053,3297995.6086956523,4.1236903810800785,1.6494778023883212,0.8247389011941606,0.5498259341294404,0.4123695021582724
286,4700,EB_P_100,155005251,EXTERNAL_BATCH|PUSH|100,100,84505251,0.08990304558,-0.4672541624191032,1.6275551355,47.0,193.8127694531414,77.52518532893072,25.841728442976905,19.381298755600223,19.381298755600223,3297984.063829787,4.123675945811519,1.6494720282751216,0.8247360141375608,0.5498240094250405,0.412368058629792
287,4800,EB_P_100,158304176,EXTERNAL_BATCH|PUSH|100,100,86304176,0.09181642208,0.3079932125808968,1.662193848,48.0,197.937621910354,79.17512796223701,26.39170932074567,19.79378446550252,19.79378446550252,3298003.6666666665,4.123700456465708,1.6494818325466043,0.8247409162733021,0.5498272775155347,0.4123705096979691
288,100,EB_P_200,3298157,EXTERNAL_BATCH|PUSH|200,200,1798157,0.00191293106,0.775066895,0.0346306485,0.5,4.123892178731833,1.6495585215297652,0.5498528405099217,0.41238968194615655,0.41238968194615655,6596314.0,8.247784357463665,3.2991170430595305,1.6495585215297652,1.0997056810198433,0.8247793638923131
289,200,EB_P_200,6573158,EXTERNAL_BATCH|PUSH|200,200,3573158,0.00381243164,1.54469213,0.069018159,1.0,8.218830960978684,3.2875356728808085,1.0958452242936028,0.8218840209856094,0.8218840209856094,6573158.0,8.218830960978684,3.2875356728808085,1.6437678364404043,1.0958452242936028,0.8218840209856094
290,300,EB_P_200,9870803,EXTERNAL_BATCH|PUSH|200,200,5370803,0.00572506574,2.319638705,0.1036434315,1.5,12.342082954056677,4.936838119892889,1.645612706630963,1.2342096842943402,1.2342096842943402,6580535.333333333,8.228055302704451,3.291225413261926,1.645612706630963,1.0970751377539751,0.8228064561962267
291,400,EB_P_200,13145996,EXTERNAL_BATCH|PUSH|200,200,7145996,0.00762467768,3.08930906,0.138032958,2.0,16.43726180592372,6.574911299188064,2.1916370997293546,1.6437280303228277,1.6437280303228277,6572998.0,8.21863090296186,3.287455649594032,1.643727824797016,1.0958185498646773,0.8218640151614138
292,500,EB_P_200,16444025,EXTERNAL_BATCH|PUSH|200,200,8944025,0.0095375345,3.864345875,0.1726622625,2.5,20.560993938242092,8.224405802088407,2.7414686006961357,2.0561017076096277,2.0561017076096277,6577610.0,8.224397575296836,3.2897623208353632,1.6448811604176816,1.0965874402784543,0.8224406830438511
293,600,EB_P_200,19718514,EXTERNAL_BATCH|PUSH|200,200,10718514,0.01143673812,4.63385079,0.207044397,3.0,24.6552925348351,9.862126878921766,3.2873756263072553,2.465532028011655,2.465532028011655,6572838.0,8.218430844945035,3.2873756263072553,1.6436878131536277,1.0957918754357518,0.8218440093372184
294,700,EB_P_200,23017183,EXTERNAL_BATCH|PUSH|200,200,12517183,0.01334996614,5.409038004999999,0.2416804215,3.5,28.779824899220774,11.511941474969216,3.8373138249897387,2.8779857285952373,2.8779857285952373,6576338.0,8.222807114063079,3.2891261357054904,1.6445630678527452,1.0963753785684969,0.8222816367414963
295,800,EB_P_200,26292696,EXTERNAL_BATCH|PUSH|200,200,14292696,0.01524976368,6.17878356,0.276073308,4.0,32.87540386712146,13.150174700837944,4.383391566945981,3.287544086272116,3.287544086272116,6573174.0,8.218850966780366,3.287543675209486,1.643771837604743,1.0958478917364953,0.821886021568029
296,900,EB_P_200,29590597,EXTERNAL_BATCH|PUSH|200,200,16090597,0.01716254626,6.953790295,0.3107012685,4.5,36.99897595302638,14.799605185108867,4.933201728369622,3.6999017588995597,3.6999017588995597,6575688.222222222,8.221994656228084,3.288801152246415,1.6444005761232074,1.0962670507488048,0.8222003908665688
297,1000,EB_P_200,32865470,EXTERNAL_BATCH|PUSH|200,200,17865470,0.0190619726,7.72338545,0.345087435,5.0,41.09375468885977,16.437518317830488,5.479172772610163,4.109380093279656,4.109380093279656,6573094.0,8.218750937771954,3.2875036635660977,1.6437518317830488,1.0958345545220325,0.8218760186559312
298,1100,EB_P_200,36164395,EXTERNAL_BATCH|PUSH|200,200,19664395,0.0209753491,8.498632825,0.3797261475,5.5,45.21860714607236,18.08746095113678,6.029153650378927,4.521865803181951,4.521865803181951,6575344.545454546,8.221564935649521,3.288629263843051,1.6443146319215256,1.0962097546143503,0.8221574187603549
299,1200,EB_P_200,39438052,EXTERNAL_BATCH|PUSH|200,200,21438052,0.02287407016,-9.178801853709551,0.414099546,6.0,49.31186544097788,19.7247659068789,6.574921968959634,4.931192093298161,4.931192093298161,6573008.666666667,8.21864424016298,3.287460984479817,1.6437304922399085,1.095820328159939,0.821865348883027
300,1300,EB_P_200,42737489,EXTERNAL_BATCH|PUSH|200,200,23237489,0.02478774362,-8.403434158709551,0.4487436345,6.5,53.437358083844316,21.37496461470288,7.124988204900959,5.343741821837883,5.343741821837883,6574998.307692308,8.221132012899126,3.288456094569674,1.644228047284837,1.0961520315232245,0.8221141264365973
301,1400,EB_P_200,46011914,EXTERNAL_BATCH|PUSH|200,200,25011914,0.02668691012,-7.6339442837095515,0.483125097,7.0,57.531576657230595,23.012653682221526,7.670884560740509,5.753164139910232,5.753164139910232,6573130.571428572,8.218796665318656,3.2875219546030756,1.6437609773015378,1.0958406515343584,0.8218805914157474
302,1500,EB_P_200,49308791,EXTERNAL_BATCH|PUSH|200,200,26808791,0.02859909878,-6.859178188709552,0.5177423055,7.5,61.65386837182783,24.66157201745708,8.220524005819026,6.165393775262824,6.165393775262824,6574505.466666667,8.220515782910377,3.2882096023276106,1.6441048011638053,1.0960698674425369,0.8220525033683764
303,1600,EB_P_200,52585456,EXTERNAL_BATCH|PUSH|200,200,28585456,0.03049956448,-6.089161913709551,0.552147288,8.0,65.75088775744966,26.3003814109906,8.766793803663532,6.57509617487391,6.57509617487391,6573182.0,8.218860969681208,3.287547676373825,1.6437738381869125,1.0958492254579415,0.8218870218592388
304,1700,EB_P_200,55884189,EXTERNAL_BATCH|PUSH|200,200,30384189,0.03241282962,-5.3139596587095514,0.5867839845,8.5,69.87550014504207,27.95022801635276,9.316742672117586,6.987557877787171,6.987557877787171,6574610.470588235,8.220647075887301,3.2882621195709127,1.6441310597854564,1.0960873731903042,0.8220656326808436
305,1800,EB_P_200,59158038,EXTERNAL_BATCH|PUSH|200,200,32158038,0.03431166204,-4.544605143709552,0.621159399,9.0,73.96899850956777,29.587629000039012,9.862543000013003,7.396908174892416,7.396908174892416,6573115.333333333,8.218777612174197,3.287514333337668,1.643757166668834,1.095838111112556,0.8218786860991573
306,1900,EB_P_200,62456771,EXTERNAL_BATCH|PUSH|200,200,33956771,0.03622492718,-3.7694028887095516,0.6557960955,9.5,78.09361089716018,31.237475605401173,10.412491868467058,7.809369877805676,7.809369877805676,6574396.947368421,8.220380094437912,3.2881553268843335,1.6440776634421668,1.0960517756281112,0.8220389345058606
307,2000,EB_P_200,65732092,EXTERNAL_BATCH|PUSH|200,200,35732092,0.03812461336,-2.999702453709552,0.690186966,10.0,82.18894979544068,32.875612803325765,10.958537601108588,8.21890422849352,8.21890422849352,6573209.2,8.218894979544068,3.287561280332577,1.6437806401662884,1.0958537601108589,0.821890422849352
308,2100,EB_P_200,69029033,EXTERNAL_BATCH|PUSH|200,200,37529033,0.04003683914,-2.224921318709552,0.7248048465,10.5,86.31132153324464,34.52456314787603,11.508187715958677,8.63114186617579,8.63114186617579,6574193.619047619,8.220125860309015,3.288053633131051,1.6440268165655254,1.0960178777103502,0.822013511064361
309,2200,EB_P_200,72305506,EXTERNAL_BATCH|PUSH|200,200,39305506,0.04193719348,-1.4549501637095517,0.759207813,11.0,90.40810084924628,36.16327651346542,12.054425504488472,9.040820258797842,9.040820258797842,6573227.818181818,8.21891825902239,3.28757059213322,1.64378529606661,1.0958568640444066,0.8218927507998038
310,2300,EB_P_200,75602063,EXTERNAL_BATCH|PUSH|200,200,41102063,0.04384919654,-0.6802592687095517,0.7938216615,11.5,94.52999244780986,37.81203480212742,12.60401160070914,9.453009882502043,9.453009882502043,6574092.434782608,8.219999343287814,3.2880030262719493,1.6440015131359746,1.0960010087573164,0.8220008593480037
311,2400,EB_P_200,78876424,EXTERNAL_BATCH|PUSH|200,200,42876424,0.04574832592,0.08921556629044838,0.828202452,12.0,98.62413099798941,39.449691860331356,13.149897286777119,9.862424198244714,9.862424198244714,6573035.333333333,8.218677583165784,3.2874743216942797,1.6437371608471398,1.095824773898093,0.8218686831870594
312,2500,EB_P_200,82175477,EXTERNAL_BATCH|PUSH|200,200,44675477,0.04766177666,0.8644930212904484,0.8628425085,12.5,102.74914350161546,41.09969851226707,13.699899504089023,10.274925912806365,10.274925912806365,6574038.16,8.219931480129238,3.2879758809813655,1.6439879404906828,1.095991960327122,0.8219940730245093
313,2600,EB_P_200,85450990,EXTERNAL_BATCH|PUSH|200,200,46450990,0.0495615742,1.6342385762904483,0.897235395,13.0,106.84472246951616,42.7379317381358,14.245977246045266,10.684484270483244,10.684484270483244,6573153.076923077,8.218824805347397,3.287533210625831,1.6437666053129154,1.0958444035419435,0.8218834054217881
314,2700,EB_P_200,88749147,EXTERNAL_BATCH|PUSH|200,200,48249147,0.05147450526,2.4093054712904483,0.9318660435,13.5,110.96861464824799,44.38749025966556,14.795830086555188,11.096873952429402,11.096873952429402,6574010.888888889,8.219897381351704,3.2879622414567082,1.6439811207283541,1.0959874138189027,0.8219906631429186
315,2800,EB_P_200,92023508,EXTERNAL_BATCH|PUSH|200,200,50023508,0.05337363464,3.1787803062904483,0.966246834,14.0,115.06275319842754,46.0251473178695,15.341715772623166,11.50628826817207,11.50628826817207,6573107.714285715,8.218768085601967,3.2875105227049644,1.6437552613524822,1.0958368409016548,0.8218777334408622
316,2900,EB_P_200,95322369,EXTERNAL_BATCH|PUSH|200,200,51822369,0.05528697402,3.9540126412904484,1.0008848745,14.5,119.1875256324334,47.675057941861084,15.89168598062036,11.918765975744689,11.918765975744689,6573956.482758621,8.219829353960925,3.2879350304731783,1.6439675152365891,1.0959783434910593,0.8219838603961854
317,3000,EB_P_200,98595322,EXTERNAL_BATCH|PUSH|200,200,53595322,0.05718528676,4.7231565962904485,1.035250881,15.0,123.2799036720649,49.31201079514138,16.437336931713794,12.328004240234439,12.328004240234439,6573021.466666667,8.218660244804326,3.287467386342759,1.6437336931713795,1.095822462114253,0.8218669493489625
318,3100,EB_P_200,101893607,EXTERNAL_BATCH|PUSH|200,200,55393607,0.05909829206,5.498253571290448,1.0698828735,15.5,127.4039558972102,50.961633335300576,16.987211111766857,12.740409926839952,12.740409926839952,6573781.096774193,8.219610057884529,3.2878473119548755,1.6439236559774377,1.0959491039849585,0.8219619307638678
319,3200,EB_P_200,105168544,EXTERNAL_BATCH|PUSH|200,200,57168544,0.06099775552,6.267863766290448,1.104269712,16.0,131.49881465625032,52.599578477336905,17.53319282577897,13.149896263549726,13.149896263549726,6573034.0,8.218675916015645,3.2874736548335566,1.6437368274167783,1.0958245516111855,0.8218685164718579
320,3300,EB_P_200,108467981,EXTERNAL_BATCH|PUSH|200,200,58967981,0.06291142898,7.043231461290449,1.1389138005,16.5,135.62430729911674,54.24977718516088,18.083259061720295,13.562445992089447,13.562445992089447,6573817.03030303,8.219654987825256,3.2878652839491442,1.6439326419745721,1.0959550946497147,0.8219664237629968
321,3400,EB_P_200,111743174,EXTERNAL_BATCH|PUSH|200,200,60743174,0.06481104092,7.812901816290449,1.173303327,17.0,139.71948615098378,55.88785036445606,18.629283454818687,13.971964338117935,13.971964338117935,6573127.882352941,8.218793302999046,3.2875206096738854,1.6437603048369427,1.0958402032246284,0.8218802551834079
322,3500,EB_P_200,115039091,EXTERNAL_BATCH|PUSH|200,200,62539091,0.06672267278,8.587442311290447,1.2079104555,17.5,143.84057751748006,57.53628855997095,19.17876285332365,14.384073938525352,14.384073938525352,6573662.342857143,8.219461572427432,3.2877879177126257,1.6438939588563128,1.0959293059042086,0.8219470822014487
323,3600,EB_P_200,118317612,EXTERNAL_BATCH|PUSH|200,200,64317612,0.06862421496,-9.088849327419103,1.242334926,18.0,147.93991757609706,59.17602622363108,19.725342074543693,14.794008405697108,14.794008405697108,6573200.666666667,8.21888430978317,3.287557012423949,1.6437785062119745,1.0958523374746496,0.8218893558720616
324,3700,EB_P_200,121616025,EXTERNAL_BATCH|PUSH|200,200,66116025,0.0705372945,-8.313722272419103,1.2769682625,18.5,152.0641298476558,60.825712782419686,20.275237594139895,15.206430096961977,15.206430096961977,6573839.189189189,8.219682694467883,3.2878763666172803,1.6439381833086402,1.0959587888724267,0.8219691944303772
325,3800,EB_P_200,124888402,EXTERNAL_BATCH|PUSH|200,200,67888402,0.07243527316,-7.544713677419103,1.311328221,19.0,156.15578767842675,62.4623775518676,20.8207925172892,15.615596340484624,15.615596340484624,6573073.7894736845,8.218725667285618,3.2874935553614524,1.6437467776807262,1.095831185120484,0.8218734916044539
326,3900,EB_P_200,128188479,EXTERNAL_BATCH|PUSH|200,200,69688479,0.07434931782,-6.769195582419104,1.3459790295,19.5,160.2820805533605,64.11289635283867,21.370965450946226,16.028226092321127,16.028226092321127,6573768.153846154,8.219593874531306,3.287840838607112,1.643920419303556,1.0959469462023705,0.8219603124267245
327,4000,EB_P_200,131459960,EXTERNAL_BATCH|PUSH|200,200,71459960,0.0762467768,-6.000397547419103,1.38032958,20.0,164.37261805923717,65.74911299188064,21.916370997293544,16.437280303228277,16.437280303228277,6572998.0,8.21863090296186,3.287455649594032,1.643727824797016,1.0958185498646773,0.8218640151614138
328,4100,EB_P_200,134760741,EXTERNAL_BATCH|PUSH|200,200,73260741,0.07816122978,-5.224714012419103,1.4149877805,20.5,168.49979118944495,67.39998389531354,22.466661298437845,16.84999808069124,16.84999808069124,6573694.682926829,8.219502009241216,3.287804092454319,1.6439020462271594,1.0959346974847728,0.8219511258873776
329,4200,EB_P_200,138035166,EXTERNAL_BATCH|PUSH|200,200,75035166,0.08006039628,-4.455224137419103,1.449369243,21.0,172.59400976283123,69.03767296283219,23.012557654277394,17.25942039876359,17.25942039876359,6573103.142857143,8.218762369658629,3.287508236325342,1.643754118162671,1.095836078775114,0.8218771618458852
330,4300,EB_P_200,141332043,EXTERNAL_BATCH|PUSH|200,200,76832043,0.08197258494,-3.680458042419103,1.4839864515,21.5,176.71630147742846,70.68659129806774,23.562197099355913,17.671650034116183,17.671650034116183,6573583.395348838,8.219362859415277,3.287748432468267,1.6438742162341335,1.095916144156089,0.8219372108891247
331,4400,EB_P_200,144609860,EXTERNAL_BATCH|PUSH|200,200,78609860,0.0838737188,-2.9101710474191034,1.51840353,22.0,180.81476128077142,72.32597685926605,24.108658953088682,18.081496475661478,18.081496475661478,6573175.454545454,8.21885278548961,3.287544402693911,1.6437722013469556,1.0958481342313036,0.821886203439158
332,4500,EB_P_200,147907441,EXTERNAL_BATCH|PUSH|200,200,80407441,0.08578631578,-2.135239512419103,1.5530281305,22.5,184.9379332506427,73.97524729696342,24.65841576565447,18.49381413664053,18.49381413664053,6573664.044444445,8.219463700028564,3.28778876875393,1.643894384376965,1.0959295895846433,0.8219472949618013
333,4600,EB_P_200,151182570,EXTERNAL_BATCH|PUSH|200,200,82182570,0.0876858906,-1.3655841974191032,1.587416985,23.0,189.03303207930298,75.61328846694389,25.204429488981294,18.90332448033934,18.90332448033934,6573155.217391305,8.218827481708827,3.287534281171473,1.6437671405857366,1.095844760390491,0.8218836730582322
334,4700,EB_P_200,154480023,EXTERNAL_BATCH|PUSH|200,200,83980023,0.08959841334,-0.5906827424191032,1.6220402415,23.5,193.1560440027608,77.26249488601182,25.754164962003944,19.315626136659034,19.315626136659034,6573618.0,8.219406127777056,3.2877657398302906,1.6438828699151453,1.0959219132767635,0.8219415377301716
335,4800,EB_P_200,157756112,EXTERNAL_BATCH|PUSH|200,200,85756112,0.09149854496,0.17919817258089676,1.656439176,24.0,197.25234317952206,78.90101619571296,26.30033873190432,19.725256515303016,19.725256515303016,6573171.333333333,8.218847632480086,3.2875423414880394,1.6437711707440197,1.0958474471626798,0.8218856881376257
336,100,EB_P_300,3298157,EXTERNAL_BATCH|PUSH|300,300,1798157,0.00191293106,0.775066895,0.0346306485,0.3333333333333333,4.123892178731833,1.6495585215297652,0.5498528405099217,0.41238968194615655,0.41238968194615655,9894471.0,12.371676536195496,4.948675564589296,2.474337782294648,1.6495585215297652,1.2371690458384696
337,200,EB_P_300,6573158,EXTERNAL_BATCH|PUSH|300,300,3573158,0.00381243164,1.54469213,0.069018159,0.6666666666666666,8.218830960978684,3.2875356728808085,1.0958452242936028,0.8218840209856094,0.8218840209856094,9859737.0,12.328246441468025,4.9313035093212125,2.4656517546606063,1.6437678364404043,1.232826031478414
338,300,EB_P_300,9848252,EXTERNAL_BATCH|PUSH|300,300,5348252,0.00571198616,2.31433922,0.103406646,1.0,12.313886026947815,4.92555933776729,1.6418531125890967,1.231389988410376,1.231389988410376,9848252.0,12.313886026947815,4.92555933776729,2.462779668883645,1.6418531125890967,1.231389988410376
339,400,EB_P_300,13146281,EXTERNAL_BATCH|PUSH|300,300,7146281,0.00762484298,3.089376035,0.1380359505,1.3333333333333333,16.437618159266187,6.575053840667635,2.191684613555878,1.6437636656971761,1.6437636656971761,9859710.75,12.32821361944964,4.931290380500726,2.465645190250363,1.6437634601669087,1.232822749272882
340,500,EB_P_300,16421474,EXTERNAL_BATCH|PUSH|300,300,8921474,0.00952445492,3.85904639,0.172425477,1.6666666666666667,20.53279701113323,8.213127019962808,2.7377090066542697,2.053282011725664,2.053282011725664,9852884.4,12.319678206679937,4.9278762119776855,2.4639381059888428,1.6426254039925618,1.2319692070353983
341,600,EB_P_300,19696248,EXTERNAL_BATCH|PUSH|300,300,10696248,0.01142382384,4.62861828,0.206810604,2.0,24.62745196106871,9.850990638275738,3.283663546091913,2.462747967502039,2.462747967502039,9848124.0,12.313725980534356,4.925495319137869,2.4627476595689344,1.6418317730459564,1.2313739837510196
342,700,EB_P_300,22994917,EXTERNAL_BATCH|PUSH|300,300,12494917,0.01333705186,5.403805495,0.2414466285,2.3333333333333335,28.75198432545438,11.500805234323188,3.833601744774396,2.8752016680856216,2.8752016680856216,9854964.428571427,12.322278996623306,4.928916528995651,2.4644582644978255,1.6429721763318839,1.232229286322409
343,800,EB_P_300,26270430,EXTERNAL_BATCH|PUSH|300,300,14270430,0.0152368494,6.17355105,0.275839515,2.6666666666666665,32.84756329335507,13.139038460191916,4.379679486730638,3.2847600257625,3.2847600257625,9851411.25,12.317836235008153,4.927139422571968,2.463569711285984,1.6423798075239895,1.2317850096609375
344,900,EB_P_300,29545780,EXTERNAL_BATCH|PUSH|300,300,16045780,0.0171365524,6.9432583,0.31023069,3.0,36.942938452151125,14.77719016233724,4.925730054112413,3.6942980025059797,3.6942980025059797,9848593.333333334,12.314312817383708,4.925730054112414,2.462865027056207,1.6419100180374713,1.2314326675019933
345,1000,EB_P_300,32843489,EXTERNAL_BATCH|PUSH|300,300,17843489,0.01904922362,7.718219915000001,0.3448566345,3.3333333333333335,41.066270468435846,16.426524618664033,5.475508206221344,4.106631668144389,4.106631668144389,9853046.7,12.319881140530754,4.927957385599209,2.4639786927996044,1.642652461866403,1.2319895004433166
346,1100,EB_P_300,36119578,EXTERNAL_BATCH|PUSH|300,300,19619578,0.02094935524,8.48810083,0.379255569,3.6666666666666665,45.16256964519711,18.065045928365155,6.021681976121718,4.516262046788372,4.516262046788372,9850794.0,12.31706444869012,4.926830707735951,2.4634153538679757,1.6422769025786503,1.231707830942283
347,1200,EB_P_300,39393520,EXTERNAL_BATCH|PUSH|300,300,21393520,0.0228482416,-9.18926687370955,0.41363196,4.0,49.2561842934451,19.702493425586844,6.567497808528948,4.92562397227893,4.92562397227893,9848380.0,12.314046073361276,4.925623356396711,2.4628116781983556,1.641874452132237,1.2314059930697325
348,1300,EB_P_300,42692957,EXTERNAL_BATCH|PUSH|300,300,23192957,0.02476191506,-8.413899178709551,0.4482760485,4.333333333333333,53.38167693631153,21.352692133410823,7.117564044470274,5.3381737008186505,5.3381737008186505,9852220.846153846,12.3188485237642,4.927544338479421,2.4637721692397103,1.64251477949314,1.2318862386504579
349,1400,EB_P_300,45967382,EXTERNAL_BATCH|PUSH|300,300,24967382,0.02666108156,-7.644409303709551,0.482657511,4.666666666666667,57.475895509697814,22.99038120092947,7.663460400309823,5.747596018891,5.747596018891,9850153.285714285,12.316263323506673,4.926510257342029,2.4632551286710145,1.6421700857806765,1.2316277183337856
350,1500,EB_P_300,49241708,EXTERNAL_BATCH|PUSH|300,300,26741708,0.02856019064,-6.874942693709552,0.517037934,5.0,61.56999029718619,24.628020754039426,8.209340251346475,6.157005958359627,6.157005958359627,9848341.6,12.313998059437237,4.925604150807885,2.4628020754039426,1.641868050269295,1.2314011916719254
351,1600,EB_P_300,52541209,EXTERNAL_BATCH|PUSH|300,300,28541209,0.03047390122,-6.099559958709551,0.5516826945,5.333333333333333,65.69556296325935,26.278251471178113,8.75941715705937,6.569563689229027,6.569563689229027,9851476.6875,12.317918055611127,4.927172150845896,2.463586075422948,1.642390716948632,1.2317931917304425
352,1700,EB_P_300,55817106,EXTERNAL_BATCH|PUSH|300,300,30317106,0.03237392148,-5.329724163709551,0.586079613,5.666666666666667,69.79162207040042,27.916676752935103,9.305558917645035,6.979170060883975,6.979170060883975,9850077.529411765,12.316168600658898,4.926472368165018,2.463236184082509,1.642157456055006,1.2316182460383485
353,1800,EB_P_300,59091240,EXTERNAL_BATCH|PUSH|300,300,32091240,0.0342729192,-4.560302673709551,0.62045802,6.0,73.8854767882686,29.554220278100928,9.851406759366975,7.388555993363568,7.388555993363568,9848540.0,12.3142461313781,4.925703379683488,2.462851689841744,1.6419011265611627,1.231425998893928
354,1900,EB_P_300,62389973,EXTERNAL_BATCH|PUSH|300,300,33889973,0.03618618434,-3.785100418709552,0.6550947165,6.333333333333333,78.010089175861,31.20406688346309,10.40135562782103,7.801017696276829,7.801017696276829,9851048.368421054,12.317382501451737,4.926957928967856,2.463478964483928,1.642319309655952,1.231739636254236
355,2000,EB_P_300,65665294,EXTERNAL_BATCH|PUSH|300,300,35665294,0.03808587052,-3.0153999837095515,0.689485587,6.666666666666667,82.1054280741415,32.842204081387685,10.94740136046256,8.210552046964672,8.210552046964672,9849794.1,12.315814211121225,4.926330612208153,2.4631653061040764,1.6421102040693842,1.2315828070447008
356,2100,EB_P_300,68939684,EXTERNAL_BATCH|PUSH|300,300,37439684,0.03998501672,-2.2459183337095516,0.723866682,7.0,86.19960288483661,34.47987564381235,11.493291881270784,8.619969988762978,8.619969988762978,9848526.285714285,12.314228983548086,4.925696520544621,2.4628482602723105,1.6418988401815404,1.2314242841089968
357,2200,EB_P_300,72238993,EXTERNAL_BATCH|PUSH|300,300,39238993,0.04189861594,-1.4705807187095516,0.7585094265,7.333333333333333,90.32493548128957,36.13001033300691,12.043336777668967,9.032503712643344,9.032503712643344,9850771.772727273,12.317036656539488,4.926819590864579,2.4634097954322893,1.6422731969548594,1.2317050517240924
358,2300,EB_P_300,75512714,EXTERNAL_BATCH|PUSH|300,300,41012714,0.04379737412,-0.7012562837095516,0.792883497,7.666666666666667,94.41827379940183,37.76734729806374,12.589115766021246,9.441838005089231,9.441838005089231,9849484.434782607,12.31542701731328,4.926175734530052,2.463087867265026,1.642058578176684,1.2315440876203345
359,2400,EB_P_300,78787360,EXTERNAL_BATCH|PUSH|300,300,42787360,0.0456966688,0.06828552629044839,0.82726728,8.0,98.51276870292385,39.405146897747244,13.135048965915749,9.851287956206251,9.851287956206251,9848420.0,12.314096087865481,4.9256433622184055,2.4628216811092027,1.6418811207394686,1.2314109945257814
360,2500,EB_P_300,82086413,EXTERNAL_BATCH|PUSH|300,300,44586413,0.04761011954,0.8435629812904484,0.8619073365,8.333333333333334,102.6377812065499,41.055153549682956,13.685051183227653,10.263789670767903,10.263789670767903,9850369.559999999,12.316533744785986,4.926618425961954,2.463309212980977,1.6422061419873182,1.2316547604921482
361,2600,EB_P_300,85361926,EXTERNAL_BATCH|PUSH|300,300,46361926,0.04950991708,1.6133085362904485,0.896300223,8.666666666666666,106.7333601744506,42.69338677555169,14.231128925183896,10.673348028444781,10.673348028444781,9849453.0,12.315387712436607,4.926160012563656,2.463080006281828,1.6420533375212187,1.231540157128244
362,2700,EB_P_300,88637532,EXTERNAL_BATCH|PUSH|300,300,48137532,0.05140976856,2.3830759462904485,0.930694086,9.0,110.82905542607357,44.33166651495585,14.777222171651951,11.082918014506973,11.082918014506973,9848614.666666666,12.314339491785951,4.925740723883983,2.4628703619419916,1.6419135746279945,1.2314353349452192
363,2800,EB_P_300,91934729,EXTERNAL_BATCH|PUSH|300,300,49934729,0.05332214282,3.1579172412904484,0.9653146545,9.333333333333334,114.95174725670445,45.98074489676496,15.326914965588319,11.495187661507957,11.495187661507957,9850149.535714285,12.316258634646905,4.926508381796245,2.4632541908981227,1.6421694605987485,1.231627249447281
364,2900,EB_P_300,95210754,EXTERNAL_BATCH|PUSH|300,300,51710754,0.05522223732,3.927783116290448,0.999712917,9.666666666666666,119.04796641025898,47.61923419715137,15.873078065717124,11.90481003782226,11.90481003782226,9849388.344827587,12.315306870026792,4.9261276755673835,2.4630638377836918,1.6420425585224612,1.231532072878165
365,3000,EB_P_300,98483992,EXTERNAL_BATCH|PUSH|300,300,53483992,0.05712071536,4.696994046290448,1.034081916,10.0,123.14070080323293,49.256329591911246,16.418776530637082,12.314083937686359,12.314083937686359,9848399.2,12.314070080323292,4.925632959191124,2.462816479595562,1.641877653063708,1.2314083937686358
366,3100,EB_P_300,101782277,EXTERNAL_BATCH|PUSH|300,300,55282277,0.05903372066,5.472091021290449,1.0687139085,10.333333333333334,127.26475302837822,50.90595213207043,16.968650710690145,12.726489624291872,12.726489624291872,9849897.774193548,12.315943841455956,4.926382464393912,2.463191232196956,1.6421274881313042,1.2315957700927618
367,3200,EB_P_300,105057214,EXTERNAL_BATCH|PUSH|300,300,57057214,0.06093318412,6.241701216290449,1.103100747,10.666666666666666,131.35961178741834,52.54389727410676,17.514632424702256,13.135975961001646,13.135975961001646,9849113.8125,12.31496360507047,4.92599036944751,2.462995184723755,1.6419967898158363,1.2314977463439043
368,3300,EB_P_300,108334100,EXTERNAL_BATCH|PUSH|300,300,58834100,0.062833778,7.011769426290448,1.13750805,11.0,135.45690750317593,54.18281719980514,18.060939066601716,13.545705993657403,13.545705993657403,9848554.545454545,12.314264318470538,4.92571065452774,2.46285532726387,1.6419035515092466,1.2314278176052185
369,3400,EB_P_300,111632129,EXTERNAL_BATCH|PUSH|300,300,60632129,0.06474663482,7.786806241290449,1.1721373545,11.333333333333334,139.5806396354943,55.83231170270549,18.610770567568494,13.958079670944203,13.958079670944203,9849893.735294117,12.315938791367142,4.926380444356366,2.463190222178183,1.6421268147854553,1.231595265083312
370,3500,EB_P_300,114905210,EXTERNAL_BATCH|PUSH|300,300,62405210,0.0666450218,8.555980276290448,1.206504705,11.666666666666666,143.67317772153925,57.46932857461521,19.15644285820507,14.36733394009331,14.36733394009331,9849018.0,12.314843804703363,4.925942449252733,2.4629712246263664,1.6419808164175775,1.2314857662937122
371,3600,EB_P_300,118184016,EXTERNAL_BATCH|PUSH|300,300,64184016,0.06854672928,-9.120244387419103,1.240932168,12.0,147.7728741334987,59.10920877975491,19.703069593251637,14.777304042639413,14.777304042639413,9848668.0,12.31440617779156,4.925767398312909,2.4628836991564547,1.641922466104303,1.2314420035532845
372,3700,EB_P_300,121482429,EXTERNAL_BATCH|PUSH|300,300,65982429,0.07045980882,-8.345117332419102,1.2755655045,12.333333333333334,151.89708640505748,60.75889533854352,20.25296511284784,15.189725733904282,15.189725733904282,9849926.675675675,12.315979978788443,4.926396919341366,2.463198459670683,1.642132306447122,1.231599383830077
373,3800,EB_P_300,124754806,EXTERNAL_BATCH|PUSH|300,300,67754806,0.07235778748,-7.576108737419103,1.309925463,12.666666666666666,155.9887442358284,62.39556010799143,20.798520035997143,15.598891977426929,15.598891977426929,9849063.631578948,12.314900860723295,4.925965271683534,2.462982635841767,1.6419884238945113,1.2314914719021262
374,3900,EB_P_300,128032332,EXTERNAL_BATCH|PUSH|300,300,69532332,0.07425875256,-6.8058901274191035,1.344339486,13.0,160.08684018365327,64.03480012683691,21.344933375612303,16.008702033379468,16.008702033379468,9848640.923076924,12.314372321819482,4.925753855910532,2.462876927955266,1.6419179519701772,1.231438617952267
375,4000,EB_P_300,131326649,EXTERNAL_BATCH|PUSH|300,300,71326649,0.07616945642,-6.031725632419103,1.3789298145,13.333333333333334,164.2059309699813,65.68243808948404,21.894146029828015,16.420611575544932,16.420611575544932,9849498.674999999,12.315444822748596,4.926182856711303,2.4630914283556513,1.6420609522371008,1.2315458681658698
376,4100,EB_P_300,134604594,EXTERNAL_BATCH|PUSH|300,300,73104594,0.07807066452,-5.261408557419103,1.413348237,13.666666666666666,168.30455081973773,67.32188766931176,22.440629223103922,16.83047402174958,16.83047402174958,9849116.634146342,12.31496713315154,4.92599178068135,2.462995890340675,1.6419972602271165,1.2314980991524085
377,4200,EB_P_300,137879304,EXTERNAL_BATCH|PUSH|300,300,74879304,0.07996999632,-4.491851707419103,1.447732692,14.0,172.39912574646647,68.95971927830999,22.986573092769998,17.239931975196278,17.239931975196278,9848521.714285715,12.31422326760475,4.925694234164999,2.4628471170824997,1.6418980780549997,1.23142371251402
378,4300,EB_P_300,141176181,EXTERNAL_BATCH|PUSH|300,300,76676181,0.08188218498,-3.7170856124191034,1.4823499005,14.333333333333334,176.52141746106372,70.60863761354554,23.536212537848513,17.65216161054887,17.65216161054887,9849501.0,12.315447729841654,4.926184019549689,2.4630920097748445,1.6420613398498962,1.2315461588755026
379,4400,EB_P_300,144453998,EXTERNAL_BATCH|PUSH|300,300,78453998,0.08378331884,-2.946798617419103,1.516766979,14.666666666666666,180.61987726440668,72.24802317474385,24.082674391581282,18.062008052094164,18.062008052094164,9849136.227272728,12.314991631664093,4.926001580096172,2.463000790048086,1.642000526698724,1.2315005490064206
380,4500,EB_P_300,147729028,EXTERNAL_BATCH|PUSH|300,300,80229028,0.08568283624,-2.1771665674191034,1.551154794,15.0,184.71485230716908,73.88601483031562,24.628671610105208,18.471506017189252,18.471506017189252,9848601.866666667,12.314323487144605,4.925734322021042,2.462867161010521,1.6419114406736806,1.2314337344792836
381,4600,EB_P_300,151026993,EXTERNAL_BATCH|PUSH|300,300,82026993,0.08759565594,-1.4021447924191033,1.5857834265,15.333333333333334,188.83850441628073,75.53547732390126,25.178492441300417,18.883871692146375,18.883871692146375,9849586.5,12.315554635844395,4.92622678199356,2.46311339099678,1.6420755939978533,1.231556849487807
382,4700,EB_P_300,154301610,EXTERNAL_BATCH|PUSH|300,300,83801610,0.0894949338,-0.6326097974191033,1.620166905,15.666666666666666,192.9329630592872,77.17326241936404,25.724420806454678,19.29331801720776,19.29331801720776,9849038.936170213,12.314869982507693,4.925952920384939,2.4629764601924693,1.6419843067949795,1.2314883840770912
383,4800,EB_P_300,157577984,EXTERNAL_BATCH|PUSH|300,300,85577984,0.09139523072,0.13733809258089677,1.654568832,16.0,197.02961858939094,78.81192627054473,26.270642090181575,19.70298403122609,19.70298403122609,9848624.0,12.314351161836933,4.925745391909046,2.462872695954523,1.6419151306363484,1.2314365019516307
384,100,EB_P_400,3298157,EXTERNAL_BATCH|PUSH|400,400,1798157,0.00191293106,0.775066895,0.0346306485,0.25,4.123892178731833,1.6495585215297652,0.5498528405099217,0.41238968194615655,0.41238968194615655,13192628.0,16.49556871492733,6.598234086119061,3.2991170430595305,2.1994113620396867,1.6495587277846262
385,200,EB_P_400,6573158,EXTERNAL_BATCH|PUSH|400,400,3573158,0.00381243164,1.54469213,0.069018159,0.5,8.218830960978684,3.2875356728808085,1.0958452242936028,0.8218840209856094,0.8218840209856094,13146316.0,16.437661921957368,6.575071345761617,3.2875356728808085,2.1916904485872055,1.6437680419712188
386,300,EB_P_400,9848252,EXTERNAL_BATCH|PUSH|400,400,5348252,0.00571198616,2.31433922,0.103406646,0.75,12.313886026947815,4.92555933776729,1.6418531125890967,1.231389988410376,1.231389988410376,13131002.666666666,16.418514702597086,6.567412450356387,3.2837062251781934,2.189137483452129,1.6418533178805013
387,400,EB_P_400,13123758,EXTERNAL_BATCH|PUSH|400,400,7123758,0.00761177964,3.08408313,0.137799459,1.0,16.40945624231027,6.5637890626172215,2.1879296875390737,1.640947470832446,1.640947470832446,13123758.0,16.40945624231027,6.5637890626172215,3.2818945313086108,2.1879296875390737,1.640947470832446
388,500,EB_P_400,16421787,EXTERNAL_BATCH|PUSH|400,400,8921787,0.00952463646,3.859119945,0.1724287635,1.25,20.533188374628644,8.213283565517566,2.7377611885058553,2.053321148119246,2.053321148119246,13137429.6,16.426550699702915,6.570626852414052,3.285313426207026,2.190208950804684,1.642656918495397
389,600,EB_P_400,19696276,EXTERNAL_BATCH|PUSH|400,400,10696276,0.01142384008,4.62862486,0.206810898,1.5,24.627486971221654,9.851004642350924,3.283668214116975,2.4627514685212732,2.4627514685212732,13130850.666666666,16.418324647481104,6.567336428233949,3.2836682141169744,2.1891121427446496,1.6418343123475154
390,700,EB_P_400,22972394,EXTERNAL_BATCH|PUSH|400,400,12472394,0.01332398852,5.39851259,0.241210137,1.75,28.723822408498464,11.489540456272776,3.829846818757592,2.8723854732208913,2.8723854732208913,13127082.285714285,16.413612804856264,6.565451689298729,3.2827258446493643,2.1884838964329094,1.641363127554795
391,800,EB_P_400,26248220,EXTERNAL_BATCH|PUSH|400,400,14248220,0.0152239676,6.1683317,0.27560631,2.0,32.81979273989457,13.12793022769626,4.3759767425654195,3.2819829672913525,3.2819829672913525,13124110.0,16.409896369947283,6.56396511384813,3.281982556924065,2.1879883712827097,1.6409914836456763
392,900,EB_P_400,29546121,EXTERNAL_BATCH|PUSH|400,400,16046121,0.01713675018,6.943338435,0.3102342705,2.25,36.943364825799485,14.777360711967182,4.925786903989061,3.6943406399187966,3.6943406399187966,13131609.333333334,16.41927325591088,6.567715871985414,3.283857935992707,2.1892386239951382,1.641929173297243
393,1000,EB_P_400,32820994,EXTERNAL_BATCH|PUSH|400,400,17820994,0.01903617652,7.71293359,0.344620437,2.5,41.03814356163287,16.415273844688805,5.471757948229602,4.103818974298893,4.103818974298893,13128397.6,16.41525742465315,6.566109537875522,3.283054768937761,2.1887031792918403,1.6415275897195571
394,1100,EB_P_400,36097368,EXTERNAL_BATCH|PUSH|400,400,19597368,0.02093647344,8.48288148,0.379022364,2.75,45.1347990917366,18.053937695869497,6.0179792319565,4.513484988317224,4.513484988317224,13126315.636363637,16.412654215176946,6.565068253043454,3.282534126521727,2.188356084347818,1.6412672684789906
395,1200,EB_P_400,39371338,EXTERNAL_BATCH|PUSH|400,400,21371338,0.02283537604,-9.19447964370955,0.413399049,3.0,49.22844875013754,19.691399197166376,6.563799732388792,4.922850414827017,4.922850414827017,13123779.333333334,16.409482916712513,6.563799732388792,3.281899866194396,2.1879332441295976,1.6409501382756722
396,1300,EB_P_400,42670775,EXTERNAL_BATCH|PUSH|400,400,23170775,0.0247490495,-8.419111948709553,0.4480431375,3.25,53.35394139300397,21.34159790499035,7.113865968330117,5.335400143366738,5.335400143366738,13129469.23076923,16.41659735169353,6.566645509227801,3.2833227546139003,2.1888818364092666,1.6416615825743808
397,1400,EB_P_400,45945200,EXTERNAL_BATCH|PUSH|400,400,24945200,0.026648216,-7.649622073709551,0.4824246,3.5,57.44815996639025,22.979286972509,7.659762324169667,5.744822461439086,5.744822461439086,13127200.0,16.413759990397214,6.565510563574,3.282755281787,2.1885035211913335,1.6413778461254533
398,1500,EB_P_400,49219526,EXTERNAL_BATCH|PUSH|400,400,26719526,0.02854732508,-6.880155463709552,0.516805023,3.75,61.54225475387862,24.616926525618954,8.205642175206318,6.1542324009077145,6.1542324009077145,13125206.933333334,16.411267934367633,6.564513740165054,3.282256870082527,2.188171246721685,1.641128640242057
399,1600,EB_P_400,52496504,EXTERNAL_BATCH|PUSH|400,400,28496504,0.03044797232,-6.110065633709552,0.551213292,4.0,65.63966550299587,26.25589246470723,8.75196415490241,6.563973936912384,6.563973936912384,13124126.0,16.409916375748967,6.563973116176808,3.281986558088404,2.1879910387256025,1.640993484228096
400,1700,EB_P_400,55795237,EXTERNAL_BATCH|PUSH|400,400,30295237,0.03236123746,-5.334863378709551,0.5858499885,4.25,69.76427789058827,27.90573907006939,9.301913023356464,6.976435639825644,6.976435639825644,13128291.05882353,16.415124209550182,6.566056251781033,3.2830281258905165,2.1886854172603445,1.6415142681942692
401,1800,EB_P_400,59069086,EXTERNAL_BATCH|PUSH|400,400,32069086,0.03426006988,-4.565508863709551,0.620225403,4.5,73.85777625511399,29.543140053755643,9.847713351251882,7.385785936930889,7.385785936930889,13126463.555555556,16.412839167803106,6.56514223416792,3.28257111708396,2.1883807447226404,1.6412857637624199
402,1900,EB_P_400,62345268,EXTERNAL_BATCH|PUSH|400,400,33845268,0.03616025544,-3.7956060937095515,0.654625314,4.75,77.95419171559752,31.181707876992206,10.393902625664069,7.795427943960186,7.795427943960186,13125319.578947369,16.411408782231057,6.5645700793667805,3.2822850396833902,2.1881900264555934,1.6411427250442496
403,2000,EB_P_400,65620902,EXTERNAL_BATCH|PUSH|400,400,35620902,0.03806012316,-3.0258321037095515,0.689019471,5.0,82.04992197737344,32.82000162047156,10.940000540157186,8.205001431041612,8.205001431041612,13124180.4,16.409984395474687,6.5640003240943114,3.2820001620471557,2.1880001080314373,1.6410002862083224
404,2100,EB_P_400,68917843,EXTERNAL_BATCH|PUSH|400,400,37417843,0.03997234894,-2.2510509687095515,0.7236373515,5.25,86.1722937151774,34.46895196502182,11.489650655007274,8.617239068723883,8.617239068723883,13127208.19047619,16.41377023146236,6.5655146600041565,3.2827573300020783,2.1885048866680523,1.6413788702331205
405,2200,EB_P_400,72194316,EXTERNAL_BATCH|PUSH|400,400,39194316,0.04187270328,-1.4810798137095516,0.758040318,5.5,90.26907303117905,36.107665330611205,12.03588844353707,9.026917461345935,9.026917461345935,13126239.272727273,16.412558732941644,6.565030060111129,3.2825150300555643,2.188343353370376,1.6412577202447154
406,2300,EB_P_400,75468322,EXTERNAL_BATCH|PUSH|400,400,40968322,0.04377162676,-0.7116884037095517,0.792417381,5.75,94.36276770263376,37.74514483714761,12.58171494571587,9.436287389166171,9.436287389166171,13124925.56521739,16.410916122197175,6.5643730151561055,3.2821865075780527,2.188124338385369,1.641093458985421
407,2400,EB_P_400,78742996,EXTERNAL_BATCH|PUSH|400,400,42742996,0.04567093768,0.05785998629044838,0.826801458,6.0,98.45729761630874,39.3829584409063,13.127652813635434,9.845740841302424,9.845740841302424,13123832.666666666,16.40954960271812,6.563826406817717,3.2819132034088585,2.1879421356059057,1.6409568068837372
408,2500,EB_P_400,82042049,EXTERNAL_BATCH|PUSH|400,400,44542049,0.04758438842,0.8331374412904484,0.8614415145,6.25,102.58231011993477,41.03296509284202,13.677655030947339,10.258242555864076,10.258242555864076,13126727.84,16.413169619189564,6.565274414854723,3.2826372074273613,2.188424804951574,1.6413188089382522
409,2600,EB_P_400,85317562,EXTERNAL_BATCH|PUSH|400,400,46317562,0.04948418596,1.6028829962904483,0.895834401,6.5,106.67788908783547,42.67119831871074,14.223732772903581,10.667800913540955,10.667800913540955,13125778.76923077,16.411982936590075,6.564799741340115,3.2823998706700577,2.188266580446705,1.6412001405447623
410,2700,EB_P_400,88593168,EXTERNAL_BATCH|PUSH|400,400,48093168,0.05138403744,2.3726504062904485,0.930228264,6.75,110.77358433945844,44.30947805811491,14.769826019371637,11.077370899603148,11.077370899603148,13124913.777777778,16.41090138362347,6.564367119720727,3.2821835598603637,2.1881223732402426,1.641091985126392
411,2800,EB_P_400,91867842,EXTERNAL_BATCH|PUSH|400,400,49867842,0.05328334836,3.1421987962904483,0.964612341,7.0,114.86811425313341,45.94729166187361,15.315763887291201,11.4868243517394,11.4868243517394,13123977.42857143,16.409730607590486,6.563898808839086,3.281949404419543,2.187966269613029,1.6409749073913429
412,2900,EB_P_400,95166703,EXTERNAL_BATCH|PUSH|400,400,51666703,0.05519668774,3.9174311312904484,0.9992503815,7.25,118.99288668713928,47.59720228586519,15.865734095288396,11.899302059312017,11.899302059312017,13126441.793103449,16.412811956846795,6.565131349774509,3.2825656748872545,2.188377116591503,1.6412830426637266
413,3000,EB_P_400,98439656,EXTERNAL_BATCH|PUSH|400,400,53439656,0.05709500048,4.686575086290448,1.033616388,7.5,123.08526472677076,49.23415513914549,16.41138504638183,12.308540323801767,12.308540323801767,13125287.466666667,16.4113686302361,6.564554018552732,3.282277009276366,2.1881846728509107,1.6411387098402357
414,3100,EB_P_400,101715390,EXTERNAL_BATCH|PUSH|400,400,55215390,0.0589949262,5.456372576290448,1.068011595,7.75,127.1811200248072,50.87249889717908,16.957499632393027,12.718126314523316,12.718126314523316,13124566.451612903,16.410467099975122,6.564193406087623,3.2820967030438113,2.1880644686958743,1.6410485567126858
415,3200,EB_P_400,104990640,EXTERNAL_BATCH|PUSH|400,400,56990640,0.0608945712,6.226056326290449,1.10240172,8.0,131.27637014734273,52.51060058477017,17.50353352825672,13.127651787626673,13.127651787626673,13123830.0,16.40954626841784,6.563825073096271,3.2819125365481354,2.18794169103209,1.6409564734533342
416,3300,EB_P_400,108290077,EXTERNAL_BATCH|PUSH|400,400,58790077,0.06280824466,7.001424021290449,1.1370458085,8.25,135.40186279020915,54.16079929259414,18.053599764198047,13.540201516166395,13.540201516166395,13126069.93939394,16.412347004873837,6.5649453687992905,3.2824726843996452,2.188315122933097,1.6412365474141084
417,3400,EB_P_400,111565270,EXTERNAL_BATCH|PUSH|400,400,60565270,0.0647078566,7.771094376290448,1.171435335,8.5,139.4970416420762,55.79887247188932,18.59962415729644,13.94971986219488,13.94971986219488,13125325.88235294,16.41141666377367,6.564573231986978,3.282286615993489,2.1881910773289928,1.6411435131993977
418,3500,EB_P_400,114838636,EXTERNAL_BATCH|PUSH|400,400,62338636,0.06660640888,8.54033538629045,1.205805678,8.75,143.58993608146363,57.43603188527862,19.14534396175954,14.359009766718335,14.359009766718335,13124415.542857142,16.410278409310127,6.564117929746128,3.282058964873064,2.188039309915376,1.6410296876249526
419,3600,EB_P_400,118117470,EXTERNAL_BATCH|PUSH|400,400,64117470,0.0685081326,-9.135882697419103,1.240233435,9.0,147.68966750357603,59.0759260944935,19.691975364831166,14.768983370283674,14.768983370283674,13124163.333333334,16.409963055952893,6.563991788277056,3.281995894138528,2.1879972627590187,1.6409981522537416
420,3700,EB_P_400,121415883,EXTERNAL_BATCH|PUSH|400,400,65915883,0.07042121214,-8.360755642419104,1.2748667715,9.25,151.81387977513478,60.725612653282106,20.241870884427367,15.181405061548544,15.181405061548544,13126041.405405406,16.4123113270416,6.56493109765212,3.28246554882606,2.18831036588404,1.6412329796268696
421,3800,EB_P_400,124688260,EXTERNAL_BATCH|PUSH|400,400,67688260,0.0723191908,-7.591747047419103,1.30922673,9.5,155.90553760590572,62.36227742273002,20.78742580757667,15.590571305071188,15.590571305071188,13125080.0,16.411109221674284,6.564450255024212,3.282225127512106,2.1881500850080706,1.641112768954862
422,3900,EB_P_400,127965786,EXTERNAL_BATCH|PUSH|400,400,69465786,0.07422015588,-6.821528437419103,1.343640753,9.75,160.0036335537306,64.0015174415755,21.33383914719183,16.000381361023727,16.000381361023727,13124696.0,16.410629082433907,6.564258199135948,3.282129099567974,2.1880860663786494,1.6410647549767927
423,4000,EB_P_400,131237580,EXTERNAL_BATCH|PUSH|400,400,71237580,0.0761177964,-6.052656847419104,1.37799459,10.0,164.0945624231027,65.63789062617222,21.87929687539074,16.40947470832446,16.40947470832446,13123758.0,16.40945624231027,6.5637890626172215,3.2818945313086108,2.1879296875390737,1.640947470832446
424,4100,EB_P_400,134538361,EXTERNAL_BATCH|PUSH|400,400,73038361,0.07803224938,-5.276973312419103,1.4126527905,10.25,168.22173555331045,67.28876152960511,22.429587176535037,16.822192485787426,16.822192485787426,13125693.75609756,16.411876639347362,6.564757222400499,3.2823786112002495,2.188252407466833,1.6411895108085293
425,4200,EB_P_400,137812786,EXTERNAL_BATCH|PUSH|400,400,74812786,0.07993141588,-4.507483437419103,1.447034253,10.5,172.31595412669674,68.92645059712376,22.97548353237459,17.231614803859774,17.231614803859774,13125027.238095239,16.411043250161594,6.5644238663927394,3.2822119331963697,2.18814128879758,1.641106171796169
426,4300,EB_P_400,141087112,EXTERNAL_BATCH|PUSH|400,400,76587112,0.08183052496,-3.738016827419103,1.481414676,10.75,176.41004891418513,70.56409015023372,23.521363383411238,17.6410247433284,17.6410247433284,13124382.511627907,16.41023710829629,6.564101409324067,3.2820507046620335,2.188033803108022,1.641025557518921
427,4400,EB_P_400,144365242,EXTERNAL_BATCH|PUSH|400,400,78365242,0.08373184036,-2.967656277419103,1.515835041,11.0,180.50890008102348,72.20363225698678,24.067877418995593,18.050910321267278,18.050910321267278,13124112.909090908,16.40990000736577,6.56396656881698,3.28198328440849,2.1879888562723266,1.6409918473879344
428,4500,EB_P_400,147662823,EXTERNAL_BATCH|PUSH|400,400,80162823,0.08564443734,-2.192724742419103,1.5504596415,11.25,184.63207205089475,73.85290269468415,24.617634231561386,18.46322798224633,18.46322798224633,13125584.266666668,16.411739737857314,6.564702461749703,3.2823512308748515,2.1882341539165675,1.6411758206441185
429,4600,EB_P_400,150937952,EXTERNAL_BATCH|PUSH|400,400,81937952,0.08754401216,-1.4230694274191031,1.584848496,11.5,188.72717087955508,75.49094386466462,25.163647954888205,18.87273832594514,18.87273832594514,13125039.304347826,16.411058337352614,6.564429901275184,3.282214950637592,2.1881433004250614,1.6411076805169689
430,4700,EB_P_400,154212854,EXTERNAL_BATCH|PUSH|400,400,83712854,0.08944345532,-0.6534674574191033,1.619234967,11.75,192.821985875904,77.12887150160697,25.70962383386899,19.282220286380873,19.282220286380873,13124498.212765958,16.410381776672683,6.564159276732508,3.282079638366254,2.188053092244169,1.6410400243728402
431,4800,EB_P_400,157489256,EXTERNAL_BATCH|PUSH|400,400,85489256,0.09134376848,0.11648701258089676,1.653637188,12.0,196.91867641616068,78.76754935686284,26.25584978562095,19.691889801418437,19.691889801418437,13124104.666666666,16.409889701346724,6.563962446405237,3.2819812232026186,2.187987482135079,1.6409908167848697
432,100,IB_P_OA_100,3003282,INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,1503282,0.00174190356,0.70577127,0.031534461,1.0,3.7551915055366054,1.502078104728476,0.5006927015761586,0.37551957313572915,0.37551957313572915,3003282.0,3.7551915055366054,1.502078104728476,0.751039052364238,0.5006927015761586,0.37551957313572915
433,200,IB_P_OA_100,6006244,INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,3006244,0.00348362152,1.41146734,0.063065562,2.0,7.5099828950395615,3.003996162883399,1.0013320542944664,0.7509991346230671,0.7509991346230671,3003122.0,3.7549914475197808,1.5019980814416996,0.7509990407208498,0.5006660271472332,0.37549956731153356
434,300,IB_P_OA_100,9009014,INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,4509014,0.00522522812,2.11711829,0.094594647,3.0,11.264534214922328,4.50581819309419,1.5019393976980635,1.1264546891213705,1.1264546891213705,3003004.6666666665,3.754844738307442,1.5019393976980633,0.7509696988490316,0.5006464658993545,0.3754848963737901
435,400,IB_P_OA_100,12012168,INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,6012168,0.00696705744,2.82285948,0.126127764,4.0,15.019565674045474,6.007832279193245,2.002610759731082,1.501958257597743,1.501958257597743,3003042.0,3.7548914185113684,1.5019580697983113,0.7509790348991556,0.5006526899327705,0.37548956439943576
436,500,IB_P_OA_100,15015322,INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,7515322,0.00870888676,3.52860067,0.157660881,5.0,18.77459713316862,7.5098463652923,2.5032821217641,1.8774618260741158,1.8774618260741158,3003064.4,3.7549194266337236,1.50196927305846,0.75098463652923,0.50065642435282,0.37549236521482315
437,600,IB_P_OA_100,18017772,INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,9017772,0.01045030776,4.23417642,0.189186606,6.0,22.528748337017735,9.011508348929539,3.0038361163098464,2.252877368924028,2.252877368924028,3002962.0,3.7547913895029557,1.5019180581549232,0.7509590290774616,0.5006393527183077,0.375479561487338
438,700,IB_P_OA_100,21021566,INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,10521566,0.01219250828,4.94006801,0.220726443,7.0,26.28458002820818,10.513842528175699,3.5046141760585665,2.628460960697183,2.628460960697183,3003080.8571428573,3.75494000402974,1.5019775040251,0.75098875201255,0.5006591680083666,0.37549442295674046
439,800,IB_P_OA_100,24025040,INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,12025040,0.0139345232,5.6458844,0.25226292,8.0,30.040011603364977,12.016016660848306,4.005338886949436,3.004004540821947,3.004004540821947,3003130.0,3.755001450420622,1.5020020826060383,0.7510010413030191,0.5006673608686795,0.37550056760274336
440,900,IB_P_OA_100,27028066,INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,13528066,0.01567627828,6.35159551,0.283794693,9.0,33.794883016074664,13.51796672831794,4.5059889094393135,3.379492104638963,3.379492104638963,3003118.4444444445,3.7549870017860734,1.5019963031464378,0.7509981515732189,0.500665434382146,0.37549912273766256
441,1000,IB_P_OA_100,30030900,INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,15030900,0.017417922,7.0572615,0.31532445,10.0,37.54951435916416,15.019820767843443,5.0066069226144805,3.7549556614669446,3.7549556614669446,3003090.0,3.7549514359164156,1.5019820767843441,0.7509910383921721,0.500660692261448,0.37549556614669444
442,1100,IB_P_OA_100,33034950,INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,16534950,0.019160271,7.76321325,0.346866975,11.0,41.305666143181526,16.522282984348447,5.507427661449482,4.130571262558813,4.130571262558813,3003177.272727273,3.755060558471048,1.5020257258498588,0.7510128629249294,0.5006752419499529,0.3755064784144375
443,1200,IB_P_OA_100,36036568,INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,18036568,0.02090120944,8.46859348,0.378383964,12.0,45.05877704534315,18.023528846894447,6.007842948964815,4.505882775122908,4.505882775122908,3003047.3333333335,3.7548980871119295,1.5019607372412038,0.7509803686206019,0.5006535790804013,0.37549023126024234
444,1300,IB_P_OA_100,39041130,INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,19541130,0.0226438554,9.17466555,0.409931865,13.0,48.815569015014354,19.526247137917135,6.508749045972378,4.881562394852201,4.881562394852201,3003163.846153846,3.7550437703857193,1.5020190106090103,0.7510095053045052,0.5006730035363367,0.37550479960401545
445,1400,IB_P_OA_100,42043516,INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,21043516,0.02438523928,-8.566517813709552,0.441456918,14.0,52.56964019565674,21.02787711223966,7.009292370746554,5.256969935372435,5.256969935372435,3003108.285714286,3.7549742996897675,1.501991222302833,0.7509956111514166,0.500663740767611,0.37549785252660256
446,1500,IB_P_OA_100,45045518,INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,22545518,0.02612640044,-7.861047343709552,0.472977939,15.0,56.32323123705875,22.529315030673928,7.509771676891309,5.6323294619146,5.6323294619146,3003034.533333333,3.754882082470583,1.5019543353782616,0.7509771676891308,0.5006514451260873,0.37548863079430667
447,1600,IB_P_OA_100,48050144,INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,24050144,0.02786908352,-7.154960233709551,0.504526512,16.0,60.08010322993668,24.032065331011324,8.01068844367044,6.008017083973572,6.008017083973572,3003134.0,3.7550064518710426,1.5020040831882078,0.7510020415941039,0.5006680277294026,0.37550106774834824
448,1700,IB_P_OA_100,51054002,INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,25554002,0.02961132116,-6.449053603709552,0.536067021,17.0,63.836014944333854,25.534431519572195,8.511477173190732,6.383608678076405,6.383608678076405,3003176.588235294,3.755059702607874,1.5020253835042467,0.7510126917521234,0.5006751278347489,0.3755063928280238
449,1800,IB_P_OA_100,54055812,INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,27055812,0.03135237096,-5.743628253709551,0.567586026,18.0,67.58936591611567,27.03577341006233,9.011924470020777,6.758944197629535,6.758944197629535,3003100.6666666665,3.7549647731175373,1.5019874116701293,0.7509937058350646,0.5006624705567098,0.3754968998683075
450,1900,IB_P_OA_100,57059670,INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,28559670,0.0330946086,-5.037721623709552,0.599126535,19.0,71.34527763051285,28.5381395986232,9.512713199541066,7.134535791732368,7.134535791732368,3003140.5263157897,3.7550146121322556,1.5020073472959579,0.7510036736479789,0.5006691157653194,0.37550188377538785
451,2000,IB_P_OA_100,60062952,INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,30062952,0.03483651216,-4.331950353709551,0.630660996,20.0,75.10046913604945,30.040217703351676,10.013405901117226,7.510055364868097,7.510055364868097,3003147.6,3.7550234568024727,1.5020108851675837,0.7510054425837919,0.5006702950558612,0.3755027682434049
452,2100,IB_P_OA_100,63065018,INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,31565018,0.03657771044,-3.6264648437095515,0.662182689,21.0,78.8541402006582,31.54168763110065,10.51389587703355,7.88542289373994,7.88542289373994,3003096.095238095,3.7549590571741995,1.5019851252905072,0.7509925626452536,0.500661708430169,0.37549632827333046
453,2200,IB_P_OA_100,66069452,INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,33069452,0.03832028216,-2.920422853709552,0.693729246,22.0,82.61077212391594,33.044341903493915,11.014780634497972,8.261086508809877,8.261086508809877,3003156.909090909,3.7550350965416337,1.5020155410679052,0.7510077705339526,0.5006718470226351,0.3755039322186308
454,2300,IB_P_OA_100,69071134,INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,34571134,0.04006125772,-2.2150275837095514,0.725246907,23.0,86.3639630492843,34.54561977535463,11.515206591784876,8.636406023703652,8.636406023703652,3003092.782608696,3.7549549151862736,1.5019834684936795,0.7509917342468397,0.5006611561645599,0.3754959140740718
455,2400,IB_P_OA_100,72073456,INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,36073456,0.04180260448,-1.5094819137095516,0.756771288,24.0,90.11795420671994,36.04721774036245,12.015739246787481,9.011805561894207,9.011805561894207,3003060.6666666665,3.754914758613331,1.5019674058484351,0.7509837029242176,0.5006558019494783,0.3754918984122586
456,2500,IB_P_OA_100,75077634,INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,37577634,0.04354502772,-0.8035000837095516,0.788315157,25.0,93.87426603715078,37.54974397549687,12.516581325165623,9.38743716764543,9.38743716764543,3003105.36,3.7549706414860307,1.5019897590198747,0.7509948795099374,0.500663253006625,0.37549748670581723
457,2600,IB_P_OA_100,78081108,INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,39081108,0.04528704264,-0.09768369370955161,0.819851634,26.0,97.62969761230757,39.051918108169474,13.017306036056493,9.762980747770195,9.762980747770195,3003119.5384615385,3.7549883697041375,1.5019968503142107,0.7509984251571054,0.5006656167714035,0.3754992595296229
458,2700,IB_P_OA_100,81084390,INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,40584390,0.0470289462,0.6080875762904484,0.851386095,27.0,101.38488911784418,40.55399621289796,13.51799873763265,10.138500320905925,10.138500320905925,3003125.5555555555,3.7549958932534877,1.5019998597369613,0.7509999298684806,0.5006666199123204,0.37550001188540455
459,2800,IB_P_OA_100,84086712,INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,42086712,0.04877029296,1.3136332462904483,0.882910476,28.0,105.13888027527983,42.05559417790577,14.018531392635257,10.51389985909648,10.51389985909648,3003096.8571428573,3.754960009831423,1.5019855063537775,0.7509927531768887,0.5006618354512592,0.37549642353916
460,2900,IB_P_OA_100,87090698,INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,43590698,0.05051260484,2.0195699562904483,0.914452329,29.0,108.89495203609047,43.55802438509606,14.519341461698687,10.889507457858668,10.889507457858668,3003127.5172413792,3.754998346072085,1.5020008408653815,0.7510004204326908,0.5006669469551271,0.3755002571675403
461,3000,IB_P_OA_100,90091612,INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,45091612,0.05225313496,2.724784746290448,0.945961926,30.0,112.64718268297807,45.05891814518025,15.01963938172675,11.264730944796304,11.264730944796304,3003053.7333333334,3.7549060894326023,1.501963938172675,0.7509819690863375,0.5006546460575583,0.3754910314932101
462,3100,IB_P_OA_100,93095022,INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,46595022,0.05399511276,3.4305860962904484,0.977497731,31.0,116.40253423492813,46.56106026853814,15.520353422846048,11.64026652259139,11.64026652259139,3003065.2258064514,3.7549204591912297,1.5019696860818754,0.7509848430409377,0.5006565620272918,0.37549246847068996
463,3200,IB_P_OA_100,96097920,INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,48097920,0.0557367936,4.1362671262904485,1.00902816,32.0,120.15724560122436,48.062946317378355,16.020982105792786,12.01573808174905,12.01573808174905,3003060.0,3.7549139250382613,1.5019670724180736,0.7509835362090368,0.5006556908060246,0.3754918150546578
464,3300,IB_P_OA_100,99102482,INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,49602482,0.05747943956,4.842339196290449,1.040576061,33.0,123.91403757089556,49.56566460840104,16.521888202800348,12.391417701478343,12.391417701478343,3003105.515151515,3.7549708354816835,1.5019898366182134,0.7509949183091067,0.5006632788727379,0.37549750610540433
465,3400,IB_P_OA_100,102105636,INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,51105636,0.05922126888,5.548080386290448,1.072109178,34.0,127.6690690300187,51.0676786945001,17.022559564833365,12.766921269954716,12.766921269954716,3003106.9411764704,3.7549726185299614,1.5019905498382382,0.7509952749191191,0.500663516612746,0.3754976844104328
466,3500,IB_P_OA_100,105106678,INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,52606678,0.06096187324,6.253325256290449,1.103620119,35.0,131.42145972331977,52.56863647321371,17.522878824404568,13.142160761551708,13.142160761551708,3003047.942857143,3.7548988492377076,1.5019610420918201,0.7509805210459101,0.5006536806972735,0.3754903074729059
467,3600,IB_P_OA_100,108113160,INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,54113160,0.0627056328,6.959848526290449,1.13518818,36.0,135.18065238919286,54.07231504367771,18.024105014559236,13.518080451171347,13.518080451171347,3003143.3333333335,3.755018121922024,1.5020087512132698,0.7510043756066349,0.5006695837377566,0.3755022347547597
468,3700,IB_P_OA_100,111116698,INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,55616698,0.06444768484,7.6656799562904485,1.166725329,37.0,138.9361639875564,55.57452118566503,18.524840395221677,13.893632033625789,13.893632033625789,3003154.0,3.7550314591231455,1.5020140860990547,0.7510070430495274,0.5006713620330183,0.3755035684763727
469,3800,IB_P_OA_100,114117036,INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,57117036,0.06618788088,8.370759386290448,1.198228878,38.0,142.68767442558342,57.075126861916814,19.025042287305606,14.26878349959632,14.26878349959632,3003079.8947368423,3.7549388006732483,1.5019770226820215,0.7509885113410107,0.5006590075606738,0.3754943026209558
470,3900,IB_P_OA_100,117122238,INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,58622238,0.06793089804,9.076981856290448,1.229783499,39.0,146.44526662732193,58.57816524608661,19.526055082028872,14.644543142622396,14.644543142622396,3003134.3076923075,3.755006836597998,1.5020042370791438,0.7510021185395719,0.5006680790263812,0.37550110622108707
471,4000,IB_P_OA_100,120121680,INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,60121680,0.0696705744,-8.664893347419103,1.26127764,40.0,150.19565674045472,60.07832279193245,20.02610759731082,15.01958257597743,15.01958257597743,3003042.0,3.7548914185113684,1.5019580697983113,0.7509790348991556,0.5006526899327705,0.37548956439943576
472,4100,IB_P_OA_100,123127586,INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,61627586,0.07141399988,-7.958505437419103,1.292839653,41.0,153.95412919746727,61.58171327856406,20.527237759521356,15.395430244629967,15.395430244629967,3003111.8536585364,3.7549787609138354,1.5019930067942453,0.7509965033971227,0.5006643355980818,0.3754982986495114
473,4200,IB_P_OA_100,126129972,INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,63129972,0.07315538376,-7.252944727419103,1.324364706,42.0,157.70820037810967,63.08334325288659,21.02778108429553,15.770837785150201,15.770837785150201,3003094.5714285714,3.7549571518597533,1.5019843631639664,0.7509921815819832,0.5006614543879888,0.37549613774167145
474,4300,IB_P_OA_100,129131974,INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,64631974,0.07489654492,-6.547474257419103,1.355885727,43.0,161.46179141951166,64.58478117132086,21.528260390440284,16.146197311692365,16.146197311692365,3003069.1627906975,3.754925381849108,1.5019716551469966,0.7509858275734983,0.5006572183823322,0.37549296073703176
475,4400,IB_P_OA_100,132137752,INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,66137752,0.07663989616,-5.841116427419103,1.387446396,44.0,165.22010383011073,66.08810763932304,22.02936921310768,16.522028975685547,16.522028975685547,3003130.727272727,3.7550023597752435,1.5020024463482509,0.7510012231741254,0.5006674821160836,0.37550065853830783
476,4500,IB_P_OA_100,135140458,INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,67640458,0.07838146564,-5.135480517419103,1.418974809,45.0,168.97457512678676,67.58989766021912,22.529965886739706,16.89747652785417,16.89747652785417,3003121.288888889,3.754990558373039,1.5019977257826471,0.7509988628913236,0.5006659085942158,0.37549947839675935
477,4600,IB_P_OA_100,138143548,INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,69143548,0.08012325784,-4.429754367419103,1.450507254,46.0,172.72952656270317,69.09187973700347,23.030626579001154,17.272972094000867,17.272972094000867,3003120.6086956523,3.754989707884852,1.5019973855870319,0.7509986927935159,0.5006657951956773,0.37549939334784493
478,4700,IB_P_OA_100,141146126,INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,70646126,0.08186475308,-3.724148537419103,1.482034323,47.0,176.48383781296576,70.59360573927013,23.531201913090044,17.648403641510136,17.648403641510136,3003109.063829787,3.7549752726162926,1.5019916114738325,0.7509958057369163,0.5006638704912775,0.3754979498193646
479,4800,IB_P_OA_100,144150176,INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,72150176,0.08360710208,-3.0181967874191034,1.513576848,48.0,180.23998959698312,72.09606795577513,24.032022651925043,18.024019242602,18.024019242602,3003128.6666666665,3.7549997832704816,1.5020014157453152,0.7510007078726576,0.5006671385817717,0.3755004008875417
480,100,IB_P_OA_200,3003282,INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,1503282,0.00174190356,0.70577127,0.031534461,0.5,3.7551915055366054,1.502078104728476,0.5006927015761586,0.37551957313572915,0.37551957313572915,6006564.0,7.510383011073211,3.004156209456952,1.502078104728476,1.0013854031523173,0.7510391462714583
481,200,IB_P_OA_200,5983603,INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,2983603,0.00347048974,1.406146705,0.0628278315,1.0,7.481673435296236,2.992672367658989,0.9975574558863296,0.7481681854629929,0.7481681854629929,5983603.0,7.481673435296236,2.992672367658989,1.4963361838294944,0.9975574558863296,0.7481681854629929
482,300,IB_P_OA_200,8986373,INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,4486373,0.00521209634,2.111797655,0.0943569165,1.5,11.236224755179002,4.49449439786978,1.4981647992899267,1.1236237399612963,1.1236237399612963,5990915.333333333,7.490816503452668,2.996329598579853,1.4981647992899265,0.998776532859951,0.7490824933075307
483,400,IB_P_OA_200,11966886,INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,5966886,0.00694079388,2.81221821,0.125652303,2.0,14.962946754558821,5.985184688744424,1.9950615629148083,1.4962963592775946,1.4962963592775946,5983443.0,7.481473377279411,2.992592344372212,1.496296172186106,0.9975307814574041,0.7481481796387973
484,500,IB_P_OA_200,14970040,INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,7470040,0.0086826232,3.5179594,0.15718542,2.5,18.717978213681967,7.487198774843479,2.4957329249478266,1.8717999277539674,1.8717999277539674,5988016.0,7.487191285472787,2.994879509937392,1.497439754968696,0.9982931699791306,0.748719971101587
485,600,IB_P_OA_200,17949849,INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,8949849,0.01041091242,4.218214515,0.1884734145,3.0,22.44381995778776,8.977536963256307,2.992512321085436,2.244384521443805,2.244384521443805,5983283.0,7.481273319262586,2.992512321085436,1.496256160542718,0.9975041070284786,0.7481281738146017
486,700,IB_P_OA_200,20953643,INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,10453643,0.01215311294,4.924106105,0.2200132515,3.5,26.199651648978204,10.479871142502468,3.493290380834156,2.6199681132169603,2.6199681132169603,5986755.142857143,7.485614756850915,2.994248897857848,1.497124448928924,0.998082965952616,0.7485623180619886
487,800,IB_P_OA_200,23934476,INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,11934476,0.01388199608,5.62460186,0.251311998,4.0,29.926773764391672,11.970721479950665,3.9902404933168887,2.99268074418165,2.99268074418165,5983619.0,7.481693441097918,2.9926803699876663,1.4963401849938331,0.9975601233292222,0.7481701860454125
488,900,IB_P_OA_200,26937502,INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,13437502,0.01562375116,6.33031297,0.282843771,4.5,33.68164517710136,13.4726715474203,4.4908905158067665,3.368168307998666,3.368168307998666,5986111.555555556,7.4848100393558585,2.9939270105378446,1.4969635052689223,0.9979756701792815,0.7484818462219258
489,1000,IB_P_OA_200,29917695,INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,14917695,0.0173522631,7.030658324999999,0.3141357975,5.0,37.40796706044753,14.96320179172139,4.987733930573797,3.7408009156665734,3.7408009156665734,5983539.0,7.481593412089506,2.992640358344278,1.496320179172139,0.9975467861147594,0.7481601831333147
490,1100,IB_P_OA_200,32921745,INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,16421745,0.0190946121,7.736610075000001,0.3456783225,5.5,41.164118844464895,16.465664008226394,5.488554669408798,4.1164165167584414,4.1164165167584414,5985771.818181818,7.484385244448163,2.993757092404799,1.4968785462023995,0.9979190308015996,0.748439366683353
491,1200,IB_P_OA_200,35900722,INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,17900722,0.02082241876,8.43666967,0.376957581,6.0,44.8889202868832,17.955586075547984,5.985195358515995,4.488897080162462,4.488897080162462,5983453.666666667,7.481486714480533,2.9925976792579974,1.4962988396289987,0.9975325597526659,0.7481495133604105
492,1300,IB_P_OA_200,38905284,INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,19405284,0.02256506472,9.14274174,0.408505482,6.5,48.645712256554404,19.458304366570673,6.486101455523557,4.864576699891756,4.864576699891756,5985428.307692308,7.4839557317776,2.993585287164719,1.4967926435823595,0.9978617623882396,0.7483964153679625
493,1400,IB_P_OA_200,41885029,INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,20885029,0.02429331682,-8.603762258709551,0.4397928045,7.0,52.37147397745346,20.94861054566879,6.982870181889597,5.237153291251916,5.237153291251916,5983575.571428572,7.48163913963621,2.992658649381256,1.496329324690628,0.9975528831270852,0.7481647558931309
494,1500,IB_P_OA_200,44887031,INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,22387031,0.02603447798,-7.898291788709552,0.4713138255,7.5,56.125065018855466,22.450048464103055,7.483349488034351,5.61251281779408,5.61251281779408,5984937.466666667,7.483342002514062,2.9933397952137404,1.4966698976068702,0.9977799317379136,0.748335042372544
495,1600,IB_P_OA_200,47869016,INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,23869016,0.02776402928,-7.197525313709551,0.502624668,8.0,59.85362755199008,23.941474969216042,7.980491656405348,5.985369490692978,5.985369490692978,5983627.0,7.48170344399876,2.9926843711520053,1.4963421855760026,0.9975614570506685,0.7481711863366223
496,1700,IB_P_OA_200,50872874,INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,25372874,0.02950626692,-6.491618683709552,0.534165177,8.5,63.60953926638725,25.443841157776912,8.481280385925638,6.360961084795811,6.360961084795811,5985044.0,7.483475207810265,2.993393077385519,1.4966965386927595,0.9977976924618397,0.7483483629171542
497,1800,IB_P_OA_200,53852043,INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,26852043,0.03123418494,-5.791513968709552,0.5654464515,9.0,67.33458077842575,26.933859253042634,8.977953084347545,6.7334656551888665,6.7334656551888665,5983560.333333333,7.481620086491749,2.9926510281158483,1.4963255140579241,0.9975503427052828,0.7481628505765407
498,1900,IB_P_OA_200,56855901,INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,28355901,0.03297642258,-5.0856073387095515,0.5969869605,9.5,71.09049249282292,28.436225441603508,9.478741813867835,7.1090572492917,7.1090572492917,5984831.684210527,7.483209736086623,2.993286888589843,1.4966434442949215,0.9977622961966144,0.7483218157149159
499,2000,IB_P_OA_200,59836542,INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,29836542,0.03470519436,-4.385156703709551,0.628283691,10.0,74.81737453861619,29.926979751107574,9.975659917035857,7.4817458732673545,7.4817458732673545,5983654.2,7.48173745386162,2.992697975110757,1.4963489875553786,0.9975659917035857,0.7481745873267355
500,2100,IB_P_OA_200,62838608,INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,31338608,0.03644639264,-3.6796711937095514,0.659805384,10.5,78.57104560322493,31.42844967885655,10.476149892952183,7.8571134021391975,7.8571134021391975,5984629.333333333,7.48295672411666,2.993185683700623,1.4965928418503116,0.9977285612335411,0.7482965144894473
501,2200,IB_P_OA_200,65820401,INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,32820401,0.03817583258,-2.9789498387095517,0.6911142105,11.0,82.29936806673935,32.9197801560254,10.973260052008468,8.229946068049061,8.229946068049061,5983672.818181818,7.481760733339941,2.9927072869114,1.4963536434557,0.9975690956371335,0.7481769152771873
502,2300,IB_P_OA_200,68822083,INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,34322083,0.03991680814,-2.2735545687095517,0.7226318715,11.5,86.0525589921077,34.42105802788611,11.473686009295372,8.605265582942835,8.605265582942835,5984528.956521739,7.482831216705018,2.993135480685749,1.4965677403428745,0.9977118268952497,0.7482839637341595
503,2400,IB_P_OA_200,71801764,INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,35801764,0.04164502312,-1.5733295337095516,0.753918522,12.0,89.77824068980004,35.91133219766952,11.97044406588984,8.977834171973315,8.977834171973315,5983480.333333333,7.481520057483336,2.99261101647246,1.49630550823623,0.99753700549082,0.7481528476644429
504,2500,IB_P_OA_200,74805942,INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,37305942,0.04338744636,-0.8673477037095516,0.785462391,12.5,93.53455252023086,37.41385843280395,12.471286144267982,9.35346577772454,9.35346577772454,5984475.36,7.48276420161847,2.993108674624316,1.496554337312158,0.9977028915414387,0.7482772622179632
505,2600,IB_P_OA_200,77786775,INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,38786775,0.0451163295,-0.1668519487095516,0.8167611375,13.0,97.26167463564434,38.90470877025214,12.968236256750714,9.72617840868923,9.72617840868923,5983598.076923077,7.481667279664949,2.992669905404011,1.4963349527020056,0.9975566351346703,0.7481675698991715
506,2700,IB_P_OA_200,80790057,INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,40290057,0.04685823306,0.5389193212904484,0.8482955985,13.5,101.01686614118094,40.40678687498062,13.468928958326874,10.101697981824959,10.101697981824959,5984448.666666667,7.482730825272663,2.993095324072639,1.4965476620363194,0.9976984413575463,0.7482739245796266
507,2800,IB_P_OA_200,83769738,INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,41769738,0.04858644804,1.2391443562904483,0.879582249,14.0,104.74254783887328,41.89706104476403,13.965687014921341,10.47426657085544,10.47426657085544,5983552.714285715,7.4816105599195195,2.9926472174831447,1.4963236087415723,0.9975490724943816,0.7481618979182457
508,2900,IB_P_OA_200,86773724,INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,43273724,0.05032875992,1.9450810662904483,0.911124102,14.5,108.4986195996839,43.399491251954316,14.466497083984773,10.84987416961763,10.84987416961763,5984394.75862069,7.482663420667856,2.993068362203746,1.496534181101873,0.9976894540679153,0.7482671841115607
509,3000,IB_P_OA_200,89751997,INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,44751997,0.05205615826,2.6449752212904483,0.9423959685,15.0,112.22254078682818,44.88906121681409,14.963020405604698,11.22226670739519,11.22226670739519,5983466.466666667,7.481502719121879,2.99260408112094,1.49630204056047,0.9975346937069799,0.748151113826346
510,3100,IB_P_OA_200,92755407,INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,46255407,0.05379813606,3.3507765712904485,0.9739317735,15.5,115.97789233877825,46.39120334017199,15.463734446723997,11.597802285190276,11.597802285190276,5984219.806451613,7.482444667017951,2.9929808606562576,1.4964904303281288,0.9976602868854192,0.7482453087219533
511,3200,IB_P_OA_200,95735664,INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,47735664,0.05552668512,4.051136966290448,1.005224472,16.0,119.70429424533114,47.88176559378779,15.960588531262598,11.970442895187862,11.970442895187862,5983479.0,7.481518390333196,2.992610349611737,1.4963051748058684,0.9975367832039124,0.7481526809492414
512,3300,IB_P_OA_200,98740226,INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,49240226,0.05726933108,4.7572090362904484,1.036772373,16.5,123.46108621500235,49.38448388481048,16.46149462827016,12.346122514917155,12.346122514917155,5984256.121212121,7.482490073636506,2.9929990233218473,1.4964995116609237,0.9976663411072824,0.7482498493889185
513,3400,IB_P_OA_200,101720739,INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,50720739,0.05899802862,5.457629591290448,1.0680677595,17.0,127.18780821438217,50.875174175685125,16.95839139189504,12.718795134233453,12.718795134233453,5983572.882352941,7.481635777316598,2.992657304452066,1.496328652226033,0.9975524348173553,0.7481644196607914
514,3500,IB_P_OA_200,104721781,INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,52221781,0.06073863298,6.162874461290449,1.0995787005,17.5,130.94019890768323,52.37613195439873,17.458710651466244,13.094034625830444,13.094034625830444,5984101.771428571,7.482297080439041,2.9929218259656416,1.4964609129828208,0.9976406086552139,0.748230550047454
515,3600,IB_P_OA_200,107705622,INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,53705622,0.06246926076,6.8640770962904485,1.130909031,18.0,134.67108211381301,53.86848672963833,17.956162243212773,13.46712336629001,13.46712336629001,5983645.666666667,7.481726784100723,2.9926937072021293,1.4963468536010647,0.9975645690673764,0.7481735203494451
516,3700,IB_P_OA_200,110709160,INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,55209160,0.0642113128,7.569908526290448,1.16244618,18.5,138.42659371217653,55.37069287162564,18.456897623875214,13.842674948744452,13.842674948744452,5984278.918918919,7.482518579036569,2.993010425493278,1.496505212746639,0.9976701418310927,0.7482526999321326
517,3800,IB_P_OA_200,113686857,INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,56686857,0.06593837706,8.269667321290449,1.1937119985,19.0,142.14979469046023,56.859974752653024,18.953324917551008,14.21499546555491,14.21499546555491,5983518.7894736845,7.48156814160317,2.9926302501396327,1.4963151250698163,0.997543416713211,0.7481576560818374
518,3900,IB_P_OA_200,116692059,INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,58192059,0.06768139422,8.975889791290449,1.2252666195,19.5,145.90738689219873,58.363013136822815,19.45433771227427,14.590755108580986,14.590755108580986,5984208.153846154,7.482430097035833,2.99297503265758,1.49648751632879,0.9976583442191934,0.7482438517221018
519,4000,IB_P_OA_200,119668860,INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,59668860,0.0694079388,-8.771306047419102,1.25652303,20.0,149.62946754558823,59.851846887444246,19.950615629148082,14.962963592775948,14.962963592775948,5983443.0,7.481473377279411,2.992592344372212,1.496296172186106,0.9975307814574041,0.7481481796387973
520,4100,IB_P_OA_200,122674766,INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,61174766,0.07115136428,-8.064918137419102,1.288085043,20.5,153.38794000260074,61.355237374075855,20.45174579135862,15.338811261428484,15.338811261428484,5984134.926829268,7.4823385367122315,2.992938408491505,1.4964692042457526,0.997646136163835,0.7482346956794382
521,4200,IB_P_OA_200,125654511,INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,62654511,0.07287961638,-7.364678062419104,1.3193723655,21.0,157.11370172349982,62.845543553173975,20.948514517724657,15.711387852788643,15.711387852788643,5983548.142857143,7.481604843976181,2.9926449311035226,1.4963224655517613,0.9975483103678409,0.7481613263232687
522,4300,IB_P_OA_200,128656513,INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,64156513,0.07462077754,-6.6592075924191025,1.3508933865,21.5,160.86729276490183,64.34698147160823,21.44899382386941,16.08674737933081,16.08674737933081,5984023.860465116,7.482199663483805,2.992882859144569,1.4964414295722845,0.9976276197148564,0.7482208083409677
523,4400,IB_P_OA_200,131639650,INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,65639650,0.076350997,-5.958170397419103,1.382216325,22.0,164.59729571575758,65.83898414438602,21.946328048128674,16.459748094163913,16.459748094163913,5983620.454545454,7.481695259807162,2.9926810974720914,1.4963405487360457,0.9975603658240305,0.7481703679165415
524,4500,IB_P_OA_200,134642356,INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,67142356,0.07809256648,-5.252534487419103,1.413744738,22.5,168.3517670124336,67.3407741652821,22.4469247217607,16.83519564633254,16.83519564633254,5984104.711111112,7.4823007561081605,2.99292329623476,1.49646164811738,0.99764109874492,0.7482309176147796
525,4600,IB_P_OA_200,137622805,INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,68622805,0.0798212269,-4.552128972419103,1.4450394525,23.0,172.0784089886067,68.83143244684203,22.94381081561401,17.20786026331916,17.20786026331916,5983600.217391305,7.481669956026378,2.9926709759496535,1.4963354879748267,0.9975569919832179,0.7481678375356157
526,4700,IB_P_OA_200,140625383,INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,70125383,0.08156272214,-3.846523142419103,1.4765665215,23.5,175.83272023886929,70.3331584491087,23.444386149702897,17.583291810828428,17.583291810828428,5984058.85106383,7.482243414419969,2.99290035953654,1.49645017976827,0.9976334531788467,0.7482251834395076
527,4800,IB_P_OA_200,143606792,INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,71606792,0.08329193936,-3.1458920274191033,1.507871316,24.0,179.56056256314332,71.82429687038929,23.94143229012976,17.956076462760223,17.956076462760223,5983616.333333333,7.481690106797638,2.99267903626622,1.49633951813311,0.9975596787554066,0.7481698526150091
528,100,IB_P_OA_300,3003282,INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,1503282,0.00174190356,0.70577127,0.031534461,0.3333333333333333,3.7551915055366054,1.502078104728476,0.5006927015761586,0.37551957313572915,0.37551957313572915,9009846.0,11.265574516609817,4.506234314185428,2.253117157092714,1.502078104728476,1.1265587194071873
529,200,IB_P_OA_300,5983603,INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,2983603,0.00347048974,1.406146705,0.0628278315,0.6666666666666666,7.481673435296236,2.992672367658989,0.9975574558863296,0.7481681854629929,0.7481681854629929,8975404.5,11.222510152944354,4.489008551488483,2.2445042757442417,1.4963361838294944,1.1222522781944895
530,300,IB_P_OA_300,8963835,INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,4463835,0.0051990243,2.106501225,0.0941202675,1.0,11.208044082784008,4.483222117636232,1.4944073725454108,1.120805669550548,1.120805669550548,8963835.0,11.208044082784008,4.483222117636232,2.241611058818116,1.4944073725454108,1.120805669550548
531,400,IB_P_OA_300,11966989,INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,5966989,0.00694085362,2.812242415,0.1256533845,1.3333333333333333,14.963075541907154,5.985236203735287,1.9950787345784289,1.4963092380269205,1.4963092380269205,8975241.75,11.222306656430364,4.488927152801465,2.2444635764007326,1.4963090509338217,1.1222319285201905
532,500,IB_P_OA_300,14947502,INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,7447502,0.00866955116,3.51266297,0.156948771,1.6666666666666667,18.689797541286975,7.475926494609931,2.4919754982033107,1.868981857343219,1.868981857343219,8968501.2,11.213878524772182,4.485555896765958,2.242777948382979,1.4951852989219863,1.1213891144059314
533,600,IB_P_OA_300,17927414,INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,8927414,0.01039790012,4.21294229,0.188237847,2.0,22.415768072741095,8.966316198013622,2.9887720660045405,2.241579329782383,2.241579329782383,8963707.0,11.207884036370547,4.483158099006811,2.2415790495034056,1.4943860330022702,1.1207896648911915
534,700,IB_P_OA_300,20931208,INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,10431208,0.01214010064,4.91883388,0.219777684,2.3333333333333335,26.17159976393154,10.468650377259783,3.489550125753261,2.6171629215555376,2.6171629215555376,8970517.714285715,11.216399898827802,4.48656444739705,2.243282223698525,1.4955214824656833,1.1216412520952306
535,800,IB_P_OA_300,23912041,INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,11912041,0.01386898378,5.619329635000001,0.2510764305,2.6666666666666665,29.89872187934501,11.95950071470798,3.9865002382359935,2.9898755525202274,2.9898755525202274,8967015.375,11.212020704754378,4.484812768015493,2.2424063840077464,1.4949375893384975,1.1212033321950854
536,900,IB_P_OA_300,26892529,INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,13392529,0.01559766682,6.319744315,0.2823715545,3.0,33.6254126196597,13.450178501944066,4.483392833981355,3.3625450459264954,3.3625450459264954,8964176.333333334,11.208470873219902,4.483392833981355,2.2416964169906777,1.4944642779937851,1.1208483486421652
537,1000,IB_P_OA_300,29895363,INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,14895363,0.01733931054,7.025410304999999,0.3139013115,3.3333333333333335,37.3800439627492,14.952032541469567,4.984010847156522,3.7380086027544768,3.7380086027544768,8968608.9,11.21401318882476,4.485609762440871,2.2428048812204353,1.4952032541469569,1.121402580826343
538,1100,IB_P_OA_300,32876772,INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,16376772,0.01906852776,7.72604142,0.345206106,3.6666666666666665,41.107886287023234,16.44317096275016,5.481056987583386,4.11079325468627,4.11079325468627,8966392.363636363,11.2112417146427,4.484501171659135,2.2422505858295674,1.4948337238863783,1.1211254330962555
539,1200,IB_P_OA_300,35855852,INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,17855852,0.02079639416,8.42612522,0.376486446,4.0,44.83281651678987,17.933144545062614,5.977714848354204,4.483286696839618,4.483286696839618,8963963.0,11.208204129197467,4.4832861362656535,2.2416430681328268,1.494428712088551,1.1208216742099044
540,1300,IB_P_OA_300,38860414,INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,19360414,0.02253904012,9.13219729,0.408034347,4.333333333333333,48.589608486461074,19.435862836085303,6.478620945361767,4.858966316568911,4.858966316568911,8967787.846153846,11.212986573798709,4.485199116019685,2.2425995580098426,1.4950663720065616,1.1212999192082103
541,1400,IB_P_OA_300,41840159,INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,20840159,0.02426729222,-8.614306708709552,0.4393216695,4.666666666666667,52.31537020736013,20.92616901518342,6.9753896717278066,5.231542907929071,5.231542907929071,8965748.357142856,11.210436473005743,4.484179074682161,2.2420895373410805,1.4947263582273869,1.1210449088419436
542,1500,IB_P_OA_300,44819623,INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,22319623,0.02599538134,-7.914132668709552,0.4706060415,5.0,56.04078057636715,22.416334653384133,7.472111551128045,5.604084364060487,5.604084364060487,8963924.6,11.208156115273429,4.483266930676827,2.2416334653384133,1.494422310225609,1.1208168728120973
543,1600,IB_P_OA_300,47824249,INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,23824249,0.02773806442,-7.208045558709551,0.5021546145,5.333333333333333,59.79765256924508,23.919084953721534,7.973028317907177,5.979771986119459,5.979771986119459,8967046.6875,11.212059856733452,4.484828428822787,2.2424142144113937,1.4949428096075958,1.1212072473973986
544,1700,IB_P_OA_300,50805466,INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,25305466,0.02946717028,-6.507459563709552,0.533457393,5.666666666666667,63.52525482389893,25.410127347057994,8.470042449019331,6.352532631062218,6.352532631062218,8965670.470588235,11.2103390865704,4.484140120069058,2.242070060034529,1.4947133733563525,1.1210351701874501
545,1800,IB_P_OA_300,53784738,INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,26784738,0.03119514804,-5.807330643709552,0.564739749,6.0,67.25042512328575,26.900196957314577,8.96673231910486,6.7250500802046,6.7250500802046,8964123.0,11.208404187214292,4.48336615955243,2.241683079776215,1.4944553865174766,1.1208416800341
546,1900,IB_P_OA_300,56788596,INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,28288596,0.03293738568,-5.1014240137095515,0.596280258,6.333333333333333,71.00633683768292,28.40256314587545,9.46752104862515,7.1006416743074325,7.1006416743074325,8966620.421052633,11.211526869107832,4.484615233559282,2.242307616779641,1.4948717445197608,1.121153948574858
547,2000,IB_P_OA_300,59769237,INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,29769237,0.03466615746,-4.400973378709551,0.6275769885,6.666666666666667,74.73321888347621,29.893317455379517,9.964439151793172,7.473330298283088,7.473330298283088,8965385.549999999,11.20998283252143,4.483997618306927,2.2419988091534635,1.4946658727689757,1.120999544742463
548,2100,IB_P_OA_300,62748765,INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,31248765,0.0363942837,-3.700784298709552,0.6588620325,7.0,78.45870927568996,31.383515102894943,10.46117170096498,7.845879756744182,7.845879756744182,8964109.285714285,11.208387039384279,4.4833593004135635,2.2416796502067817,1.4944531001378543,1.1208399652491687
549,2200,IB_P_OA_300,65753199,INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,32753199,0.03813685542,-2.9947423087095517,0.6904085895,7.333333333333333,82.2153411989477,32.88616937528821,10.962056458429403,8.22154337181412,8.22154337181412,8966345.318181818,11.211182890765595,4.484477642084756,2.242238821042378,1.4948258806949186,1.1211195507019254
550,2300,IB_P_OA_300,68732240,INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,34232240,0.0398646992,-2.2946676737095517,0.72168852,7.666666666666667,85.94022266457273,34.376123451924514,11.45870781730817,8.594031937547818,8.594031937547818,8965074.782608695,11.209594260596441,4.483842189381457,2.2419210946907286,1.4946140631271525,1.1209606875062372
551,2400,IB_P_OA_300,71712024,INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,35712024,0.04159297392,-1.5944184337095517,0.752976252,8.0,89.66603314961338,35.866449136698776,11.95548304556626,8.966613405327626,8.966613405327626,8964003.0,11.208254143701673,4.483306142087347,2.2416530710436735,1.4944353806957824,1.1208266756659533
552,2500,IB_P_OA_300,74716202,INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,37216202,0.04333539716,-0.8884366037095516,0.784520121,8.333333333333334,93.42234498004422,37.3689753718332,12.456325123944401,9.34224501107885,9.34224501107885,8965944.24,11.210681397605306,4.484277044619985,2.2421385223099923,1.494759014873328,1.121069401329462
553,2600,IB_P_OA_300,77697035,INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,38697035,0.0450642803,-0.1879408487095516,0.8158188675,8.666666666666666,97.14946709545768,38.8598257092814,12.953275236427134,9.71495764204354,9.71495764204354,8965042.5,11.209553895629732,4.483826043378623,2.2419130216893115,1.4946086811262078,1.1209566510050237
554,2700,IB_P_OA_300,80677779,INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,40177779,0.04679311182,0.5125339912904484,0.8471166795,9.0,100.8764779285993,40.35063153377633,13.450210511258776,10.087659144768521,10.087659144768521,8964197.666666666,11.208497547622143,4.483403503752925,2.2417017518764624,1.4944678345843083,1.120851016085391
555,2800,IB_P_OA_300,83680101,INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,41680101,0.04853445858,1.2180796612904483,0.8786410605,9.333333333333334,104.63046908603495,41.85222949878415,13.950743166261383,10.463058682959076,10.463058682959076,8965725.107142856,11.210407402075171,4.484167446298301,2.2420837231491504,1.4947224820994336,1.1210420017456153
556,2900,IB_P_OA_300,86661446,INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,43161446,0.05026363868,1.9186957362904484,0.909945183,9.666666666666666,108.35823138710226,43.34333591075003,14.447778636916675,10.835835332561192,10.835835332561192,8964977.172413794,11.209472212458856,4.483793370077589,2.2418966850387947,1.4945977900258633,1.1209484826787441
557,3000,IB_P_OA_300,89639822,INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,44639822,0.05199109676,2.6186140962904485,0.941218131,10.0,112.08228136159487,44.83295739060066,14.944319130200222,11.208240749088079,11.208240749088079,8963982.2,11.208228136159486,4.4832957390600665,2.2416478695300333,1.494431913020022,1.1208240749088076
558,3100,IB_P_OA_300,92643232,INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,46143232,0.05373307456,3.3244154462904483,0.972753936,10.333333333333334,115.83763291354492,46.33509951395856,15.44503317131952,11.583776326883164,11.583776326883164,8965474.064516129,11.210093507762412,4.484041888447603,2.2420209442238015,1.4946806294825343,1.1210106122790158
559,3200,IB_P_OA_300,95623489,INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,47623489,0.05546162362,4.024775841290448,1.0040466345,10.666666666666666,119.56403482009783,47.82566176757437,15.941887255858122,11.95641693688075,11.95641693688075,8964702.09375,11.209128264384171,4.483655790710096,2.241827895355048,1.494551930236699,1.1209140878325703
560,3300,IB_P_OA_300,98605513,INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,49105513,0.05719119754,4.725551481290449,1.0353578865,11.0,123.29264611737403,49.31710777836351,16.439035926121168,12.329278486199295,12.329278486199295,8964137.545454545,11.20842237430673,4.483373434396682,2.241686717198341,1.4944578114655607,1.1208434987453904
561,3400,IB_P_OA_300,101608667,INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,50608667,0.05893302686,5.431292671290448,1.0668910035,11.333333333333334,127.04767757649718,50.81912186446256,16.939707288154185,12.704782054675668,12.704782054675668,8965470.61764706,11.210089197926223,4.484040164511402,2.242020082255701,1.4946800548371342,1.1210101812949118
562,3500,IB_P_OA_300,104587068,INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,52087068,0.06066049944,6.131216906290448,1.098164214,11.666666666666666,130.7717588100549,52.30875584795175,17.436251949317253,13.077190597112585,13.077190597112585,8964605.82857143,11.209007898004709,4.483607644110151,2.2418038220550756,1.4945358813700502,1.1209020511810788
563,3600,IB_P_OA_300,107571012,INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,53571012,0.06239118696,6.832443746290449,1.129495626,12.0,134.50277080353302,53.801162138182214,17.933720712727403,13.450292216321477,13.450292216321477,8964251.0,11.208564233627753,4.483430178181851,2.2417150890909254,1.4944767260606169,1.1208576846934564
564,3700,IB_P_OA_300,110574550,INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,55074550,0.064133239,7.5382751762904485,1.161032775,12.333333333333334,138.25828240189654,55.30336828016953,18.434456093389844,13.825843798775919,13.825843798775919,8965504.054054054,11.210131005559179,4.484056887581313,2.2420284437906566,1.494685629193771,1.1210143620629123
565,3800,IB_P_OA_300,113552247,INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,56552247,0.06586030326,8.238033971290449,1.1922985935,12.666666666666666,141.98148338018026,56.79265016119691,18.930883387065634,14.198164315586375,14.198164315586375,8964651.078947369,11.209064477382652,4.483630275883967,2.2418151379419835,1.4945434252946557,1.1209077091252402
566,3900,IB_P_OA_300,116534911,INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,58034911,0.06759024838,8.938960011290447,1.2236165655,13.0,145.71089490952377,58.28441626513315,19.428138755044383,14.571105888201703,14.571105888201703,8964223.923076924,11.208530377655675,4.483416635779474,2.241708317889737,1.4944722119264913,1.1208542990924388
567,4000,IB_P_OA_300,119534353,INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,59534353,0.06932992474,-8.802915192419103,1.2551107065,13.333333333333334,149.46128502265657,59.784573810979,19.92819127032633,14.946145321556738,14.946145321556738,8965076.475,11.209596376699242,4.4838430358234245,2.2419215179117122,1.494614345274475,1.1209608991167552
568,4100,IB_P_OA_300,122517618,INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,61017618,0.07106021844,-8.101847917419104,1.286434989,13.666666666666666,153.1914480199258,61.27664050238619,20.42554683412873,15.3191620410492,15.3191620410492,8964703.75609756,11.209130342921398,4.483656622125819,2.2418283110629096,1.494552207375273,1.1209142956865268
569,4200,IB_P_OA_300,125497466,INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,62497466,0.07278853028,-7.401583637419103,1.317723393,14.0,156.91733852817316,62.76699819647517,20.92233273215839,15.691751511158687,15.691751511158687,8964104.714285715,11.20838132344094,4.483357014033941,2.2416785070169705,1.4944523380113137,1.1208393936541918
570,4300,IB_P_OA_300,128499468,INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,63999468,0.07452969144,-6.696113167419103,1.349244414,14.333333333333334,160.67092956957518,64.26843611490943,21.422812038303146,16.06711103770085,16.06711103770085,8965079.162790697,11.209599737412221,4.483844380109961,2.2419221900549804,1.494614793369987,1.1209612351884313
571,4400,IB_P_OA_300,131482605,INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,65482605,0.0762599109,-5.9950759724191025,1.3805673525,14.666666666666666,164.40093252043093,65.76043878768722,21.920146262562405,16.440111752533955,16.440111752533955,8964723.068181818,11.209154490029382,4.483666280978674,2.241833140489337,1.4945554269928913,1.1209167104000426
572,4500,IB_P_OA_300,134462773,INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,66962773,0.07798840834,-5.294736492419103,1.4118591165,15.0,168.12722314471196,67.25095652834975,22.416985509449916,16.812741234291835,16.812741234291835,8964184.866666667,11.208481542980799,4.483397101889984,2.241698550944992,1.4944657006299946,1.1208494156194555
573,4600,IB_P_OA_300,137465863,INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,68465863,0.07973020054,-4.589010342419103,1.4433915615,15.333333333333334,171.88217458062837,68.75293860513409,22.917646201711364,17.188236800438528,17.188236800438528,8965164.97826087,11.209707037867068,4.483887300334832,2.241943650167416,1.4946291001116108,1.1209719652459909
574,4700,IB_P_OA_300,140445800,INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,69945800,0.081458564,-3.888725147419103,1.4746809,15.666666666666666,175.60817637114764,70.24334081217634,23.414446937392114,17.560837398787722,17.560837398787722,8964625.531914894,11.209032534328573,4.483617498649553,2.2418087493247767,1.494539166216518,1.1209045148162375
575,4800,IB_P_OA_300,143427312,INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,71427312,0.08318784096,-3.188069827419103,1.505986776,16.0,179.33614748277,71.7345307484478,23.9115102494826,17.93363492946884,17.93363492946884,8964207.0,11.208509217673125,4.483408171777987,2.2417040858889936,1.4944693905926625,1.1208521830918026
576,100,IB_P_OA_400,3003282,INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,1503282,0.00174190356,0.70577127,0.031534461,0.25,3.7551915055366054,1.502078104728476,0.5006927015761586,0.37551957313572915,0.37551957313572915,12013128.0,15.020766022146422,6.008312418913904,3.004156209456952,2.0027708063046346,1.5020782925429166
577,200,IB_P_OA_400,5983603,INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,2983603,0.00347048974,1.406146705,0.0628278315,0.5,7.481673435296236,2.992672367658989,0.9975574558863296,0.7481681854629929,0.7481681854629929,11967206.0,14.963346870592472,5.985344735317978,2.992672367658989,1.9951149117726592,1.4963363709259858
578,300,IB_P_OA_400,8963835,INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,4463835,0.0051990243,2.106501225,0.0941202675,0.75,11.208044082784008,4.483222117636232,1.4944073725454108,1.120805669550548,1.120805669550548,11951780.0,14.944058777045344,5.977629490181643,2.9888147450908216,1.992543163393881,1.4944075594007304
579,400,IB_P_OA_400,11944426,INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,5944426,0.00692776708,2.80694011,0.125416473,1.0,14.93486361044703,5.97395141986318,1.9913171399543934,1.4934880417061418,1.4934880417061418,11944426.0,14.93486361044703,5.97395141986318,2.98697570993159,1.9913171399543934,1.4934880417061418
580,500,IB_P_OA_400,14947580,INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,7447580,0.0086695964,3.5126813,0.15694959,1.25,18.689895069570177,7.475965505962235,2.4919885019874117,1.8689916101825144,1.8689916101825144,11958064.0,14.95191605565614,5.980772404769788,2.990386202384894,1.9935908015899293,1.4951932881460115
581,600,IB_P_OA_400,17927389,INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,8927389,0.01039788562,4.212936415,0.1882375845,1.5,22.415736813675966,8.966303694375064,2.988767898125021,2.241576203872352,2.241576203872352,11951592.666666666,14.943824542450644,5.9775357962500415,2.9887678981250207,1.9925119320833473,1.4943841359149015
582,700,IB_P_OA_400,20908645,INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,10408645,0.0121270141,4.913531575,0.2195407725,1.75,26.143387832471415,10.457365593387676,3.4857885311292254,2.614341725234759,2.614341725234759,11947797.142857144,14.939078761412238,5.975637481935816,2.987818740967908,1.9918791606452717,1.4939095572770051
583,800,IB_P_OA_400,23889556,INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,11889556,0.01385594248,5.61404566,0.250840338,2.0,29.87060747616809,11.948254942188177,3.982751647396059,2.987064109038744,2.987064109038744,11944778.0,14.935303738084045,5.974127471094088,2.987063735547044,1.9913758236980295,1.493532054519372
584,900,IB_P_OA_400,26892582,INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,13392582,0.01559769756,6.31975677,0.282372111,2.25,33.62547888887777,13.450205009657811,4.483401669885937,3.3625516728557603,3.3625516728557603,11952258.666666666,14.944657283945677,5.977868893181249,2.9889344465906245,1.9926229643937496,1.4944674101581155
585,1000,IB_P_OA_400,29872775,INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,14872775,0.0173262095,7.020102124999999,0.3136641375,2.5,37.351800772223946,14.940735253958902,4.980245084652967,3.7351842805236672,3.7351842805236672,11949110.0,14.940720308889578,5.9762941015835604,2.9881470507917802,1.992098033861187,1.494073712209467
586,1100,IB_P_OA_400,32854287,INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,16354287,0.01905548646,7.720757444999999,0.3449700135,2.75,41.07977188384631,16.431925190230356,5.477308396743452,4.107981811204787,4.107981811204787,11947013.454545455,14.938098866853206,5.9752455237201305,2.9876227618600653,1.99174850790671,1.4938115677108317
587,1200,IB_P_OA_400,35833342,INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,17833342,0.02078333836,8.42083537,0.376250091,3.0,44.804670854547815,17.921886268904252,5.9739620896347505,4.480472127448103,4.480472127448103,11944447.333333334,14.934890284849274,5.9739620896347505,2.9869810448173753,1.9913206965449168,1.4934907091493679
588,1300,IB_P_OA_400,38837904,INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,19337904,0.02252598432,9.12690744,0.407797992,3.25,48.56146282421902,19.424604559926937,6.474868186642313,4.856151747177397,4.856151747177397,11950124.307692308,14.941988561298162,5.976801403054443,2.9884007015272216,1.9922671343514808,1.4942005375930452
589,1400,IB_P_OA_400,41817649,INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,20817649,0.02425423642,-8.619596558709551,0.4390853145,3.5,52.287224545118086,20.914910739025057,6.971636913008352,5.2287283385375565,5.2287283385375565,11947899.714285715,14.939207012890881,5.975688782578588,2.987844391289294,1.9918962608595292,1.493922382439302
590,1500,IB_P_OA_400,44797113,INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,22297113,0.02598232554,-7.919422518709551,0.4703696865,3.75,56.012634914125094,22.40507637722577,7.468358792408591,5.601269794668973,5.601269794668973,11945896.8,14.936702643766694,5.974687033926873,2.9873435169634366,1.991562344642291,1.4936719452450595
591,1600,IB_P_OA_400,47779176,INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,23779176,0.02771192208,-7.218637713709551,0.501681348,4.0,59.74129497554291,23.896541893691065,7.965513964563688,5.974136220407166,5.974136220407166,11944794.0,14.935323743885727,5.974135473422766,2.987067736711383,1.991378491140922,1.4935340551017915
592,1700,IB_P_OA_400,50783034,INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,25283034,0.02945415972,-6.512731083709552,0.533221857,4.25,63.497206689940086,25.398908082251936,8.466302694083979,6.34972781451,6.34972781451,11948949.176470589,14.940519221162374,5.97621366641222,2.98810683320611,1.9920712221374068,1.4940536034141176
593,1800,IB_P_OA_400,53762203,INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,26762203,0.03118207774,-5.8126263687095525,0.5645031315,4.5,67.22224820197857,26.888926177517657,8.962975392505886,6.722232384903055,6.722232384903055,11947156.222222222,14.93827737821746,5.975316928337257,2.9876584641686286,1.9917723094457525,1.4938294188673455
594,1900,IB_P_OA_400,56743523,INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,28243523,0.03291124334,-5.112016168709552,0.5958069915,4.75,70.94997924398075,28.38002008584498,9.46000669528166,7.09500590859514,7.09500590859514,11946004.842105264,14.936837735574896,5.974741070704207,2.9873705353521034,1.9915803569014023,1.4936854544410822
595,2000,IB_P_OA_400,59724242,INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,29724242,0.03464006036,-4.411547203709552,0.627104541,5.0,74.67695881805723,29.87081340670135,9.956937802233783,7.46770428541009,7.46770428541009,11944848.4,14.935391763611447,5.97416268134027,2.987081340670135,1.9913875604467568,1.4935408570820181
596,2100,IB_P_OA_400,62726308,INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,31226308,0.03638125864,-3.7060616937095516,0.658626234,5.25,78.43062988266597,31.372283334450326,10.457427778150109,7.843071814281933,7.843071814281933,11947868.19047619,14.93916759669828,5.975673016085776,2.987836508042888,1.9918910053619254,1.4939184408156063
597,2200,IB_P_OA_400,65708101,INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,32708101,0.03811069858,-3.0053403387095514,0.6899350605,5.5,82.1589523461804,32.86361381161918,10.954537937206394,8.215904480191796,8.215904480191796,11946927.454545455,14.937991335669162,5.975202511203488,2.987601255601744,1.9917341704011626,1.4938008145803265
598,2300,IB_P_OA_400,68687245,INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,34187245,0.0398386021,-2.3052414987095515,0.7212160725,5.75,85.88396259915376,34.35361940324634,11.451206467748781,8.58840592467482,8.58840592467482,11945607.826086957,14.936341321591957,5.974542504912408,2.987271252456204,1.991514168304136,1.4936358129869254
599,2400,IB_P_OA_400,71667004,INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,35667004,0.04156686232,-1.6049981337095516,0.752503542,6.0,89.60974182512929,35.84393258438205,11.947977528127351,8.960984266544598,8.960984266544598,11944500.666666666,14.93495697085488,5.973988764063676,2.986994382031838,1.9913295880212252,1.493497377757433
600,2500,IB_P_OA_400,74671182,INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,37171182,0.04330928556,-0.8990163037095517,0.784047411,6.25,93.36605365556011,37.34645881951648,12.448819606505493,9.336615872295821,9.336615872295821,11947389.12,14.938568584889618,5.975433411122636,2.987716705561318,1.9918111370408789,1.4938585395673314
601,2600,IB_P_OA_400,77652015,INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,38652015,0.0450381687,-0.1985205487095516,0.8153461575,6.5,97.09317577097359,38.83730915696468,12.945769718988226,9.709328503260512,9.709328503260512,11946463.846153846,14.93741165707286,5.974970639533027,2.9874853197665137,1.9916568798443424,1.4937428466554634
602,2700,IB_P_OA_400,80632759,INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,40132759,0.04676700022,0.5019542912904483,0.8466439695,6.75,100.8201866041152,40.328114981459606,13.442704993819868,10.082030005985493,10.082030005985493,11945593.925925925,14.936323941350398,5.97453555280883,2.987267776404415,1.9915118509362766,1.4936340749608137
603,2800,IB_P_OA_400,83612518,INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,41612518,0.04849526044,1.2021976562904484,0.877931439,7.0,104.54596583009072,41.81842816259532,13.939476054198439,10.454608347855268,10.454608347855268,11944645.42857143,14.935137975727248,5.974061166085045,2.9870305830425226,1.9913537220283484,1.4935154782650386
604,2900,IB_P_OA_400,86616504,INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,43116504,0.05023757232,1.9081343662904484,0.909473292,7.25,108.30203759090136,43.320858369785604,14.440286123261869,10.830215946617459,10.830215946617459,11947104.0,14.938212081503636,5.975290809625601,2.9876454048128007,1.9917636032085337,1.493822889188615
605,3000,IB_P_OA_400,89594777,INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,44594777,0.05196497066,2.6080285212904486,0.9407451585,7.5,112.02595877804563,44.81042833464538,14.936809444881794,11.20260848439502,11.20260848439502,11945970.266666668,14.936794503739419,5.974723777952718,2.987361888976359,1.991574592650906,1.4936811312526694
606,3100,IB_P_OA_400,92575649,INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,46075649,0.05369387642,3.3085334412904484,0.9720443145,7.75,115.75312965760071,46.30129817776973,15.433766059256577,11.575325991779357,11.575325991779357,11945245.032258065,14.93588769775493,5.974361055196095,2.9871805275980474,1.991453685065365,1.493590450552175
607,3200,IB_P_OA_400,95555984,INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,47555984,0.05542247072,4.0089121662904486,1.003337832,8.0,119.47962909243681,47.79189944273784,15.930633147579279,11.947976354616237,11.947976354616237,11944498.0,14.934953636554601,5.97398743034223,2.986993715171115,1.9913291434474099,1.4934970443270297
608,3300,IB_P_OA_400,98560546,INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,49060546,0.05716511668,4.714984236290449,1.034885733,8.25,123.23642106210801,49.294617733760525,16.43153924458684,12.323655974345531,12.323655974345531,11946732.848484848,14.937748007528242,5.97510517984976,2.98755258992488,1.9917017266165866,1.4937764817388521
609,3400,IB_P_OA_400,101541059,INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,50541059,0.05889381422,5.415404791290448,1.0661811195,8.5,126.96314306148783,50.78530802463517,16.928436008211722,12.69632859366183,12.69632859366183,11946006.94117647,14.936840360175038,5.974742120545314,2.987371060272657,1.991580706848438,1.4936857169013917
610,3500,IB_P_OA_400,104519563,INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,52019563,0.06062134654,6.115353231290448,1.0974554115,8.75,130.68735308239388,52.27499352311523,17.424997841038408,13.068750014848073,13.068750014848073,11945092.914285714,14.93569749513073,5.9742849740703114,2.9871424870351557,1.991428324690104,1.4935714302683512
611,3600,IB_P_OA_400,107503482,INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,53503482,0.06235201956,6.816574196290448,1.128786561,9.0,134.41833381680686,53.767387309707125,17.92246243656904,13.441848508146935,13.441848508146935,11944831.333333334,14.935370424089653,5.9741541455230145,2.9870770727615072,1.991384715174338,1.4935387231274373
612,3700,IB_P_OA_400,110507020,INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,55007020,0.0640940716,7.522405626290448,1.16032371,9.25,138.1738454151704,55.26959345169444,18.423197817231483,13.817400090601376,13.817400090601376,11946704.864864865,14.93771301785626,5.975091183966967,2.9875455919834835,1.9916970613223224,1.4937729827677164
613,3800,IB_P_OA_400,113484717,INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,56484717,0.06582113586,8.222164421290449,1.1915895285,9.5,141.8970463934541,56.75887533272182,18.919625110907273,14.189720607411832,14.189720607411832,11945759.684210526,14.936531199310958,5.974618456075981,2.9873092280379905,1.9915394853586603,1.4936548007801929
614,3900,IB_P_OA_400,116467381,INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,57967381,0.06755108098,8.92309046129045,1.2229075005,9.75,145.6264579227976,58.250641436658064,19.41688047888602,14.56266218002716,14.56266218002716,11945372.41025641,14.936046966440781,5.97442476273416,2.98721238136708,1.991474920911387,1.4936063774386832
615,4000,IB_P_OA_400,119444260,INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,59444260,0.0692776708,-8.824087047419104,1.25416473,10.0,149.3486361044703,59.7395141986318,19.913171399543934,14.934880417061416,14.934880417061416,11944426.0,14.93486361044703,5.97395141986318,2.98697570993159,1.9913171399543934,1.4934880417061418
616,4100,IB_P_OA_400,122450166,INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,60950166,0.07102109628,-8.117699137419104,1.285726743,10.25,153.10710856148282,61.24290468526341,20.41430156175447,15.310728085713954,15.310728085713954,11946357.658536585,14.937278884047105,5.974917530269601,2.9874587651348006,1.9916391767565336,1.4937295693379466
617,4200,IB_P_OA_400,125429911,INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,62429911,0.07274934838,-7.417459062419104,1.3170140655,10.5,156.8328702823819,62.73321086436153,20.91107028812051,15.683304677074114,15.683304677074114,11945705.80952381,14.936463836417323,5.974591510891575,2.9872957554457873,1.9915305036305249,1.4936480644832488
618,4300,IB_P_OA_400,128409375,INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,63909375,0.0744774375,-6.717285022419103,1.3482984375,10.75,160.5582806513889,64.22337650256225,21.40779216752075,16.05584613320553,16.05584613320553,11945058.139534883,14.935654014082688,5.974267581633697,2.9871337908168485,1.9914225272112323,1.4935670821586537
619,4400,IB_P_OA_400,131392590,INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,65392590,0.0762077022,-6.016229497419103,1.379622195,11.0,164.28838113052785,65.71541818669233,21.90513939556411,16.428856600877932,16.428856600877932,11944780.909090908,14.93530737550253,5.974128926062939,2.9870644630314693,1.9913763086876461,1.4935324182616299
620,4500,IB_P_OA_400,134395296,INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,66895296,0.07794927168,-5.3105935874191035,1.411150608,11.25,168.04285242720388,67.21720820758841,22.405736069196138,16.804304153046555,16.804304153046555,11946248.533333333,14.937142437973678,5.974862951785636,2.987431475892818,1.9916209839285455,1.4937159247152494
621,4600,IB_P_OA_400,137375745,INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,68375745,0.0796779321,-4.6101880724191036,1.4424453225,11.5,171.76949440337697,68.70786648914834,22.902622163049447,17.176968770033177,17.176968770033177,11945716.956521738,14.936477774206693,5.974597086012899,2.9872985430064496,1.9915323620042997,1.4936494582637543
622,4700,IB_P_OA_400,140355785,INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,69855785,0.0814063553,-3.909878672419103,1.4737357425,11.75,175.49562498124456,70.19832021118145,23.39944007039382,17.549582247131696,17.549582247131696,11945173.191489361,14.935797870744217,5.974325124355868,2.987162562177934,1.9914417081186226,1.4935814678409953
623,4800,IB_P_OA_400,143337272,INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,71337272,0.08313561776,-3.209229227419103,1.505041356,12.0,179.22356483380182,71.68949764381435,23.896499214604784,17.922376651902784,17.922376651902784,11944772.666666666,14.935297069483482,5.974124803651195,2.9870624018255976,1.9913749345503986,1.4935313876585654
624,100,IB_P_100,3035908,INTERNAL_BATCH|PUSH|100,100,1535908,0.00176082664,0.71343838,0.031877034,1.0,3.795985835892409,1.5183958531932793,0.5061319510644264,0.3795990107620081,0.3795990107620081,3035908.0,3.795985835892409,1.5183958531932793,0.7591979265966396,0.5061319510644264,0.3795990107620081
625,200,IB_P_100,6071496,INTERNAL_BATCH|PUSH|100,100,3071496,0.00352146768,1.42680156,0.063750708,2.0,7.591571555751168,3.0366316598130054,1.012210553271002,0.7591580098756251,0.7591580098756251,3035748.0,3.795785777875584,1.5183158299065027,0.7591579149532514,0.506105276635501,0.37957900493781255
626,300,IB_P_100,9106892,INTERNAL_BATCH|PUSH|100,100,4606892,0.00528199736,2.14011962,0.095622366,3.0,11.386917205989738,4.5547714384886,1.5182571461628667,1.1386930020002073,1.1386930020002073,3035630.6666666665,3.7956390686632453,1.5182571461628667,0.7591285730814333,0.5060857153876223,0.37956433400006906
627,400,IB_P_100,12142672,INTERNAL_BATCH|PUSH|100,100,6142672,0.00704274976,2.85352792,0.127498056,4.0,15.182742995468686,6.073103273052459,2.0243677576841526,1.518276008102859,1.518276008102859,3035668.0,3.7956857488671716,1.5182758182631146,0.7591379091315573,0.5060919394210381,0.37956900202571475
628,500,IB_P_100,15178452,INTERNAL_BATCH|PUSH|100,100,7678452,0.00880350216,3.56693622,0.159373746,5.0,18.978568784947633,7.5914351076163165,2.5304783692054387,1.8978590142055105,1.8978590142055105,3035690.4,3.7957137569895267,1.5182870215232631,0.7591435107616316,0.5060956738410878,0.3795718028411021
629,600,IB_P_100,18213528,INTERNAL_BATCH|PUSH|100,100,9213528,0.01056384624,4.28017908,0.191242044,6.0,22.773514319152554,9.109414839718358,3.0364716132394527,2.2773539946817016,2.2773539946817016,3035588.0,3.7955857198587593,1.5182358066197263,0.7591179033098632,0.5060786022065754,0.37955899911361696
630,700,IB_P_100,21249948,INTERNAL_BATCH|PUSH|100,100,10749948,0.01232496984,4.99373778,0.223124454,7.0,26.570140340698803,10.628066767429322,3.5426889224764406,2.6570170240811355,2.6570170240811355,3035706.8571428573,3.795734334385543,1.5182952524899032,0.7591476262449516,0.5060984174966344,0.3795738605830194
631,800,IB_P_100,24286048,INTERNAL_BATCH|PUSH|100,100,12286048,0.01408590784,5.70722128,0.255003504,8.0,30.366366246211403,12.146558648566733,4.048852882855577,3.0366400418321784,3.0366400418321784,3035756.0,3.7957957807764253,1.5183198310708417,0.7591599155354208,0.5061066103569472,0.3795800052290223
632,900,IB_P_100,27321700,INTERNAL_BATCH|PUSH|100,100,13821700,0.015846586,6.4205995,0.28687785,9.0,34.16203198927689,13.66482646450117,4.554942154833723,3.4162070432754734,3.4162070432754734,3035744.4444444445,3.795781332141877,1.5183140516112412,0.7591570258056206,0.5061046838704137,0.3795785603639415
633,1000,IB_P_100,30357160,INTERNAL_BATCH|PUSH|100,100,15357160,0.0176071528,7.1339326,0.31875018,10.0,37.95745766272219,15.182998252491474,5.060999417497158,3.795750037729734,3.795750037729734,3035716.0,3.795745766272219,1.5182998252491475,0.7591499126245738,0.5060999417497158,0.37957500377297343
634,1100,IB_P_100,33393836,INTERNAL_BATCH|PUSH|100,100,16893836,0.01936842488,7.84755146,0.350635278,11.0,41.754403777095355,16.701778217461282,5.567259405820427,4.175445076447881,4.175445076447881,3035803.272727273,3.795854888826851,1.518343474314662,0.759171737157331,0.5061144914382206,0.37958591604071645
635,1200,IB_P_100,36428080,INTERNAL_BATCH|PUSH|100,100,18428080,0.0211282864,8.5605988,0.38249484,12.0,45.54830900961279,18.219341828472086,6.073113942824029,4.554836026638255,4.554836026638255,3035673.3333333335,3.7956924174677327,1.5182784857060072,0.7591392428530036,0.5060928285686691,0.37956966888652127
636,1300,IB_P_100,39465268,INTERNAL_BATCH|PUSH|100,100,19965268,0.02288985544,-9.17240609370955,0.414385314,13.0,49.34589530963979,19.738377867959578,6.579459289319859,4.934595083993828,4.934595083993828,3035789.846153846,3.7958381007415225,1.5183367590738135,0.7591683795369067,0.5061122530246045,0.37958423723029444
637,1400,IB_P_100,42500280,INTERNAL_BATCH|PUSH|100,100,21500280,0.0246501624,-8.459178273709552,0.44625294,14.0,53.140760820637986,21.256325590746908,7.085441863582303,5.314082062140341,5.314082062140341,3035734.285714286,3.7957686300455706,1.5183089707676363,0.7591544853838181,0.5061029902558788,0.3795772901528815
638,1500,IB_P_100,45534908,INTERNAL_BATCH|PUSH|100,100,23034908,0.02641024664,-7.746040693709552,0.478116534,15.0,56.93514619239579,22.774081257645975,7.591360419215325,5.693521026308784,5.693521026308784,3035660.533333333,3.7956764128263862,1.518272083843065,0.7591360419215325,0.506090694614355,0.3795680684205856
639,1600,IB_P_100,48572160,INTERNAL_BATCH|PUSH|100,100,24572160,0.0281718528,-7.032286473709552,0.51000768,16.0,60.73281251562953,24.293149306448175,8.097716435482726,6.073288085994035,6.073288085994035,3035760.0,3.795800782226846,1.518321831653011,0.7591609158265055,0.5061072772176703,0.3795805053746272
640,1700,IB_P_100,51608644,INTERNAL_BATCH|PUSH|100,100,26108644,0.02993301352,-6.318712733709551,0.541890762,17.0,64.52951856038251,25.811833243473853,8.603944414491284,6.452959117723148,6.452959117723148,3035802.588235294,3.795854032963677,1.51834313196905,0.759171565984525,0.5061143773230167,0.3795858304543028
641,1800,IB_P_100,54643080,INTERNAL_BATCH|PUSH|100,100,27643080,0.0316929864,-5.605620273709552,0.57375234,18.0,68.32366386252014,27.329492882428788,9.109830960809596,6.832374074902556,6.832374074902556,3035726.6666666665,3.7957591034733404,1.5183051601349324,0.7591525800674662,0.5061017200449776,0.3795763374945864
642,1900,IB_P_100,57679564,INTERNAL_BATCH|PUSH|100,100,29179564,0.03345414712,-4.892046533709552,0.605635422,19.0,72.12036990727312,28.848176819454462,9.616058939818155,7.212045106631668,7.212045106631668,3035766.5263157897,3.795808942488059,1.5183250957607612,0.7591625478803806,0.506108365253587,0.3795813214016668
643,2000,IB_P_100,60715472,INTERNAL_BATCH|PUSH|100,100,30715472,0.03521497376,-4.178608153709551,0.637512456,20.0,75.91635574316552,30.36657267264774,10.12219089088258,7.591644117393677,7.591644117393677,3035773.6,3.795817787158276,1.5183286336323871,0.7591643168161936,0.506109544544129,0.37958220586968383
644,2100,IB_P_100,63750164,INTERNAL_BATCH|PUSH|100,100,32250164,0.03697509512,-3.4654555337095516,0.669376722,21.0,79.71082113813006,31.88436034886152,10.628120116287173,7.971091083891798,7.971091083891798,3035722.095238095,3.7957533875300027,1.5183028737553104,0.7591514368776552,0.5061009579184368,0.3795757658996094
645,2200,IB_P_100,66787224,INTERNAL_BATCH|PUSH|100,100,33787224,0.03873658992,-2.7517464337095516,0.701265852,22.0,83.50824739174361,33.403332369719585,11.134444123239863,8.350834136588015,8.350834136588015,3035782.909090909,3.795829426897437,1.5183332895327086,0.7591666447663543,0.5061110965109029,0.37958336984490976
646,2300,IB_P_100,69821532,INTERNAL_BATCH|PUSH|100,100,35321532,0.04049648856,-2.0386840537095514,0.733126086,23.0,87.30223264746776,34.9209279900451,11.640309330015034,8.730233089108067,8.730233089108067,3035718.782608696,3.795749245542077,1.5183012169584829,0.7591506084792414,0.5061004056528277,0.3795753517003507
647,2400,IB_P_100,72856480,INTERNAL_BATCH|PUSH|100,100,36856480,0.0422567584,-1.3254712737095515,0.76499304,24.0,91.09701813525922,36.438843703517726,12.146281234505908,9.109712064924901,9.109712064924901,3035686.6666666665,3.7957090889691343,1.5182851543132385,0.7591425771566193,0.5060950514377461,0.37957133603853754
648,2500,IB_P_100,75893284,INTERNAL_BATCH|PUSH|100,100,38393284,0.04401810472,-0.6118223337095516,0.796879482,25.0,94.89412429604586,37.95768768711695,12.652562562372317,9.489423108302404,9.489423108302404,3035731.36,3.795764971841834,1.518307507484678,0.759153753742339,0.5061025024948926,0.37957692433209617
649,2600,IB_P_100,78929384,INTERNAL_BATCH|PUSH|100,100,39929384,0.04577904272,0.10166116629044838,0.828758532,26.0,98.69035020155845,39.47617956825436,13.158726522751454,9.869046126053448,9.869046126053448,3035745.5384615385,3.7957827000599407,1.5183145987790139,0.7591572993895069,0.5061048662596713,0.3795786971559018
650,2700,IB_P_100,81965292,INTERNAL_BATCH|PUSH|100,100,41465292,0.04753986936,0.8150995462904483,0.860635566,27.0,102.48633603745085,40.99457542144764,13.66485847381588,10.248645136815455,10.248645136815455,3035751.5555555555,3.795790223609291,1.5183176082017644,0.7591588041008822,0.5061058694005881,0.37957944951168354
651,2800,IB_P_100,85000240,INTERNAL_BATCH|PUSH|100,100,43000240,0.0493001392,1.5283123262904483,0.89250252,28.0,106.28112152524233,42.51249113492026,14.170830378306754,10.62812411263229,10.62812411263229,3035722.8571428573,3.795754340187226,1.5183032548185809,0.7591516274092904,0.506101084939527,0.37957586116543895
652,2900,IB_P_100,88036852,INTERNAL_BATCH|PUSH|100,100,44536852,0.05106137416,2.2419161462904484,0.924386946,29.0,110.07798761640876,44.031239090575355,14.677079696858453,11.007811149020759,11.007811149020759,3035753.5172413792,3.795792676427888,1.5183185893301847,0.7591592946650924,0.5061061964433949,0.37957969479381926
653,3000,IB_P_100,91070392,INTERNAL_BATCH|PUSH|100,100,46070392,0.05282082736,2.954798046290448,0.956239116,30.0,113.87101259365215,45.548450599124344,15.182816866374782,11.387114073584673,11.387114073584673,3035679.7333333334,3.7957004197884054,1.5182816866374782,0.7591408433187391,0.5060938955458261,0.3795704691194891
654,3100,IB_P_100,94106428,INTERNAL_BATCH|PUSH|100,100,47606428,0.05458172824,3.6682665062904483,0.988117494,31.0,117.66715847595803,47.06691047094704,15.688970156982348,11.766729089006036,11.766729089006036,3035691.2258064514,3.795714789547033,1.5182874345466788,0.7591437172733394,0.5060958115155596,0.3795719060969689
655,3200,IB_P_100,97141952,INTERNAL_BATCH|PUSH|100,100,49141952,0.05634233216,4.381614646290449,1.019990496,32.0,121.46266417261006,48.58511426825206,16.195038089417352,12.146280085789975,12.146280085789975,3035686.0,3.7957082553940644,1.518284820882877,0.7591424104414385,0.5060949402942923,0.3795712526809367
656,3300,IB_P_100,100179140,INTERNAL_BATCH|PUSH|100,100,50679140,0.0581039012,5.095353826290449,1.05188097,33.0,125.26025047263707,50.10415030773955,16.701383435913183,12.526039143145548,12.526039143145548,3035731.515151515,3.7957651658374867,1.5183075850830168,0.7591537925415084,0.5061025283610056,0.37957694373168327
657,3400,IB_P_100,103214920,INTERNAL_BATCH|PUSH|100,100,52214920,0.0598646536,5.808762126290448,1.08375666,34.0,129.05607626211602,51.62248214230341,17.20749404743447,12.9056221492482,12.9056221492482,3035732.9411764704,3.795766948885765,1.5183082983030414,0.7591541491515207,0.5061027661010138,0.37957712203671173
658,3500,IB_P_100,106248588,INTERNAL_BATCH|PUSH|100,100,53748588,0.06162418104,6.521674106290448,1.115610174,35.0,132.84926128577288,53.13975766948182,17.71325255649394,13.28494107847147,13.28494107847147,3035673.942857143,3.7956931795935107,1.5182787905566235,0.7591393952783118,0.5060929301855411,0.3795697450991849
659,3600,IB_P_100,109287696,INTERNAL_BATCH|PUSH|100,100,55287696,0.06338686368,7.235864486290448,1.147520808,36.0,136.6492482820018,54.65975398841063,18.219917996136875,13.66494020571739,13.66494020571739,3035769.3333333335,3.7958124522778274,1.518326499678073,0.7591632498390365,0.5061088332260244,0.3795816723810386
660,3700,IB_P_100,112323860,INTERNAL_BATCH|PUSH|100,100,56823860,0.0651478388,7.949363026290448,1.17940053,37.0,140.4455542107211,56.17827787886275,18.72609262628758,14.04457122579811,14.04457122579811,3035780.0,3.795825789478949,1.5183318345638581,0.7591659172819291,0.506110611521286,0.3795830061026516
661,3800,IB_P_100,115356824,INTERNAL_BATCH|PUSH|100,100,58356824,0.06690695792,8.662109566290448,1.211246652,38.0,144.23785897910395,57.69520130357934,19.23173376785978,14.42380212939492,14.42380212939492,3035705.8947368423,3.7957331310290514,1.5182947711468249,0.7591473855734124,0.5060982570489416,0.3795737402472348
662,3900,IB_P_100,118394652,INTERNAL_BATCH|PUSH|100,100,59894652,0.06866889816,-9.070744927419103,1.243143846,39.0,148.03624551119825,59.21455743621394,19.73818581207131,14.803641210047275,14.803641210047275,3035760.3076923075,3.795801166953801,1.5183219855439472,0.7591609927719736,0.506107328514649,0.379580543847366
663,4000,IB_P_100,121426720,INTERNAL_BATCH|PUSH|100,100,61426720,0.0704274976,-8.358208947419103,1.27498056,40.0,151.82742995468686,60.73103273052458,20.243677576841527,15.18276008102859,15.18276008102859,3035668.0,3.7956857488671716,1.5182758182631146,0.7591379091315573,0.5060919394210381,0.37956900202571475
664,4100,IB_P_100,124465252,INTERNAL_BATCH|PUSH|100,100,62965252,0.07218984616,-7.6441539274191035,1.306885146,41.0,155.6266967420552,62.250740965621,20.750246988540333,15.562687187307406,15.562687187307406,3035737.8536585364,3.7957730912696386,1.5183107552590487,0.7591553776295243,0.5061035850863496,0.37957773627579033
665,4200,IB_P_100,127500264,INTERNAL_BATCH|PUSH|100,100,64500264,0.07395015312,-6.930926107419103,1.338752772,42.0,159.4215622530534,63.768688688408325,21.256229562802776,15.942174165453919,15.942174165453919,3035720.5714285714,3.795751482215557,1.5183021116287696,0.7591510558143848,0.5061007038762565,0.3795755753679504
666,4300,IB_P_100,130534892,INTERNAL_BATCH|PUSH|100,100,66034892,0.07571023736,-6.217788527419104,1.370616366,43.0,163.2159476248112,65.2864443553074,21.7621481184358,16.32161312962236,16.32161312962236,3035695.1627906975,3.7957197122049116,1.5182894036117998,0.7591447018058999,0.5060964678705999,0.3795723983633107
667,4400,IB_P_100,133573296,INTERNAL_BATCH|PUSH|100,100,67573296,0.07747251168,-5.503763587419103,1.402519608,44.0,167.01505436576608,66.80608857177438,22.268696190591463,16.70152423124182,16.70152423124182,3035756.727272727,3.7957966901310467,1.518320194813054,0.759160097406527,0.5061067316043514,0.3795800961645868
668,4500,IB_P_100,136608628,INTERNAL_BATCH|PUSH|100,100,69108628,0.07923300424,-4.790460567419103,1.434390594,45.0,170.8103199927979,68.32419634113528,22.774732113711757,17.081051221036724,17.081051221036724,3035747.288888889,3.7957848887288423,1.5183154742474505,0.7591577371237253,0.5061051580824835,0.37957891602303834
669,4600,IB_P_100,139644344,INTERNAL_BATCH|PUSH|100,100,70644344,0.08099371952,-4.077067307419103,1.466265612,46.0,174.60606575907013,69.84249616638442,23.280832055461474,17.460626224809698,17.460626224809698,3035746.6086956523,3.7957840382406554,1.5183151340518353,0.7591575670259176,0.5061050446839451,0.37957883097412387
670,4700,IB_P_100,142679548,INTERNAL_BATCH|PUSH|100,100,72179548,0.08275413784,-3.363794367419103,1.498135254,47.0,178.40117133968852,71.36053991711589,23.786846639038625,17.840137209945244,17.840137209945244,3035735.063829787,3.7957696029720958,1.5183093599386357,0.7591546799693178,0.5061031199795453,0.3795773874456435
671,4800,IB_P_100,145716224,INTERNAL_BATCH|PUSH|100,100,73716224,0.08451540992,-2.650175507419103,1.530020352,48.0,182.19811745406167,72.87931988208568,24.293106627361897,18.21983224866339,18.21983224866339,3035754.6666666665,3.7957941136262847,1.5183191642101184,0.7591595821050592,0.5061063880700395,0.37957983851382066
672,100,IB_P_200,3035908,INTERNAL_BATCH|PUSH|200,200,1535908,0.00176082664,0.71343838,0.031877034,0.5,3.795985835892409,1.5183958531932793,0.5061319510644264,0.3795990107620081,0.3795990107620081,6071816.0,7.591971671784818,3.0367917063865586,1.5183958531932793,1.0122639021288529,0.7591980215240162
673,200,IB_P_200,6048708,INTERNAL_BATCH|PUSH|200,200,3048708,0.00350825064,1.42144638,0.063511434,1.0,7.563078292704884,3.0252343431938695,1.0084114477312898,0.7563086803645711,0.7563086803645711,6048708.0,7.563078292704884,3.0252343431938695,1.5126171715969348,1.0084114477312898,0.7563086803645711
674,300,IB_P_200,9084104,INTERNAL_BATCH|PUSH|200,200,4584104,0.00526878032,2.13476444,0.095383092,1.5,11.358423942943453,4.543374121869464,1.5144580406231547,1.1358436724891534,1.1358436724891534,6056069.333333333,7.572282628628969,3.0289160812463094,1.5144580406231547,1.0096386937487698,0.7572291149927689
675,400,IB_P_200,12097096,INTERNAL_BATCH|PUSH|200,200,6097096,0.00701631568,2.84281756,0.127019508,2.0,15.12575646937612,6.050308639814186,2.0167695466047286,1.512577349080751,1.512577349080751,6048548.0,7.56287823468806,3.025154319907093,1.5125771599535465,1.0083847733023643,0.7562886745403755
676,500,IB_P_200,15132876,INTERNAL_BATCH|PUSH|200,200,7632876,0.00877706808,3.55622586,0.158895198,2.5,18.921582258855068,7.568640474378044,2.5228801581260147,1.8921603551834028,1.8921603551834028,6053150.4,7.568632903542028,3.0274561897512178,1.5137280948756089,1.0091520632504059,0.7568641420733612
677,600,IB_P_200,18145164,INTERNAL_BATCH|PUSH|200,200,9145164,0.01052419512,4.26411354,0.190524222,3.0,22.688034530013702,9.07522288986095,3.0250742966203163,2.26880600614854,2.26880600614854,6048388.0,7.562678176671235,3.0250742966203163,1.5125371483101582,1.0083580988734389,0.75626866871618
678,700,IB_P_200,21181584,INTERNAL_BATCH|PUSH|200,200,10681584,0.01228531872,4.97767224,0.222406632,3.5,26.48466055155995,10.593874817571914,3.5312916058573043,2.648469035547974,2.648469035547974,6051881.142857143,7.567045871874272,3.026821376449118,1.513410688224559,1.0089404588163726,0.7567054387279926
679,800,IB_P_200,24194896,INTERNAL_BATCH|PUSH|200,200,12194896,0.01403303968,5.68580056,0.254046408,4.0,30.25239319402627,12.100969382090188,4.033656460696729,3.025242723787963,3.025242723787963,6048724.0,7.563098298506567,3.025242345522547,1.5126211727612735,1.0084141151741823,0.7563106809469907
680,900,IB_P_200,27230548,INTERNAL_BATCH|PUSH|200,200,13730548,0.01579371784,6.39917878,0.285920754,4.5,34.04805893709176,13.619237198024624,4.539745732674875,3.404809725231258,3.404809725231258,6051232.888888889,7.566235319353724,3.0264971551165836,1.5132485775582918,1.0088323850388612,0.756624383384724
681,1000,IB_P_200,30243220,INTERNAL_BATCH|PUSH|200,200,15243220,0.0175410676,7.1071567,0.31755381,5.0,37.814991347490775,15.126011669395794,5.042003889798598,3.7815033901744646,3.7815033901744646,6048644.0,7.562998269498155,3.0252023338791587,1.5126011669395794,1.0084007779597197,0.7563006780348929
682,1100,IB_P_200,33279896,INTERNAL_BATCH|PUSH|200,200,16779896,0.01930233968,7.82077556,0.349438908,5.5,41.61193746186394,16.6447916343656,5.548263878121867,4.161198428892611,4.161198428892611,6050890.181818182,7.565806811247989,3.0263257517028364,1.5131628758514182,1.0087752505676122,0.7565815325259293
683,1200,IB_P_200,36291352,INTERNAL_BATCH|PUSH|200,200,18291352,0.02104898416,8.52846772,0.381059196,6.0,45.377349431335084,18.15095792875727,6.050319309585756,4.537740049571932,4.537740049571932,6048558.666666667,7.562891571889182,3.025159654792878,1.512579827396439,1.008386551597626,0.7562900082619887
684,1300,IB_P_200,39328540,INTERNAL_BATCH|PUSH|200,200,19828540,0.0228105532,-9.204537173709552,0.41294967,6.5,49.1749357313621,19.66999396824476,6.556664656081586,4.9174991069275045,4.9174991069275045,6050544.615384615,7.56537472790186,3.0261529181915012,1.5130764590957506,1.008717639397167,0.756538324142693
685,1400,IB_P_200,42340764,INTERNAL_BATCH|PUSH|200,200,21340764,0.02455764312,-8.496664533709552,0.444578022,7.0,52.941307979314004,21.176544374412956,7.058848124804318,5.294136755562963,5.294136755562963,6048680.571428572,7.563043997044858,3.0252206249161366,1.5126103124580683,1.0084068749720454,0.7563052507947091
686,1500,IB_P_200,45375392,INTERNAL_BATCH|PUSH|200,200,22875392,0.02631772736,-7.7835269537095515,0.476441616,7.5,56.73569335107181,22.694300041312022,7.564766680437341,5.6735757197314065,5.6735757197314065,6050052.266666667,7.564759113476241,3.025906672174936,1.512953336087468,1.0086355573916455,0.7564767626308543
687,1600,IB_P_200,48389856,INTERNAL_BATCH|PUSH|200,200,24389856,0.02806611648,-7.075127913709552,0.508093488,8.0,60.504866411259265,24.201970773495088,8.06732359116503,6.050493449905604,6.050493449905604,6048732.0,7.563108301407408,3.025246346686886,1.512623173343443,1.0084154488956287,0.7563116812382005
688,1700,IB_P_200,51426340,INTERNAL_BATCH|PUSH|200,200,25926340,0.0298272772,-6.361554173709552,0.53997657,8.5,64.30157245601224,25.720654710520762,8.573551570173587,6.430164481634716,6.430164481634716,6050157.647058823,7.564890877177911,3.025959377708325,1.5129796888541625,1.008653125902775,0.7564899390158489
689,1800,IB_P_200,54437988,INTERNAL_BATCH|PUSH|200,200,27437988,0.03157403304,-5.653816893709552,0.571598874,9.0,68.06722449510357,27.226917032856562,9.075639010952187,6.8067301093030705,6.8067301093030705,6048665.333333333,7.563024943900397,3.025213003650729,1.5126065018253645,1.008404334550243,0.756303345478119
690,1900,IB_P_200,57474472,INTERNAL_BATCH|PUSH|200,200,28974472,0.03333519376,-4.9402431537095515,0.603481956,9.5,71.86393053985655,28.745600969882236,9.581866989960746,7.186401141032183,7.186401141032183,6049944.421052632,7.564624267353322,3.0258527336718144,1.5129263668359072,1.0086175778906048,0.7564632780033878
691,2000,IB_P_200,60487592,INTERNAL_BATCH|PUSH|200,200,30487592,0.03508280336,-4.232159953709552,0.635119716,10.0,75.63142311270268,30.252599506456377,10.08419983548546,7.563150822283137,7.563150822283137,6048759.2,7.563142311270268,3.025259950645638,1.512629975322819,1.008419983548546,0.7563150822283138
692,2100,IB_P_200,63522284,INTERNAL_BATCH|PUSH|200,200,32022284,0.03684292472,-3.5190073337095518,0.666983982,10.5,79.42588850766722,31.770387182670156,10.590129060890053,7.942597788781259,7.942597788781259,6049741.333333333,7.564370334063545,3.0257511602543006,1.5128755801271503,1.008583720084767,0.7564378846458342
693,2200,IB_P_200,66536556,INTERNAL_BATCH|PUSH|200,200,33536556,0.03859120248,-2.810653413709552,0.698633838,11.0,83.19482149823449,33.27796188690909,11.09265396230303,8.31949151196642,8.31949151196642,6048777.818181818,7.56316559074859,3.025269262446281,1.5126346312231405,1.0084230874820936,0.7563174101787656
694,2300,IB_P_200,69570864,INTERNAL_BATCH|PUSH|200,200,35070864,0.04035110112,-2.0975910337095516,0.730494072,11.5,86.98880675395864,34.795557507234605,11.598519169078202,8.698890464486473,8.698890464486473,6049640.347826087,7.564244065561621,3.025700652803009,1.5128503264015045,1.0085668842676696,0.7564252577814324
695,2400,IB_P_200,72583024,INTERNAL_BATCH|PUSH|200,200,36583024,0.04209815392,-1.3897334337095517,0.762121752,12.0,90.75509897870383,36.30207590408809,12.100691968029363,9.075520110792255,9.075520110792255,6048585.333333333,7.562924914891985,3.0251729920073407,1.5125864960036703,1.0083909973357803,0.7562933425660212
696,2500,IB_P_200,75619828,INTERNAL_BATCH|PUSH|200,200,38119828,0.04385950024,-0.6760844937095516,0.794008194,12.5,94.55220513949045,37.82091988768732,12.606973295895772,9.455231154169757,9.455231154169757,6049586.24,7.564176411159236,3.0256735910149857,1.5128367955074928,1.008557863671662,0.7564184923335806
697,2600,IB_P_200,78633140,INTERNAL_BATCH|PUSH|200,200,39633140,0.0456072212,0.032043826290448385,0.82564797,13.0,98.31993778195677,39.32801445220559,13.109338150735198,9.832004842409747,9.832004842409747,6048703.076923077,7.563072137073598,3.025231880938892,1.512615940469446,1.0084106269796305,0.7563080648007497
698,2700,IB_P_200,81669048,INTERNAL_BATCH|PUSH|200,200,41169048,0.04736804784,0.7454822062904484,0.857525004,13.5,102.11592361784918,40.84641030539887,13.615470101799623,10.211603853171754,10.211603853171754,6049559.111111111,7.56414249021105,3.0256600226221386,1.5128300113110693,1.0085533408740461,0.7564151002349447
699,2800,IB_P_200,84681208,INTERNAL_BATCH|PUSH|200,200,42681208,0.04911510064,1.4533398062904483,0.889152684,14.0,105.88221584259435,42.352928702252356,14.117642900750786,10.588233499477536,10.588233499477536,6048657.714285715,7.5630154173281685,3.0252091930180254,1.5126045965090127,1.0084030643393418,0.756302392819824
700,2900,IB_P_200,87717820,INTERNAL_BATCH|PUSH|200,200,44217820,0.0508763356,2.1669436262904482,0.92103711,14.5,109.67908193376078,43.87167665790745,14.623892219302483,10.967920535866003,10.967920535866003,6049504.827586207,7.564074616121434,3.0256328729591346,1.5128164364795673,1.0085442909863782,0.7564083128183451
701,3000,IB_P_200,90728572,INTERNAL_BATCH|PUSH|200,200,45728572,0.05262257176,2.8744703462904484,0.952650006,15.0,113.4436136479579,45.3774908498373,15.1258302832791,11.344374130918863,11.344374130918863,6048571.466666667,7.562907576530527,3.02516605665582,1.51258302832791,1.0083886855519402,0.7562916087279242
702,3100,IB_P_200,93764608,INTERNAL_BATCH|PUSH|200,200,47264608,0.05438347264,3.5879388062904485,0.984528384,15.5,117.23975953026378,46.89595072166,15.631983573886668,11.723989146340228,11.723989146340228,6049329.548387097,7.563855453565406,3.025545207849033,1.5127726039245164,1.008515069283011,0.7563863965380793
703,3200,IB_P_200,96777344,INTERNAL_BATCH|PUSH|200,200,48777344,0.05613085952,4.295931766290448,1.016162112,16.0,121.00677196386953,48.40275720234588,16.13425240078196,12.100690813613113,12.100690813613113,6048584.0,7.562923247741845,3.0251723251466176,1.5125861625733088,1.0083907750488725,0.7562931758508196
704,3300,IB_P_200,99814532,INTERNAL_BATCH|PUSH|200,200,50314532,0.05789242856,5.0096709462904485,1.048052586,16.5,124.80435826389653,49.92179324183337,16.64059774727779,12.480449870968686,12.480449870968686,6049365.575757576,7.563900500842214,3.0255632267777806,1.5127816133888903,1.0085210755925935,0.7563909012708295
705,3400,IB_P_200,102827524,INTERNAL_BATCH|PUSH|200,200,51827524,0.05963996392,5.717724066290448,1.079689002,17.0,128.5716907903292,51.4287277597781,17.142909253259365,12.857183547560284,12.857183547560284,6048677.882352941,7.563040634725247,3.0252192799869464,1.5126096399934732,1.0084064266623156,0.7563049145623696
706,3500,IB_P_200,105861192,INTERNAL_BATCH|PUSH|200,200,53361192,0.06139949136,6.430636046290449,1.111542516,17.5,132.36487581398606,52.946003286956504,17.648667762318833,13.236502476783553,13.236502476783553,6049210.971428571,7.563707189370631,3.0254859021118,1.5127429510559,1.0084953007039335,0.7563715701019174
707,3600,IB_P_200,108877512,INTERNAL_BATCH|PUSH|200,200,54877512,0.06314895696,7.139471246290449,1.143213876,18.0,136.13636954716867,54.45460228926618,18.151534096422058,13.613652274518419,13.613652274518419,6048750.666666667,7.563131641509371,3.02525568273701,1.512627841368505,1.0084185609123366,0.7563140152510234
708,3700,IB_P_200,111913676,INTERNAL_BATCH|PUSH|200,200,56413676,0.06490993208,7.852969786290449,1.175093598,18.5,139.932675475888,55.9731261797183,18.657708726572768,13.99328329459914,13.99328329459914,6049387.891891892,7.563928404102055,3.025574388092881,1.5127871940464406,1.0085247960309605,0.7563936915999535
709,3800,IB_P_200,114923852,INTERNAL_BATCH|PUSH|200,200,57923852,0.06665583416,8.560361146290449,1.206700446,19.0,143.69648698122455,57.478652287815756,19.159550762605253,14.369664868684897,14.369664868684897,6048623.7894736845,7.562972999011819,3.0251922256745134,1.5125961128372567,1.0083974085581713,0.7562981509834156
710,3900,IB_P_200,117961680,INTERNAL_BATCH|PUSH|200,200,59461680,0.0684177744,-9.172493347419103,1.23859764,19.5,147.49487351331885,58.998008420450354,19.666002806816785,14.749503949337251,14.749503949337251,6049316.923076923,7.5638396673496855,3.025538893356428,1.512769446678214,1.0085129644521427,0.7563848179147308
711,4000,IB_P_200,120970960,INTERNAL_BATCH|PUSH|200,200,60970960,0.0701631568,-8.465312547419103,1.27019508,20.0,151.2575646937612,60.50308639814186,20.167695466047288,15.12577349080751,15.12577349080751,6048548.0,7.56287823468806,3.025154319907093,1.5125771599535465,1.0083847733023643,0.7562886745403755
712,4100,IB_P_200,124009492,INTERNAL_BATCH|PUSH|200,200,62509492,0.07192550536,-7.751257527419103,1.302099666,20.5,155.05683148112954,62.02279463323827,20.67426487774609,15.505700597086326,15.505700597086326,6049243.5121951215,7.563747877128269,3.025502177231135,1.5127510886155675,1.0085007257437117,0.7563756388822598
713,4200,IB_P_200,127021716,INTERNAL_BATCH|PUSH|200,200,64021716,0.07367259528,-7.043384887419103,1.333728018,21.0,158.82320372908143,63.529345039406465,21.176448346468824,15.882338245721785,15.882338245721785,6048653.142857143,7.56300970138483,3.0252069066384033,1.5126034533192017,1.008402302212801,0.7563018212248469
714,4300,IB_P_200,130056344,INTERNAL_BATCH|PUSH|200,200,65556344,0.07543267952,-6.3302473074191035,1.365591612,21.5,162.61758910083924,65.04710070630553,21.682366902101844,16.26177720989023,16.26177720989023,6049132.279069767,7.5636087953878715,3.025446544479327,1.5127232722396635,1.008482181493109,0.7563617306925688
715,4400,IB_P_200,133071960,INTERNAL_BATCH|PUSH|200,200,67071960,0.0771817368,-5.621577547419103,1.39725558,22.0,166.38820257874784,66.55534760615339,22.185115868717798,16.638838981998635,16.638838981998635,6048725.454545454,7.56310011721581,3.025243073006972,1.512621536503486,1.0084143576689908,0.7563108628181197
716,4500,IB_P_200,136107292,INTERNAL_BATCH|PUSH|200,200,68607292,0.07894222936,-4.9082745274191035,1.429126566,22.5,170.1834682057797,68.07345537551427,22.69115179183809,17.01836597179354,17.01836597179354,6049212.977777778,7.5637096980346525,3.0254869055784126,1.5127434527892063,1.008495635192804,0.7563718209686018
717,4600,IB_P_200,139120220,INTERNAL_BATCH|PUSH|200,200,70120220,0.0806897276,-4.200236447419103,1.46076231,23.0,173.95072070900562,69.58035788414429,23.193452628048096,17.39509164605546,17.39509164605546,6048705.217391305,7.563074813435027,3.025232951484534,1.512616475742267,1.008410983828178,0.7563083324371939
718,4700,IB_P_200,142155424,INTERNAL_BATCH|PUSH|200,200,71655424,0.08245014592,-3.4869635074191034,1.492631952,23.5,177.74582628962398,71.09840163487574,23.69946721162525,17.774602631191005,17.774602631191005,6049166.978723404,7.563652182537191,3.025463899356415,1.5127319496782075,1.0084879664521382,0.7563660694123832
719,4800,IB_P_200,145169312,INTERNAL_BATCH|PUSH|200,200,73169312,0.08419820096,-2.778699827419103,1.524277776,24.0,181.51427914095086,72.60578428322641,24.201928094408807,18.151448340398098,18.151448340398098,6048721.333333333,7.563094964206286,3.025241011801101,1.5126205059005504,1.0084136706003668,0.7563103475165874
720,100,IB_P_300,3035908,INTERNAL_BATCH|PUSH|300,300,1535908,0.00176082664,0.71343838,0.031877034,0.3333333333333333,3.795985835892409,1.5183958531932793,0.5061319510644264,0.3795990107620081,0.3795990107620081,9107724.0,11.387957507677227,4.555187559579838,2.277593779789919,1.5183958531932793,1.1387970322860244
721,200,IB_P_300,6048708,INTERNAL_BATCH|PUSH|300,300,3048708,0.00350825064,1.42144638,0.063511434,0.6666666666666666,7.563078292704884,3.0252343431938695,1.0084114477312898,0.7563086803645711,0.7563086803645711,9073062.0,11.344617439057327,4.5378515147908045,2.2689257573954023,1.5126171715969348,1.1344630205468567
722,300,IB_P_300,9061600,INTERNAL_BATCH|PUSH|300,300,4561600,0.005255728,2.129476,0.0951468,1.0,11.330285782877034,4.532118846584356,1.5107062821947854,1.1330298533160466,1.1330298533160466,9061600.0,11.330285782877034,4.532118846584356,2.266059423292178,1.5107062821947854,1.1330298533160466
723,400,IB_P_300,12097380,INTERNAL_BATCH|PUSH|300,300,6097380,0.0070164804,2.8428843,0.12702249,1.3333333333333333,15.126111572355983,6.050450681148214,2.0168168937160713,1.5126128594186983,1.5126128594186983,9073035.0,11.344583679266988,4.537838010861161,2.2689190054305803,1.5126126702870535,1.1344596445640236
724,500,IB_P_300,15110372,INTERNAL_BATCH|PUSH|300,300,7610372,0.00876401576,3.55093742,0.158658906,1.6666666666666667,18.89344409878865,7.557385199092936,2.5191283996976455,1.889346536010296,1.889346536010296,9066223.2,11.336066459273189,4.534431119455761,2.2672155597278807,1.511477039818587,1.1336079216061774
725,600,IB_P_300,18122944,INTERNAL_BATCH|PUSH|300,300,9122944,0.01051130752,4.25889184,0.190290912,2.0,22.66025147292715,9.06410965590987,3.0213698853032898,2.26602769731338,2.26602769731338,9061472.0,11.330125736463575,4.532054827954935,2.2660274139774677,1.5106849426516449,1.13301384865669
726,700,IB_P_300,21159364,INTERNAL_BATCH|PUSH|300,300,10659364,0.01227243112,4.97245054,0.222173322,2.3333333333333335,26.456877494473396,10.582761583620833,3.5275871945402777,2.6456907267128145,2.6456907267128145,9068298.857142856,11.33866178334574,4.535469250123214,2.267734625061607,1.5118230833744046,1.1338674543054916
727,800,IB_P_300,24172676,INTERNAL_BATCH|PUSH|300,300,12172676,0.01402015208,5.68057886,0.253813098,2.6666666666666665,30.224610136939713,12.08985614813911,4.029952049379703,3.022464414952803,3.022464414952803,9064753.5,11.334228801352392,4.5336960555521655,2.2668480277760827,1.5112320185173886,1.1334241556073013
728,900,IB_P_300,27185824,INTERNAL_BATCH|PUSH|300,300,13685824,0.01576777792,6.38866864,0.285451152,3.0,33.99213771993878,13.596868688788437,4.5322895629294795,3.3992175972229917,3.3992175972229917,9061941.333333334,11.330712573312928,4.5322895629294795,2.2661447814647397,1.5107631876431598,1.133072532407664
729,1000,IB_P_300,30221284,INTERNAL_BATCH|PUSH|300,300,15221284,0.01752834472,7.10200174,0.317323482,3.3333333333333335,37.78756339338408,15.115040476778743,5.038346825592914,3.778760591677252,3.778760591677252,9066385.2,11.336269018015223,4.534512143033623,2.2672560715168113,1.511504047677874,1.1336281775031756
730,1100,IB_P_300,33235172,INTERNAL_BATCH|PUSH|300,300,16735172,0.01927639976,7.81026542,0.348969306,3.6666666666666665,41.55601624471097,16.622423125129412,5.540807708376471,4.155606300884345,4.155606300884345,9064137.818181818,11.333458975830263,4.5333881250352945,2.2666940625176473,1.511129375011765,1.1333471729684577
731,1200,IB_P_300,36246912,INTERNAL_BATCH|PUSH|300,300,18246912,0.02102320896,8.51802432,0.380592576,4.0,45.32178331716198,18.128731460855107,6.042910486951703,4.532183431901612,4.532183431901612,9061728.0,11.330445829290495,4.532182865213777,2.2660914326068884,1.5107276217379257,1.133045857975403
732,1300,IB_P_300,39284100,INTERNAL_BATCH|PUSH|300,300,19784100,0.022784778,-9.214980573709552,0.41248305,4.333333333333333,49.11936961718899,19.6477675003426,6.549255833447533,4.911942489257185,4.911942489257185,9065561.53846154,11.335239142428229,4.534100192386754,2.267050096193377,1.511366730795585,1.1335251898285814
733,1400,IB_P_300,42296324,INTERNAL_BATCH|PUSH|300,300,21296324,0.02453186792,-8.507107933709552,0.444111402,4.666666666666667,52.88574186514089,21.154317906510794,7.051439302170265,5.288580137892644,5.288580137892644,9063498.0,11.332658971101619,4.5330681228237415,2.2665340614118707,1.511022707607914,1.1332671724055665
734,1500,IB_P_300,45308448,INTERNAL_BATCH|PUSH|300,300,22808448,0.02627889984,-7.799258793709551,0.475738704,5.0,56.65198907683228,22.660818298124756,7.553606099374918,5.665205282887981,5.665205282887981,9061689.6,11.330397815366457,4.532163659624951,2.2660818298124754,1.5107212198749835,1.1330410565775961
735,1600,IB_P_300,48345700,INTERNAL_BATCH|PUSH|300,300,24345700,0.028040506,-7.085504573709551,0.50762985,5.333333333333333,60.44965540006602,24.179886346926956,8.05996211564232,6.044972342573232,6.044972342573232,9064818.75,11.334310387512378,4.533728690048804,2.266864345024402,1.5112428966829348,1.133432314232481
736,1700,IB_P_300,51359396,INTERNAL_BATCH|PUSH|300,300,25859396,0.02978844968,-6.3772860137095515,0.539273658,5.666666666666667,64.21786818177272,25.687172967333495,8.562390989111165,6.42179404479129,6.42179404479129,9063422.823529411,11.332564973254007,4.533030523647087,2.2665152618235433,1.511010174549029,1.1332577726102275
737,1800,IB_P_300,54371328,INTERNAL_BATCH|PUSH|300,300,27371328,0.03153537024,-5.669481993709551,0.570898944,6.0,67.98387532384392,27.193577331003322,9.064525777001107,6.798395182797592,6.798395182797592,9061888.0,11.33064588730732,4.532262888500553,2.2661314442502767,1.5107542961668512,1.1330658637995987
738,1900,IB_P_300,57407812,INTERNAL_BATCH|PUSH|300,300,28907812,0.03329653096,-4.955908253709552,0.602782026,6.333333333333333,71.7805813685969,28.712261268028996,9.570753756009665,7.178066214526704,7.178066214526704,9064391.368421054,11.333776005567932,4.533514937057211,2.2667574685286054,1.5111716456857367,1.1333788759779007
739,2000,IB_P_300,60420932,INTERNAL_BATCH|PUSH|300,300,30420932,0.03504414056,-4.247825053709551,0.634419786,6.666666666666667,75.54807394144302,30.21925980460314,10.07308660153438,7.554815895777658,7.554815895777658,9063139.799999999,11.332211091216452,4.53288897069047,2.266444485345235,1.510962990230157,1.1332223843666487
740,2100,IB_P_300,63433120,INTERNAL_BATCH|PUSH|300,300,31933120,0.0367912096,-3.5399608737095516,0.66604776,7.0,79.31440117634114,31.72579220553181,10.575264068510604,7.931449043102673,7.931449043102673,9061874.285714285,11.330628739477305,4.532256029361687,2.2661280146808433,1.510752009787229,1.1330641490146676
741,2200,IB_P_300,66470180,INTERNAL_BATCH|PUSH|300,300,33470180,0.0385527044,-2.8262517737095516,0.69793689,7.333333333333333,83.11182742995469,33.24476422638988,11.081588075463292,8.311192095798889,8.311192095798889,9064115.454545455,11.33343101317564,4.533376939962256,2.266688469981128,1.5111256466540854,1.1333443766998486
742,2300,IB_P_300,69481700,INTERNAL_BATCH|PUSH|300,300,34981700,0.040299386,-2.1185445737095514,0.72955785,7.666666666666667,86.87731942263257,34.75096253009626,11.583654176698753,8.687741718807889,8.687741718807889,9062830.434782607,11.33182427251729,4.532734243056033,2.2663671215280163,1.510911414352011,1.1331837024532025
743,2400,IB_P_300,72494144,INTERNAL_BATCH|PUSH|300,300,36494144,0.04204660352,-1.4106202337095517,0.761188512,8.0,90.6439667503576,36.25762296828377,12.085874322761256,9.064406875451615,9.064406875451615,9061768.0,11.3304958437947,4.532202871035471,2.2661014355177356,1.510734290345157,1.133050859431452
744,2500,IB_P_300,75530948,INTERNAL_BATCH|PUSH|300,300,38030948,0.04380794984,-0.6969712937095516,0.793074954,8.333333333333334,94.44107291114423,37.776466951882995,12.592155650627666,9.44411791882912,9.44411791882912,9063713.76,11.332928749337308,4.53317603422596,2.26658801711298,1.51105867807532,1.1332941502594942
745,2600,IB_P_300,78544260,INTERNAL_BATCH|PUSH|300,300,39544260,0.0455556708,0.011157026290448385,0.82471473,8.666666666666666,98.20880555361055,39.28356151640127,13.094520505467091,9.820891607069107,9.820891607069107,9062799.230769232,11.331785256185833,4.532718636507839,2.2663593182539197,1.51090621216928,1.1331798008156664
746,2700,IB_P_300,81557664,INTERNAL_BATCH|PUSH|300,300,41057664,0.04730344512,0.7193069662904484,0.856355472,9.0,101.97665322943654,40.790702094309445,13.596900698103148,10.197676798658009,10.197676798658009,9061962.666666666,11.33073924771517,4.532300232701049,2.2661501163505244,1.510766744233683,1.13307519985089
747,2800,IB_P_300,84592612,INTERNAL_BATCH|PUSH|300,300,42592612,0.04906371496,1.4325197462904484,0.888222426,9.333333333333334,105.771438717228,42.30861780778206,14.102872602594022,10.577155774474845,10.577155774474845,9063494.142857142,11.332654148274427,4.533066193690935,2.2665330968454676,1.511022064563645,1.1332666901223045
748,2900,IB_P_300,87606436,INTERNAL_BATCH|PUSH|300,300,44106436,0.05081173288,2.1407683862904485,0.919867578,9.666666666666666,109.53981154534816,43.815968446818026,14.605322815606009,10.953993481352258,10.953993481352258,9062734.75862069,11.331704642622224,4.532686391050141,2.2663431955250704,1.5108954636833802,1.1331717394502339
749,3000,IB_P_300,90617472,INTERNAL_BATCH|PUSH|300,300,45617472,0.05255813376,2.8483618462904485,0.951483456,10.0,113.30469836252513,45.321924680081906,15.107308226693968,11.330482586743065,11.330482586743065,9061747.2,11.330469836252512,4.53219246800819,2.266096234004095,1.5107308226693967,1.1330482586743065
750,3100,IB_P_300,93653508,INTERNAL_BATCH|PUSH|300,300,47153508,0.05431903464,3.561830306290448,0.983361834,10.333333333333334,117.100844244831,46.840384551904606,15.613461517301534,11.71009760216443,11.71009760216443,9063242.709677419,11.332339765628806,4.532940440506897,2.2664702202534484,1.5109801468356323,1.133235251822364
751,3200,IB_P_300,96666244,INTERNAL_BATCH|PUSH|300,300,48666244,0.05606642152,4.269823266290448,1.014995562,10.666666666666666,120.86785667843675,48.34719103259049,16.115730344196827,12.086799269437314,12.086799269437314,9062460.375,11.331361563603444,4.532549159305358,2.266274579652679,1.5108497197684527,1.1331374315097482
752,3300,IB_P_300,99680928,INTERNAL_BATCH|PUSH|300,300,50180928,0.05781493824,4.978274006290448,1.046649744,11.0,124.63730481839734,49.85497179679287,16.61832393226429,12.463744507619781,12.463744507619781,9061902.545454545,11.330664074399758,4.532270163344806,2.266135081672403,1.5107567211149353,1.1330676825108892
753,3400,IB_P_300,102716708,INTERNAL_BATCH|PUSH|300,300,51716708,0.05957569064,5.691682306290448,1.078525434,11.333333333333334,128.43313060787628,51.37330363135673,17.124434543785576,12.843327513722432,12.843327513722432,9063238.94117647,11.332335053636143,4.532938555707946,2.266469277853973,1.5109795185693153,1.1332347806225676
754,3500,IB_P_300,105727588,INTERNAL_BATCH|PUSH|300,300,53227588,0.06132200104,6.399239106290448,1.110139674,11.666666666666666,132.19782236848687,52.879181841916,17.62639394730533,13.219797113434648,13.219797113434648,9062364.685714286,11.331241917298874,4.532501300735657,2.2662506503678284,1.5108337669118856,1.133125466865827
755,3600,IB_P_300,108744192,INTERNAL_BATCH|PUSH|300,300,54744192,0.06307163136,7.108141046290449,1.141814016,12.0,135.96967120464936,54.387922885559696,18.1293076285199,13.59698242150746,13.59698242150746,9062016.0,11.330805933720779,4.532326907129975,2.2661634535649875,1.5107756357099915,1.1330818684589552
756,3700,IB_P_300,111780356,INTERNAL_BATCH|PUSH|300,300,56280356,0.06483260648,7.821639586290448,1.173693738,12.333333333333334,139.76597713336866,55.90644677601182,18.635482258670606,13.976613441588182,13.976613441588182,9063272.108108107,11.332376524327188,4.532955144000958,2.266477572000479,1.5109850480003193,1.133238927696339
757,3800,IB_P_300,114790532,INTERNAL_BATCH|PUSH|300,300,57790532,0.06657850856,8.52903094629045,1.205300586,12.666666666666666,143.5297886387052,57.411972884109275,19.13732429470309,14.352995015673939,14.352995015673939,9062410.421052633,11.331299103055677,4.532524175061259,2.2662620875306296,1.5108413916870864,1.1331311854479427
758,3900,IB_P_300,117805856,INTERNAL_BATCH|PUSH|300,300,59305856,0.06832739648,-9.209111987419103,1.236961488,13.0,147.30003701073312,58.920073741458765,19.640024580486255,14.730020277153185,14.730020277153185,9061988.923076924,11.330772077748701,4.532313364727598,2.266156682363799,1.510771121575866,1.1330784828579374
759,4000,IB_P_300,120837924,INTERNAL_BATCH|PUSH|300,300,60837924,0.07008599592,-8.496576007419103,1.268798202,13.333333333333334,151.09122145422174,60.43654903576941,20.14551634525647,15.109139148134501,15.109139148134501,9062844.299999999,11.331841609066627,4.532741177682705,2.2663705888413523,1.5109137258942351,1.1331854361100875
760,4100,IB_P_300,123853668,INTERNAL_BATCH|PUSH|300,300,62353668,0.07183512744,-7.787876167419103,1.300463514,13.666666666666666,154.86199497854378,61.94485995424669,20.64828665141556,15.486216924902262,15.486216924902262,9062463.512195121,11.33136548623491,4.532550728359514,2.266275364179757,1.5108502427865045,1.1331378237733363
761,4200,IB_P_300,126866176,INTERNAL_BATCH|PUSH|300,300,63866176,0.07358238208,-7.079936787419103,1.332094848,14.0,158.62872232947555,63.451552401748906,21.150517467249635,15.862890083875667,15.862890083875667,9061869.714285715,11.330623023533969,4.532253742982065,2.2661268714910325,1.5107512476606884,1.1330635774196907
762,4300,IB_P_300,129900804,INTERNAL_BATCH|PUSH|300,300,65400804,0.07534246632,-6.3667992074191035,1.363958442,14.333333333333334,162.42310770123336,64.96930806864798,21.65643602288266,16.242329048044112,16.242329048044112,9062846.790697673,11.331844723341861,4.532742423394044,2.266371211697022,1.510914141131348,1.1331857475379612
763,4400,IB_P_300,132916420,INTERNAL_BATCH|PUSH|300,300,66916420,0.0770915236,-5.658129447419103,1.39562241,14.666666666666666,166.19372117914196,66.47755496849584,22.15918498949861,16.619390820152518,16.619390820152518,9062483.181818182,11.331390080396043,4.532560566033807,2.2662802830169033,1.5108535220112689,1.133140283192217
764,4500,IB_P_300,135929248,INTERNAL_BATCH|PUSH|300,300,68429248,0.07883896384,-4.950114867419103,1.427257104,15.0,169.96084864610737,67.98440746257161,22.661469154190534,16.996103990774316,16.996103990774316,9061949.866666667,11.330723243073825,4.532293830838108,2.266146915419054,1.5107646102793693,1.1330735993849543
765,4600,IB_P_300,138964964,INTERNAL_BATCH|PUSH|300,300,69964964,0.08059967912,-4.236721607419104,1.459132122,15.333333333333334,173.7565944123796,69.50270728782075,23.16756909594025,17.375678994547286,17.375678994547286,9062932.434782607,11.331951809503016,4.532785257901353,2.2663926289506766,1.510928419300451,1.1331964561661274
766,4700,IB_P_300,141977380,INTERNAL_BATCH|PUSH|300,300,71477380,0.0823468804,-3.5288038474191032,1.49076249,15.666666666666666,177.52320672995168,71.00935372193308,23.669784573977694,17.75234065017178,17.75234065017178,9062385.957446808,11.331268514677767,4.532511939697856,2.266255969848928,1.5108373132326187,1.1331281266067095
767,4800,IB_P_300,144991552,INTERNAL_BATCH|PUSH|300,300,72991552,0.08409510016,-2.8204734274191035,1.522411296,16.0,181.29201468425845,72.51687841161778,24.172292803872594,18.129221869716822,18.129221869716822,9061972.0,11.330750917766153,4.532304900726111,2.2661524503630557,1.5107683002420371,1.1330763668573014
768,100,IB_P_400,3035908,INTERNAL_BATCH|PUSH|400,400,1535908,0.00176082664,0.71343838,0.031877034,0.25,3.795985835892409,1.5183958531932793,0.5061319510644264,0.3795990107620081,0.3795990107620081,12143632.0,15.183943343569636,6.073583412773117,3.0367917063865586,2.0245278042577057,1.5183960430480323
769,200,IB_P_400,6048708,INTERNAL_BATCH|PUSH|400,400,3048708,0.00350825064,1.42144638,0.063511434,0.5,7.563078292704884,3.0252343431938695,1.0084114477312898,0.7563086803645711,0.7563086803645711,12097416.0,15.126156585409769,6.050468686387739,3.0252343431938695,2.0168228954625795,1.5126173607291422
770,300,IB_P_400,9061600,INTERNAL_BATCH|PUSH|400,400,4561600,0.005255728,2.129476,0.0951468,0.75,11.330285782877034,4.532118846584356,1.5107062821947854,1.1330298533160466,1.1330298533160466,12082133.333333334,15.107047710502714,6.042825128779142,3.021412564389571,2.0142750429263807,1.5107064710880622
771,400,IB_P_400,12074904,INTERNAL_BATCH|PUSH|400,400,6074904,0.00700344432,2.83760244,0.126786492,1.0,15.098008422442508,6.039209409938292,2.013069803312764,1.5098025412648257,1.5098025412648257,12074904.0,15.098008422442508,6.039209409938292,3.019604704969146,2.013069803312764,1.5098025412648257
772,500,IB_P_400,15110684,INTERNAL_BATCH|PUSH|400,400,7610684,0.00876419672,3.55101074,0.158662182,1.25,18.893834211921458,7.55754124450215,2.51918041483405,1.8893855473674774,1.8893855473674774,12088547.2,15.115067369537165,6.04603299560172,3.02301649780086,2.0153443318672397,1.5115084378939818
773,600,IB_P_400,18122972,INTERNAL_BATCH|PUSH|400,400,9122972,0.01051132376,4.25889842,0.190291206,1.5,22.660286483080093,9.064123659985055,3.021374553328352,2.2660311983326147,2.2660311983326147,12081981.333333334,15.10685765538673,6.0427491066567045,3.0213745533283523,2.014249702218901,1.5106874655550764
774,700,IB_P_400,21136888,INTERNAL_BATCH|PUSH|400,400,10636888,0.01225939504,4.96716868,0.221937324,1.75,26.428774344559923,10.571520312410911,3.5238401041369705,2.6428804085589417,2.6428804085589417,12078221.714285715,15.102156768319956,6.040868749949093,3.0204343749745464,2.0136229166496973,1.5102173763193953
775,800,IB_P_400,24150512,INTERNAL_BATCH|PUSH|400,400,12150512,0.01400729696,5.67537032,0.253580376,2.0,30.196897100159045,12.0787709223384,4.0262569741128,3.019693108156112,3.019693108156112,12075256.0,15.098448550079523,6.0393854611692,3.0196927305846,2.0131284870564,1.509846554078056
776,900,IB_P_400,27186164,INTERNAL_BATCH|PUSH|400,400,13686164,0.01576797512,6.38874854,0.285454722,2.25,33.99256284322453,13.597038738272838,4.532346246090945,3.3992601095994073,3.3992601095994073,12082739.555555556,15.107805708099795,6.043128328121261,3.0215641640606306,2.0143761093737536,1.5107822709330698
777,1000,IB_P_400,30198836,INTERNAL_BATCH|PUSH|400,400,15198836,0.01751532488,7.09672646,0.317087778,2.5,37.75949525362355,15.103813209644006,5.034604403214669,3.775953774542614,3.775953774542614,12079534.4,15.10379810144942,6.041525283857602,3.020762641928801,2.0138417612858674,1.5103815098170454
778,1100,IB_P_400,33213008,INTERNAL_BATCH|PUSH|400,400,16713008,0.01926354464,7.80505688,0.348736584,2.75,41.5283032079303,16.611337899328706,5.537112633109568,4.152834994087653,4.152834994087653,12077457.454545455,15.10120116652011,6.040486508846802,3.020243254423401,2.013495502948934,1.5101218160318741
779,1200,IB_P_400,36224776,INTERNAL_BATCH|PUSH|400,400,18224776,0.02101037008,8.51282236,0.380360148,3.0,45.294105290534254,18.117660239129588,6.039220079709862,4.529415626124155,4.529415626124155,12074925.333333334,15.098035096844752,6.039220079709863,3.0196100398549315,2.0130733599032875,1.5098052087080518
780,1300,IB_P_400,39261964,INTERNAL_BATCH|PUSH|400,400,19761964,0.02277193912,-9.220182533709552,0.412250622,3.25,49.09169159056126,19.636696278617077,6.545565426205693,4.909174683479728,4.909174683479728,12080604.307692308,15.10513587401885,6.042060393420639,3.0210301967103197,2.0140201311402133,1.5105152872245318
781,1400,IB_P_400,42274188,INTERNAL_BATCH|PUSH|400,400,21274188,0.02451902904,-8.512309893709551,0.443878974,3.5,52.85806383851317,21.14324668478527,7.047748894928424,5.285812332115187,5.285812332115187,12078339.42857143,15.102303953860906,6.040927624224364,3.020463812112182,2.0136425414081214,1.5102320948900536
782,1500,IB_P_400,45286312,INTERNAL_BATCH|PUSH|400,400,22786312,0.02626606096,-7.804460753709551,0.475506276,3.75,56.62431105020456,22.649747076399233,7.5499156921330774,5.662437477110524,5.662437477110524,12076349.866666667,15.099816280054549,6.039932553706462,3.019966276853231,2.0133108512354876,1.5099833272294731
783,1600,IB_P_400,48301088,INTERNAL_BATCH|PUSH|400,400,24301088,0.02801463104,-7.095988393709551,0.507161424,4.0,60.393874223524826,24.15757385399151,8.05252461799717,6.0393942186419025,6.0393942186419025,12075272.0,15.098468555881206,6.039393463497878,3.019696731748939,2.0131311544992925,1.5098485546604756
784,1700,IB_P_400,51337572,INTERNAL_BATCH|PUSH|400,400,25837572,0.02977579176,-6.382414653709551,0.539044506,4.25,64.1905802682778,25.676257791017186,8.558752597005729,6.419065250371014,6.419065250371014,12079428.705882354,15.10366594547713,6.041472421415809,3.0207362107079043,2.0138241404719364,1.5103682942049446
785,1800,IB_P_400,54349220,INTERNAL_BATCH|PUSH|400,400,27349220,0.0315225476,-5.674677373709551,0.57066681,4.5,67.95623230736913,27.182520113352986,9.06084003778433,6.795630878039369,6.795630878039369,12077604.444444444,15.10138495719314,6.040560025189552,3.020280012594776,2.0135200083965175,1.5101401951198599
786,1900,IB_P_400,57363200,INTERNAL_BATCH|PUSH|400,400,28863200,0.033270656,-4.966392073709551,0.6023136,4.75,71.7248001920557,28.68994877509355,9.563316258364518,7.172488090595374,7.172488090595374,12076463.157894736,15.09995793516962,6.039989215809168,3.019994607904584,2.013329738603056,1.5099974927569209
787,2000,IB_P_400,60376632,INTERNAL_BATCH|PUSH|400,400,30376632,0.03501844656,-4.258235553709552,0.633954636,5.0,75.49268287803463,30.19710335707691,10.065701119025636,7.54927678320351,7.54927678320351,12075326.4,15.098536575606927,6.039420671415382,3.019710335707691,2.0131402238051272,1.509855356640702
788,2100,IB_P_400,63411324,INTERNAL_BATCH|PUSH|400,400,31911324,0.03677856792,-3.5450829337095517,0.665818902,5.25,79.28714827299918,31.714891033290687,10.571630344430229,7.928723749701632,7.928723749701632,12078347.42857143,15.102313956761748,6.040931625388703,3.0204658126943515,2.0136438751295676,1.5102330951812633
789,2200,IB_P_400,66425596,INTERNAL_BATCH|PUSH|400,400,33425596,0.03852684568,-2.8367290137095518,0.697468758,5.5,83.05608126356644,33.222465737529625,11.074155245843206,8.305617472886794,8.305617472886794,12077381.090909092,15.101105684284807,6.040448315914477,3.0202241579572386,2.0134827719714923,1.510112267797599
790,2300,IB_P_400,69437400,INTERNAL_BATCH|PUSH|400,400,34937400,0.040273692,-2.1289550737095517,0.7290927,5.75,86.82192835922417,34.72880608257003,11.57626869419001,8.682202606233739,8.682202606233739,12076069.56521739,15.099465801604204,6.039792362186091,3.0198961810930456,2.013264120728697,1.509948279344998
791,2400,IB_P_400,72449872,INTERNAL_BATCH|PUSH|400,400,36449872,0.04202092576,-1.4210241537095516,0.760723656,6.0,90.58861069710215,36.235480524832724,12.078493508277575,9.058871263896702,9.058871263896702,12074978.666666666,15.098101782850359,6.039246754138787,3.0196233770693937,2.0130822513795956,1.5098118773161169
792,2500,IB_P_400,75486676,INTERNAL_BATCH|PUSH|400,400,37986676,0.04378227208,-0.7073752137095516,0.792610098,6.25,94.38571685788878,37.75432450843196,12.584774836143984,9.438582307274205,9.438582307274205,12077868.16,15.101714697262206,6.040691921349112,3.020345960674556,2.0135639737830378,1.510173169163873
793,2600,IB_P_400,78499988,INTERNAL_BATCH|PUSH|400,400,39499988,0.04552999304,0.000753106290448384,0.824249874,6.5,98.15344950035511,39.261419072950225,13.08713969098341,9.815355995514194,9.815355995514194,12076921.23076923,15.100530692362323,6.04021831891542,3.02010915945771,2.0134061063051396,1.5100547685406451
794,2700,IB_P_400,81513392,INTERNAL_BATCH|PUSH|400,400,41013392,0.04727776736,0.7089030462904484,0.855890616,6.75,101.9212971761811,40.7685596508584,13.589519883619467,10.192141187103095,10.192141187103095,12076058.074074075,15.09945143350831,6.039786614941986,3.019893307470993,2.013262204980662,1.509946842533792
795,2800,IB_P_400,84525864,INTERNAL_BATCH|PUSH|400,400,42525864,0.04902500112,1.4168339662904483,0.887521572,7.0,105.68797951405908,42.2752340931211,14.091744697707032,10.568809844766058,10.568809844766058,12075123.42857143,15.098282787722725,6.039319156160158,3.019659578080079,2.013106385386719,1.5098299778237225
796,2900,IB_P_400,87562476,INTERNAL_BATCH|PUSH|400,400,44062476,0.05078623608,2.1304377862904484,0.919405998,7.25,109.48484560522552,43.79398204877619,14.597994016258731,10.948496881154526,10.948496881154526,12077582.896551725,15.101358014513865,6.0405492481070615,3.0202746240535308,2.0135164160356873,1.5101375008489002
797,3000,IB_P_400,90573228,INTERNAL_BATCH|PUSH|400,400,45573228,0.05253247224,2.837964506290448,0.951018894,7.5,113.24937731942263,45.299796240706044,15.099932080235348,11.324950476207386,11.324950476207386,12076430.4,15.099916975923017,6.03997283209414,3.01998641604707,2.0133242773647133,1.5099933968276515
798,3100,IB_P_400,93586760,INTERNAL_BATCH|PUSH|400,400,47086760,0.0542803208,3.5461445262904485,0.98266098,7.75,117.01738504166208,46.807000837243635,15.602333612414546,11.701751672455643,11.701751672455643,12075710.967741935,15.09901742473059,6.039613011257243,3.0198065056286216,2.0132043370857478,1.5099034416071797
799,3200,IB_P_400,96599808,INTERNAL_BATCH|PUSH|400,400,48599808,0.05602788864,4.254210806290448,1.014297984,8.0,120.78478758840063,48.31396336333873,16.104654454446244,12.07849235108571,12.07849235108571,12074976.0,15.098098448550079,6.039245420417341,3.0196227102086706,2.0130818068057805,1.5098115438857138
800,3300,IB_P_400,99636996,INTERNAL_BATCH|PUSH|400,400,50136996,0.05778945768,4.967949986290448,1.046188458,8.25,124.58237388842764,49.832999402826225,16.610999800942075,12.458251408441283,12.458251408441283,12077211.636363637,15.100893804657897,6.040363563978937,3.0201817819894683,2.013454521326312,1.5100910798110645
801,3400,IB_P_400,102649988,INTERNAL_BATCH|PUSH|400,400,51649988,0.05953699304,5.676003106290448,1.077824874,8.5,128.34970641486032,51.339933920770946,17.11331130692365,12.83498508503288,12.83498508503288,12076469.176470589,15.099965460571802,6.0399922259730525,3.0199961129865263,2.0133307419910174,1.509998245297986
802,3500,IB_P_400,105661152,INTERNAL_BATCH|PUSH|400,400,53161152,0.06128346816,6.383626646290448,1.109442096,8.75,132.11475327845076,52.84595417266424,17.61531805755475,13.211490195083044,13.211490195083044,12075560.228571428,15.098828946108657,6.039537619733056,3.019768809866528,2.0131792065776852,1.5098845937237764
803,3600,IB_P_400,108677784,INTERNAL_BATCH|PUSH|400,400,54677784,0.06303311472,7.092535166290449,1.141116732,9.0,135.8866371247662,54.35470922038313,18.118236406794377,13.588679004175091,13.588679004175091,12075309.333333334,15.098515236085133,6.039412135598126,3.019706067799063,2.0131373785327087,1.5098532226861212
804,3700,IB_P_400,111713948,INTERNAL_BATCH|PUSH|400,400,56213948,0.06479408984,7.806033706290449,1.172996454,9.25,139.6829430534855,55.87323311083525,18.624411036945084,13.968310024255812,13.968310024255812,12077183.567567568,15.100858708484921,6.040349525495704,3.020174762747852,2.013449841831901,1.5100875701898175
805,3800,IB_P_400,114724124,INTERNAL_BATCH|PUSH|400,400,57724124,0.06653999192,8.513425066290448,1.204603302,9.5,143.44675455882205,57.37875921893271,19.12625307297757,14.344691598341567,14.344691598341567,12076223.578947369,15.099658374612849,6.039869391466601,3.0199346957333004,2.013289797155534,1.5099675366675334
806,3900,IB_P_400,117739448,INTERNAL_BATCH|PUSH|400,400,59239448,0.06828887984,9.22202620629045,1.236264204,9.75,147.21700293084996,58.8868600762822,19.628953358760732,14.721716859820816,14.721716859820816,12075840.82051282,15.09917978777948,6.039677956541763,3.0198389782708817,2.0132259855139214,1.5099196779303399
807,4000,IB_P_400,120749040,INTERNAL_BATCH|PUSH|400,400,60749040,0.0700344432,-8.517463747419104,1.26786492,10.0,150.98008422442507,60.39209409938292,20.13069803312764,15.098025412648257,15.098025412648257,12074904.0,15.098008422442508,6.039209409938292,3.019604704969146,2.013069803312764,1.5098025412648257
808,4100,IB_P_400,123787572,INTERNAL_BATCH|PUSH|400,400,62287572,0.07179679176,-7.803408727419103,1.299769506,10.25,154.7793510117934,61.91180233447933,20.637267444826445,15.477952518927072,15.477952518927072,12076836.292682927,15.100424488955456,6.040175837510179,3.0200879187550895,2.013391945836726,1.5100441481880071
809,4200,IB_P_400,126799796,INTERNAL_BATCH|PUSH|400,400,63799796,0.07354388168,-7.095536087419103,1.331397858,10.5,158.54572325974533,63.41835274064753,21.139450913549176,15.854590167562531,15.854590167562531,12076171.047619049,15.099592691404318,6.039843118156908,3.019921559078454,2.013281039385636,1.509960968339289
810,4300,IB_P_400,129811920,INTERNAL_BATCH|PUSH|400,400,65311920,0.0752909136,-6.387686947419104,1.36302516,10.75,162.31197047143672,64.92485313226149,21.64161771075383,16.231215312557868,16.231215312557868,12075527.441860465,15.098787950831323,6.03952122160572,3.01976061080286,2.01317374053524,1.5098804941914297
811,4400,IB_P_400,132827848,INTERNAL_BATCH|PUSH|400,400,66827848,0.07704015184,-5.678943867419103,1.394692404,11.0,166.08297406247812,66.43325607751856,22.144418692506186,16.608316096023454,16.608316096023454,12075258.909090908,15.09845218749801,6.03938691613805,3.019693458069025,2.0131289720460166,1.509846917820314
812,4500,IB_P_400,135863180,INTERNAL_BATCH|PUSH|400,400,68363180,0.0788006444,-4.965640847419103,1.42656339,11.25,169.87823968950997,67.95136384687945,22.65045461562648,16.98784308581836,16.98784308581836,12076727.111111112,15.100287972400887,6.040121230833728,3.020060615416864,2.013373743611243,1.5100304965171876
813,4600,IB_P_400,138876108,INTERNAL_BATCH|PUSH|400,400,69876108,0.08054814264,-4.257602767419103,1.458199134,11.5,173.6454921927359,69.45826635550945,23.152755451836484,17.364568760080278,17.364568760080278,12076183.304347826,15.099608016759642,6.03984924830517,3.019924624152585,2.01328308276839,1.509962500876546
814,4700,IB_P_400,141888808,INTERNAL_BATCH|PUSH|400,400,71388808,0.08229550864,-3.549618267419103,1.489832484,11.75,177.41245961328787,70.96505483095581,23.65501827698527,17.74126592604272,17.74126592604272,12075643.234042553,15.098932733045775,6.03957913454943,3.019789567274715,2.0131930448498103,1.5098949724291677
815,4800,IB_P_400,144903008,INTERNAL_BATCH|PUSH|400,400,72903008,0.08404374464,-2.8412812674191033,1.521481584,12.0,181.18130257774754,72.47259352471569,24.15753117490523,18.118150646606992,18.118150646606992,12075250.666666666,15.098441881478962,6.039382793726308,3.019691396863154,2.013127597908769,1.5098458872172493
816,100,IB_PL_OA_100,2395894,INTERNAL_BATCH|PULL|ONE_AMOUNT|100,100,895894,0.00138961852,0.56303509,0.025156887,1.0,2.9957362635164198,1.1982957040498785,0.3994319013499595,0.2995739634701152,0.2995739634701152,2395894.0,2.9957362635164198,1.1982957040498785,0.5991478520249393,0.3994319013499595,0.2995739634701152
817,200,IB_PL_OA_100,4791468,INTERNAL_BATCH|PULL|ONE_AMOUNT|100,100,1791468,0.00277905144,1.12599498,0.050310414,2.0,5.99107241099919,2.3964313615262043,0.7988104538420681,0.5991079152918394,0.5991079152918394,2395734.0,2.995536205499595,1.1982156807631021,0.5991078403815511,0.39940522692103403,0.2995539576459197
818,300,IB_PL_OA_100,7186850,INTERNAL_BATCH|PULL|ONE_AMOUNT|100,100,2686850,0.004168373,1.68890975,0.075461925,3.0,8.98616848886177,3.594470991058398,1.198156997019466,0.8986178601245287,0.8986178601245287,2395616.6666666665,2.9953894962872565,1.1981569970194659,0.5990784985097329,0.3993856656731553,0.29953928670817626
819,400,IB_PL_OA_100,9582616,INTERNAL_BATCH|PULL|ONE_AMOUNT|100,100,3582616,0.00555791728,2.25191476,0.100617468,4.0,11.98174470596473,4.792702676478855,1.5975675588262852,1.1981758189352876,1.1981758189352876,2395654.0,2.9954361764911823,1.1981756691197138,0.5990878345598569,0.3993918897065713,0.2995439547338219
820,500,IB_PL_OA_100,11978382,INTERNAL_BATCH|PULL|ONE_AMOUNT|100,100,4478382,0.00694746156,2.81491977,0.125773011,5.0,14.97732092306769,5.9909343618993125,1.9969781206331043,1.4977337777460462,1.4977337777460462,2395676.4,2.995464184613538,1.1981868723798625,0.5990934361899313,0.39939562412662083,0.29954675554920923
821,600,IB_PL_OA_100,14373444,INTERNAL_BATCH|PULL|ONE_AMOUNT|100,100,5373444,0.00833659752,3.37775934,0.150921162,6.0,17.97201688489662,7.188813944857953,2.396271314952651,1.7972037109303447,1.7972037109303447,2395574.0,2.99533614748277,1.1981356574763256,0.5990678287381628,0.3993785524921085,0.2995339518217241
822,700,IB_PL_OA_100,16769850,INTERNAL_BATCH|PULL|ONE_AMOUNT|100,100,6269850,0.009726513,3.94091475,0.176083425,7.0,20.968393334066878,8.387365723425518,2.7957885744751723,2.0968416930378857,2.0968416930378857,2395692.8571428573,2.9954847620095544,1.1981951033465024,0.5990975516732512,0.3993983677821675,0.29954881329112654
823,800,IB_PL_OA_100,19165936,INTERNAL_BATCH|PULL|ONE_AMOUNT|100,100,7165936,0.01111624288,4.50399496,0.201242328,8.0,23.96436966720349,9.585757455419527,3.1952524851398425,2.3964396634970355,2.3964396634970355,2395742.0,2.995546208400436,1.1982196819274409,0.5991098409637204,0.3994065606424803,0.29955495793712944
824,900,IB_PL_OA_100,21561574,INTERNAL_BATCH|PULL|ONE_AMOUNT|100,100,8061574,0.01250571292,5.06696989,0.226396527,9.0,26.95978583789299,10.783925122210563,3.5946417074035213,2.695981617648438,2.695981617648438,2395730.4444444445,2.9955317597658877,1.1982139024678404,0.5991069512339202,0.3994046341559468,0.29955351307204864
825,1000,IB_PL_OA_100,23957020,INTERNAL_BATCH|PULL|ONE_AMOUNT|100,100,8957020,0.0138950716,5.6298997,0.25154871,10.0,29.9549619389623,11.981996761057468,3.9939989203524893,2.9954995648108054,2.9954995648108054,2395702.0,2.99549619389623,1.1981996761057467,0.5990998380528734,0.39939989203524895,0.29954995648108057
826,1100,IB_PL_OA_100,26353682,INTERNAL_BATCH|PULL|ONE_AMOUNT|100,100,9853682,0.01528513556,6.19311527,0.276713661,11.0,32.95165848095948,13.180676576883874,4.393558858961291,3.2951695562370595,3.2951695562370595,2395789.272727273,2.995605316450862,1.1982433251712612,0.5991216625856306,0.3994144417237538,0.2995608687488236
827,1200,IB_PL_OA_100,28747912,INTERNAL_BATCH|PULL|ONE_AMOUNT|100,100,10747912,0.01667378896,6.75575932,0.301853076,12.0,35.94531414110092,14.378140038751276,4.792713346250426,3.5945354591355407,3.5945354591355407,2395659.3333333335,2.9954428450917434,1.1981783365626064,0.5990891682813032,0.39939277885420216,0.2995446215946284
828,1300,IB_PL_OA_100,31145086,INTERNAL_BATCH|PULL|ONE_AMOUNT|100,100,11645086,0.01806414988,7.31909521,0.327023403,13.0,38.94265086875194,15.577075929095367,5.192358643031789,3.894269469199221,3.894269469199221,2395775.846153846,2.9955885283655337,1.1982366099304127,0.5991183049652063,0.3994122033101376,0.2995591899384016
829,1400,IB_PL_OA_100,33540084,INTERNAL_BATCH|PULL|ONE_AMOUNT|100,100,12540084,0.01945324872,7.88191974,0.352170882,14.0,41.93726680737414,16.7749235027393,5.591641167579766,4.19373140005384,4.19373140005384,2395720.285714286,2.9955190576695814,1.1982088216242357,0.5991044108121178,0.39940294054141184,0.29955224286098864
830,1500,IB_PL_OA_100,35934698,INTERNAL_BATCH|PULL|ONE_AMOUNT|100,100,13434698,0.02084212484,8.44465403,0.377314329,15.0,44.93140260675596,17.972579020494965,5.9908596734983215,4.493145316930391,4.493145316930391,2395646.533333333,2.995426840450397,1.1981719346996642,0.5990859673498321,0.39939064489988807,0.29954302112869274
831,1600,IB_PL_OA_100,38331936,INTERNAL_BATCH|PULL|ONE_AMOUNT|100,100,14331936,0.02223252288,9.00800496,0.402485328,16.0,47.928819357613705,19.171546920153766,6.390515640051255,4.792887329323749,4.792887329323749,2395746.0,2.9955512098508565,1.1982216825096104,0.5991108412548052,0.39940722750320345,0.2995554580827343
832,1700,IB_PL_OA_100,40728406,INTERNAL_BATCH|PULL|ONE_AMOUNT|100,100,15228406,0.02362247548,-8.87556866370955,0.427648263,17.0,50.925275829990696,20.37013070803604,6.790043569345346,5.092533313760969,5.092533313760969,2395788.588235294,2.9956044605876877,1.1982429828256493,0.5991214914128247,0.3994143276085497,0.2995607831624099
833,1800,IB_PL_OA_100,43122828,INTERNAL_BATCH|PULL|ONE_AMOUNT|100,100,16122828,0.02501124024,-8.312879493709552,0.452789694,18.0,53.91917155975233,21.567690197847572,7.189230065949191,5.391923223648485,5.391923223648485,2395712.6666666665,2.995509531097351,1.1982050109915319,0.5991025054957659,0.3994016703305106,0.29955129020269355
834,1900,IB_PL_OA_100,45519298,INTERNAL_BATCH|PULL|ONE_AMOUNT|100,100,17019298,0.02640119284,-7.749709043709552,0.477952629,19.0,56.91562803212932,22.766273985729846,7.588757995243283,5.691569208085704,5.691569208085704,2395752.5263157897,2.9955593701120695,1.1982249466173605,0.5991124733086802,0.39940831553912015,0.2995562741097739
835,2000,IB_PL_OA_100,47915192,INTERNAL_BATCH|PULL|ONE_AMOUNT|100,100,17915192,0.02779081136,-7.186673953709551,0.503109516,20.0,59.91136429564574,23.964569689779726,7.988189896593242,5.991143171555819,5.991143171555819,2395759.6,2.995568214782287,1.1982284844889863,0.5991142422444932,0.3994094948296621,0.29955715857779097
836,2100,IB_PL_OA_100,50309870,INTERNAL_BATCH|PULL|ONE_AMOUNT|100,100,18809870,0.0291797246,-6.623924623709551,0.528253635,21.0,62.90558011823429,25.162257216850104,8.387419072283368,6.2905650907620485,6.2905650907620485,2395708.095238095,2.9955038151540134,1.1982027246119096,0.5991013623059548,0.3994009082039699,0.2995507186077166
837,2200,IB_PL_OA_100,52706916,INTERNAL_BATCH|PULL|ONE_AMOUNT|100,100,19706916,0.03057001128,-6.060618813709552,0.553422618,22.0,65.90275679947185,26.361129088564773,8.787043029521591,6.590283096166371,6.590283096166371,2395768.909090909,2.9955798545214476,1.1982331403893078,0.5991165701946539,0.39941104679643596,0.2995583225530169
838,2300,IB_PL_OA_100,55101210,INTERNAL_BATCH|PULL|ONE_AMOUNT|100,100,20601210,0.0319587018,-5.497959723709552,0.578562705,23.0,68.89649248282002,27.558624559746885,9.186208186582295,6.889657001394531,6.889657001394531,2395704.782608696,2.995499673166088,1.198201067815082,0.599100533907541,0.3994003559383607,0.29955030440845787
839,2400,IB_PL_OA_100,57496144,INTERNAL_BATCH|PULL|ONE_AMOUNT|100,100,21496144,0.03334776352,-4.935150233709551,0.603709512,24.0,71.89102839823549,28.756440124076107,9.585480041358702,7.189110929919472,7.189110929919472,2395672.6666666665,2.995459516593145,1.1981850051698377,0.5990925025849189,0.39939500172327924,0.2995462887466447
840,2500,IB_PL_OA_100,59892934,INTERNAL_BATCH|PULL|ONE_AMOUNT|100,100,22392934,0.03473790172,-4.371904583709552,0.628875807,25.0,74.88788498664613,29.955183958531933,9.985061319510644,7.488796926005083,7.488796926005083,2395717.36,2.995515399465845,1.1982073583412773,0.5991036791706387,0.39940245278042574,0.2995518770402033
841,2600,IB_PL_OA_100,62289020,INTERNAL_BATCH|PULL|ONE_AMOUNT|100,100,23289020,0.0361276316,-3.8088243737095517,0.65403471,26.0,77.88386131978274,31.153575690525944,10.384525230175313,7.788394896464233,7.788394896464233,2395731.5384615385,2.9955331276839514,1.1982144496356133,0.5991072248178066,0.3994048165452044,0.29955364986400895
842,2700,IB_PL_OA_100,64684914,INTERNAL_BATCH|PULL|ONE_AMOUNT|100,100,24184914,0.03751725012,-3.2457892837095517,0.679191597,27.0,80.87959758329916,32.351871394575824,10.783957131525273,8.087968859934348,8.087968859934348,2395737.5555555555,2.995540651233302,1.1982174590583636,0.5991087295291818,0.39940581968612127,0.2995544022197907
843,2800,IB_PL_OA_100,67079848,INTERNAL_BATCH|PULL|ONE_AMOUNT|100,100,25079848,0.03890631184,-2.6829797937095514,0.704338404,28.0,83.87413349871463,33.54968695890504,11.18322898630168,8.38742278845929,8.38742278845929,2395708.8571428573,2.9955047678112368,1.19820310567518,0.59910155283759,0.39940103522506004,0.2995508138735461
844,2900,IB_PL_OA_100,69476446,INTERNAL_BATCH|PULL|ONE_AMOUNT|100,100,25976446,0.04029633868,-2.119779263709552,0.729502683,29.0,86.87075001750507,34.748334765416736,11.582778255138912,8.687084777555866,8.687084777555866,2395739.5172413792,2.995543104051899,1.198218440186784,0.599109220093392,0.399406146728928,0.2995546475019264
845,3000,IB_PL_OA_100,71869972,INTERNAL_BATCH|PULL|ONE_AMOUNT|100,100,26869972,0.04168458376,-1.5573006537095515,0.754634706,30.0,89.86352542237249,35.945446124822325,11.981815374940775,8.986362654827888,8.986362654827888,2395665.7333333334,2.995450847412416,1.1981815374940774,0.5990907687470387,0.3993938458313592,0.29954542182759625
846,3100,IB_PL_OA_100,74265994,INTERNAL_BATCH|PULL|ONE_AMOUNT|100,100,27765994,0.04307427652,-0.9942354837095516,0.779792937,31.0,92.85942173230237,37.143805847501625,12.381268615833875,9.285952622957359,9.285952622957359,2395677.2258064514,2.9954652171710436,1.198187285403278,0.599093642701639,0.3993957618010927,0.29954685880507603
847,3200,IB_PL_OA_100,76661504,INTERNAL_BATCH|PULL|ONE_AMOUNT|100,100,28661504,0.04446367232,-0.4312906337095516,0.804945792,32.0,95.8546778565784,38.34190949566324,12.780636498554413,9.585478572449404,9.585478572449404,2395672.0,2.995458683018075,1.1981846717394762,0.5990923358697381,0.3993948905798254,0.29954620538904386
848,3300,IB_PL_OA_100,79058678,INTERNAL_BATCH|PULL|ONE_AMOUNT|100,100,29558678,0.04585403324,0.1320452562904484,0.830116119,33.0,98.85201458422942,39.54084538600733,13.180281795335777,9.885212582513084,9.885212582513084,2395717.515151515,2.995515593461498,1.198207435939616,0.599103717969808,0.39940247864653866,0.2995518964397904
849,3400,IB_PL_OA_100,81454444,INTERNAL_BATCH|PULL|ONE_AMOUNT|100,100,30454444,0.04724357752,0.6950502662904484,0.855271662,34.0,101.84759080133239,40.739077071427786,13.579692357142596,10.184770541323843,10.184770541323843,2395718.9411764704,2.995517376509776,1.1982081491596406,0.5991040745798203,0.3994027163865469,0.2995520747448189
850,3500,IB_PL_OA_100,83848098,INTERNAL_BATCH|PULL|ONE_AMOUNT|100,100,31348098,0.04863189684,1.2575589562904483,0.880405029,35.0,104.84052625261326,41.93625244946279,13.978750816487597,10.48406442325522,10.48406442325522,2395659.942857143,2.995443607217522,1.1981786414132227,0.5990893207066114,0.39939288047107424,0.29954469780729204
851,3600,IB_PL_OA_100,86247192,INTERNAL_BATCH|PULL|ONE_AMOUNT|100,100,32247192,0.05002337136,1.8213460462904485,0.905595516,36.0,107.84026367646618,43.1361486192482,14.378716206416067,10.784038503209247,10.784038503209247,2395755.3333333335,2.9955628799018386,1.1982263505346724,0.5991131752673362,0.39940878351155745,0.29955662508914577
852,3700,IB_PL_OA_100,88643342,INTERNAL_BATCH|PULL|ONE_AMOUNT|100,100,33143342,0.05141313836,2.3844412962904484,0.930755091,37.0,110.83632003280951,44.33457236055692,14.778190786852308,11.083644475998074,11.083644475998074,2395766.0,2.99557621710296,1.1982316854204573,0.5991158427102287,0.3994105618068191,0.2995579588107588
853,3800,IB_PL_OA_100,91036292,INTERNAL_BATCH|PULL|ONE_AMOUNT|100,100,34036292,0.05280104936,2.9467845462904485,0.955881066,38.0,113.82837522881636,45.531395636130114,15.177131878710037,11.382850332302992,11.382850332302992,2395691.8947368423,2.995483558653062,1.198194622003424,0.599097311001712,0.39939820733447473,0.2995486929553419
854,3900,IB_PL_OA_100,93434106,INTERNAL_BATCH|PULL|ONE_AMOUNT|100,100,34934106,0.05419178148,3.5102708362904482,0.981058113,39.0,116.82651218853468,46.73065161962131,15.576883873207104,11.682664365663454,11.682664365663454,2395746.3076923075,2.995551594577812,1.1982218364005464,0.5991109182002732,0.3994072788001821,0.29955549655547314
855,4000,IB_PL_OA_100,95826160,INTERNAL_BATCH|PULL|ONE_AMOUNT|100,100,35826160,0.0555791728,4.072403526290448,1.00617468,40.0,119.8174470596473,47.92702676478855,15.97567558826285,11.981758189352876,11.981758189352876,2395654.0,2.9954361764911823,1.1981756691197138,0.5990878345598569,0.3993918897065713,0.2995439547338219
856,4100,IB_PL_OA_100,98224678,INTERNAL_BATCH|PULL|ONE_AMOUNT|100,100,36724678,0.05697031324,4.636055256290448,1.031359119,41.0,122.81646427463964,49.12663485074157,16.37554495024719,12.281660248339797,12.281660248339797,2395723.8536585364,2.9955235188936498,1.198210606115648,0.599105303057824,0.3994035353718826,0.2995526889838975
857,4200,IB_PL_OA_100,100619676,INTERNAL_BATCH|PULL|ONE_AMOUNT|100,100,37619676,0.05835941208,5.198879786290449,1.056506598,42.0,125.81108021326185,50.324482424385494,16.774827474795167,12.581122179194418,12.581122179194418,2395706.5714285714,2.9955019098395677,1.198201962485369,0.5991009812426845,0.39940065416178966,0.2995505280760576
858,4300,IB_PL_OA_100,103014290,INTERNAL_BATCH|PULL|ONE_AMOUNT|100,100,38514290,0.0597482882,5.761614076290448,1.081650045,43.0,128.80521601264365,51.522137942141164,17.17404598071372,12.88053609607097,12.88053609607097,2395681.1627906975,2.9954701398289223,1.198189254468399,0.5990946272341995,0.399396418156133,0.29954735107141783
859,4400,IB_PL_OA_100,105412680,INTERNAL_BATCH|PULL|ONE_AMOUNT|100,100,39412680,0.0611393544,6.325235726290448,1.10683314,44.0,131.80407318122255,52.72168200946476,17.57389400315492,13.180422150398535,13.180422150398535,2395742.727272727,2.995547117755058,1.1982200456696535,0.5991100228348267,0.3994066818898845,0.29955504887269396
860,4500,IB_PL_OA_100,107807998,INTERNAL_BATCH|PULL|ONE_AMOUNT|100,100,40307998,0.06252863884,6.888135456290448,1.131983979,45.0,134.7990892358784,53.91968962968224,17.973229876560747,13.479924092901546,13.479924092901546,2395733.288888889,2.9955353163528535,1.1982153251040497,0.5991076625520249,0.39940510836801657,0.2995538687311455
861,4600,IB_PL_OA_100,110203700,INTERNAL_BATCH|PULL|ONE_AMOUNT|100,100,41203700,0.063918146,7.4511254262904485,1.15713885,46.0,137.79458542977463,55.11788930578798,18.372629768595996,13.779474049382626,13.779474049382626,2395732.6086956523,2.995534465864666,1.1982149849084345,0.5991074924542172,0.3994049949694782,0.299553783682231
862,4700,IB_PL_OA_100,112598890,INTERNAL_BATCH|PULL|ONE_AMOUNT|100,100,42098890,0.0653073562,8.013995076290449,1.182288345,47.0,140.78944143801704,56.31583290737605,18.77194430245868,14.07895998722628,14.07895998722628,2395721.063829787,2.9955200305961065,1.198209210795235,0.5991046053976175,0.3994030702650783,0.29955234015375065
863,4800,IB_PL_OA_100,114995552,INTERNAL_BATCH|PULL|ONE_AMOUNT|100,100,42995552,0.06669742016,8.577210646290448,1.207453296,48.0,143.78613798001422,57.51451272320245,19.171504241067485,14.378629978652535,14.378629978652535,2395740.6666666665,2.995544541250296,1.1982190150667176,0.5991095075333588,0.39940633835557254,0.2995547912219278
864,100,IB_PL_OA_200,2395894,INTERNAL_BATCH|PULL|ONE_AMOUNT|200,200,895894,0.00138961852,0.56303509,0.025156887,0.5,2.9957362635164198,1.1982957040498785,0.3994319013499595,0.2995739634701152,0.2995739634701152,4791788.0,5.9914725270328395,2.396591408099757,1.1982957040498785,0.798863802699919,0.5991479269402304
865,200,IB_PL_OA_200,4768915,INTERNAL_BATCH|PULL|ONE_AMOUNT|200,200,1768915,0.0027659707,1.120695025,0.0500736075,1.0,5.962872983165118,2.385151579109521,0.7950505263698403,0.5962879693350727,0.5962879693350727,4768915.0,5.962872983165118,2.385151579109521,1.1925757895547604,0.7950505263698403,0.5962879693350727
866,300,IB_PL_OA_200,7164297,INTERNAL_BATCH|PULL|ONE_AMOUNT|200,200,2664297,0.00415529226,1.683609795,0.0752251185,1.5,8.957969061027699,3.583191208641715,1.1943970695472383,0.8957979141677621,0.8957979141677621,4776198.0,5.971979374018465,2.3887941390944767,1.1943970695472383,0.7962647130314922,0.5971986094451748
867,400,IB_PL_OA_200,9537510,INTERNAL_BATCH|PULL|ONE_AMOUNT|200,200,3537510,0.0055317558,2.24131485,0.100143855,2.0,11.925345850296585,4.770143111645488,1.5900477038818297,1.1925359270217541,1.1925359270217541,4768755.0,5.962672925148293,2.385071555822744,1.192535777911372,0.7950238519409148,0.5962679635108771
868,500,IB_PL_OA_200,11933276,INTERNAL_BATCH|PULL|ONE_AMOUNT|200,200,4433276,0.00692130008,2.80431986,0.125299398,2.5,14.920922067399546,5.968374797065946,1.9894582656886488,1.492093885832513,1.492093885832513,4773310.4,5.968368826959819,2.3873499188263785,1.1936749594131892,0.7957833062754596,0.5968375543330052
869,600,IB_PL_OA_200,14305785,INTERNAL_BATCH|PULL|ONE_AMOUNT|200,200,5305785,0.0082973553,3.361859475,0.1502107425,3.0,17.887418601394405,7.154974597607904,2.384991532535968,1.7887438730600447,1.7887438730600447,4768595.0,5.962472867131468,2.384991532535968,1.192495766267984,0.7949971775119893,0.5962479576866815
870,700,IB_PL_OA_200,16702191,INTERNAL_BATCH|PULL|ONE_AMOUNT|200,200,6202191,0.00968727078,3.925014885,0.1753730055,3.5,20.883795050564665,8.353526376175466,2.7845087920584892,2.0883818551675857,2.0883818551675857,4772054.571428572,5.966798585875619,2.3867218217644193,1.1933609108822096,0.7955739405881398,0.5966805300478817
871,800,IB_PL_OA_200,19075724,INTERNAL_BATCH|PULL|ONE_AMOUNT|200,200,7075724,0.01106391992,4.48279514,0.200295102,4.0,23.8515719558672,9.540638325752795,3.1802127752509315,2.385159879669969,2.385159879669969,4768931.0,5.9628929889668,2.3851595814381987,1.1925797907190994,0.7950531938127329,0.5962899699174923
872,900,IB_PL_OA_200,21471362,INTERNAL_BATCH|PULL|ONE_AMOUNT|200,200,7971362,0.01245338996,5.04577007,0.225449301,4.5,26.846988126556703,10.73880599254383,3.5796019975146103,2.684701833821371,2.684701833821371,4771413.777777778,5.965997361457045,2.386401331676407,1.1932006658382035,0.7954671105588023,0.5966004075158603
873,1000,IB_PL_OA_200,23844255,INTERNAL_BATCH|PULL|ONE_AMOUNT|200,200,8844255,0.0138296679,5.603399925,0.2503646775,5.0,29.81396479979194,11.925597848974052,3.9751992829913503,2.981399835026972,2.981399835026972,4768851.0,5.962792959958388,2.3851195697948104,1.1925597848974052,0.7950398565982701,0.5962799670053944
874,1100,IB_PL_OA_200,26240917,INTERNAL_BATCH|PULL|ONE_AMOUNT|200,200,9740917,0.01521973186,6.166615495,0.2755296285,5.5,32.81066134178912,13.124277664800458,4.3747592216001525,3.2810698264532263,3.2810698264532263,4771075.818181818,5.965574789416204,2.3862323026909924,1.1931161513454962,0.7954107675636641,0.596558150264223
875,1200,IB_PL_OA_200,28612594,INTERNAL_BATCH|PULL|ONE_AMOUNT|200,200,10612594,0.01659530452,6.72395959,0.300432237,6.0,35.77611757409649,14.310461344251177,4.770153781417059,3.5776157833949407,3.5776157833949407,4768765.666666667,5.962686262349415,2.38507689070853,1.192538445354265,0.7950256302361766,0.5962692972324902
876,1300,IB_PL_OA_200,31009768,INTERNAL_BATCH|PULL|ONE_AMOUNT|200,200,11509768,0.01798566544,7.28729548,0.325602564,6.5,38.773454301747506,15.509397234595268,5.169799078198422,3.8773497934586207,3.8773497934586207,4770733.538461538,5.965146815653462,2.386061113014656,1.193030556507328,0.7953537043382187,0.5965153528397877
877,1400,IB_PL_OA_200,33382213,INTERNAL_BATCH|PULL|ONE_AMOUNT|200,200,12382213,0.01936168354,7.8448200550000005,0.3505132365,7.0,41.739870812535635,16.695965025822513,5.565321675274172,4.173991778356474,4.173991778356474,4768887.571428572,5.962838687505092,2.385137860831788,1.192568930415894,0.7950459536105959,0.5962845397652107
878,1500,IB_PL_OA_200,35776827,INTERNAL_BATCH|PULL|ONE_AMOUNT|200,200,13276827,0.02075055966,8.407554345,0.3756566835,7.5,44.73400661191746,17.89362054357818,5.964540181192727,4.473405695233025,4.473405695233025,4770243.6,5.964534214922327,2.3858160724770907,1.1929080362385454,0.7952720241590302,0.5964540926977365
879,1600,IB_PL_OA_200,38151512,INTERNAL_BATCH|PULL|ONE_AMOUNT|200,200,14151512,0.02212787696,8.96560532,0.400590876,8.0,47.703223934941136,19.081308660820298,6.360436220273433,4.770327761669616,4.770327761669616,4768939.0,5.962902991867642,2.3851635826025372,1.1925817913012686,0.7950545275341792,0.596290970208702
880,1700,IB_PL_OA_200,40547982,INTERNAL_BATCH|PULL|ONE_AMOUNT|200,200,15047982,0.02351782956,-8.917968303709552,0.425753811,8.5,50.69968040731812,20.279892448702572,6.759964149567524,5.069973746106835,5.069973746106835,4770350.823529412,5.964668283213897,2.3858696998473614,1.1929348499236807,0.7952898999491206,0.5964674995419806
881,1800,IB_PL_OA_200,42919851,INTERNAL_BATCH|PULL|ONE_AMOUNT|200,200,15919851,0.02489351358,-8.360579088709551,0.4506584355,9.0,53.665376709245685,21.466172156097425,7.155390718699142,5.366543710037584,5.366543710037584,4768872.333333333,5.962819634360631,2.3851302395663803,1.1925651197831901,0.7950434131887935,0.5962826344486205
882,1900,IB_PL_OA_200,45316321,INTERNAL_BATCH|PULL|ONE_AMOUNT|200,200,16816321,0.02628346618,-7.797408638709551,0.4758213705,9.5,56.66183318162267,22.6647559439797,7.554918647993233,5.666189694474804,5.666189694474804,4770139.052631579,5.964403492802387,2.3857637835768104,1.1928818917884052,0.7952545945256035,0.5964410204710321
883,2000,IB_PL_OA_200,47689662,INTERNAL_BATCH|PULL|ONE_AMOUNT|200,200,17689662,0.02766000396,-7.239673503709551,0.500741451,10.0,59.62937001730502,23.851771865612893,7.9505906218709645,5.962943711988153,5.962943711988153,4768966.2,5.962937001730502,2.3851771865612896,1.1925885932806448,0.7950590621870964,0.5962943711988152
884,2100,IB_PL_OA_200,50084340,INTERNAL_BATCH|PULL|ONE_AMOUNT|200,200,18584340,0.0290489172,-6.676924173709551,0.52588557,10.5,62.62358583989357,25.04945939268327,8.349819797561091,6.262365631194381,6.262365631194381,4769937.142857143,5.964151032370816,2.3856627993031685,1.1928313996515842,0.7952209331010562,0.5964157743994649
885,2200,IB_PL_OA_200,52458833,INTERNAL_BATCH|PULL|ONE_AMOUNT|200,200,19458833,0.03042612314,-6.118918318709551,0.5508177465,11.0,65.59256309329706,26.237051481981258,8.745683827327085,6.559263690641938,6.559263690641938,4768984.818181818,5.962960281208823,2.3851864983619326,1.1925932491809663,0.7950621661206442,0.5962966991492671
886,2300,IB_PL_OA_200,54853127,INTERNAL_BATCH|PULL|ONE_AMOUNT|200,200,20353127,0.03181481366,-5.5562592287095525,0.5759578335,11.5,68.58629877664522,27.43454695316337,9.14484898438779,6.858637595870098,6.858637595870098,4769837.130434782,5.964025980577845,2.385612778535945,1.1928063892679726,0.7952042595119817,0.5964032692060954
887,2400,IB_PL_OA_200,57225508,INTERNAL_BATCH|PULL|ONE_AMOUNT|200,200,21225508,0.03319079464,-4.998749693709551,0.600867834,12.0,71.55263526422662,28.621082735075905,9.54036091169197,7.155271578438273,7.155271578438273,4768792.333333333,5.962719605352218,2.385090227922992,1.192545113961496,0.7950300759743307,0.5962726315365227
888,2500,IB_PL_OA_200,59622298,INTERNAL_BATCH|PULL|ONE_AMOUNT|200,200,22122298,0.03458093284,-4.435504043709551,0.626034129,12.5,74.54949185263726,29.819826569531735,9.939942189843912,7.454957574523883,7.454957574523883,4769783.84,5.963959348210981,2.3855861255625386,1.1927930627812693,0.7951953751875128,0.5963966059619107
889,2600,IB_PL_OA_200,61995831,INTERNAL_BATCH|PULL|ONE_AMOUNT|200,200,22995831,0.03595758198,-3.8777237887095515,0.6509562255,13.0,77.5172687579398,31.00693851910906,10.335646173036354,7.751735599026267,7.751735599026267,4768910.076923077,5.962866827533831,2.385149116854543,1.1925745584272716,0.795049705618181,0.5962873537712513
890,2700,IB_PL_OA_200,64391725,INTERNAL_BATCH|PULL|ONE_AMOUNT|200,200,23891725,0.0373472005,-3.3146886987095514,0.6761131125,13.5,80.51300502145622,32.20523422315894,10.735078074386314,8.051309562496382,8.051309562496382,4769757.407407408,5.963926297885647,2.3855729054191808,1.1927864527095904,0.7951909684730603,0.5963933009256579
891,2800,IB_PL_OA_200,66764106,INTERNAL_BATCH|PULL|ONE_AMOUNT|200,200,24764106,0.03872318148,-2.7571791637095515,0.701023113,14.0,83.47934150903762,33.39177000507148,11.130590001690491,8.347943545064556,8.347943545064556,4768864.714285715,5.9628101077884015,2.385126428933677,1.1925632144668386,0.7950421429778923,0.5962816817903255
892,2900,IB_PL_OA_200,69160704,INTERNAL_BATCH|PULL|ONE_AMOUNT|200,200,25660704,0.04011320832,-2.1939786337095515,0.726187392,14.5,86.47595802782807,34.59041781158317,11.530139270527723,8.647605534161134,8.647605534161134,4769703.724137931,5.9638591743329705,2.385546055971253,1.1927730279856266,0.7951820186570844,0.5963865885628368
893,3000,IB_PL_OA_200,71531677,INTERNAL_BATCH|PULL|ONE_AMOUNT|200,200,26531677,0.04148837266,-1.6367999787095515,0.7510826085,15.0,89.4405340048614,35.776249388572076,11.925416462857358,8.944063465476386,8.944063465476386,4768778.466666667,5.962702266990761,2.385083292571472,1.192541646285736,0.7950277641904906,0.5962708976984258
894,3100,IB_PL_OA_200,73927699,INTERNAL_BATCH|PULL|ONE_AMOUNT|200,200,27427699,0.04287806542,-1.0737348087095515,0.7762408395,15.5,92.4364303147913,36.974609111251375,12.324869703750458,9.243653433605859,9.243653433605859,4769528.9677419355,5.963640665470406,2.3854586523387984,1.1927293261693992,0.7951528841129328,0.5963647376519908
895,3200,IB_PL_OA_200,76300656,INTERNAL_BATCH|PULL|ONE_AMOUNT|200,200,28300656,0.04425438048,-0.5160899137095516,0.801156888,16.0,95.40348701123325,38.16143297699631,12.72047765899877,9.540359437141138,9.540359437141138,4768791.0,5.962717938202078,2.3850895610622693,1.1925447805311347,0.7950298536874231,0.5962724648213211
896,3300,IB_PL_OA_200,78697830,INTERNAL_BATCH|PULL|ONE_AMOUNT|200,200,29197830,0.0456447414,0.04724597629044838,0.826327215,16.5,98.40082373888427,39.3603688673404,13.120122955780133,9.840093447204817,9.840093447204817,4769565.454545454,5.963686287205107,2.3854769010509327,1.1927384505254663,0.7951589670169776,0.596369299830595
897,3400,IB_PL_OA_200,81071043,INTERNAL_BATCH|PULL|ONE_AMOUNT|200,200,30071043,0.04702120494,0.6049510312904484,0.8512459515,17.0,101.36820052815317,40.54732077034417,13.515773590114723,10.13683146005881,10.13683146005881,4768884.882352941,5.9628353251854795,2.385136515902598,1.192568257951299,0.795045505300866,0.5962842035328711
898,3500,IB_PL_OA_200,83464697,INTERNAL_BATCH|PULL|ONE_AMOUNT|200,200,30964697,0.04840952426,1.1674597212904483,0.8763793185,17.5,104.36113597943404,41.74449614837918,13.914832049459726,10.436125341990186,10.436125341990186,4769411.257142857,5.963493484539088,2.3853997799073814,1.1926998899536907,0.7951332599691271,0.5963500195422964
899,3600,IB_PL_OA_200,85841238,INTERNAL_BATCH|PULL|ONE_AMOUNT|200,200,31841238,0.04978791804,1.7259468562904483,0.901332999,18.0,107.33267397545288,42.9331125357479,14.311037511915968,10.733279475987446,10.733279475987446,4768957.666666667,5.962926331969605,2.3851729186526613,1.1925864593263307,0.7950576395508872,0.5962933042215248
900,3700,IB_PL_OA_200,88237388,INTERNAL_BATCH|PULL|ONE_AMOUNT|200,200,32737388,0.05117768504,2.2890421062904482,0.926492574,18.5,110.32873033179622,44.131536277056625,14.710512092352207,11.032885448776275,11.032885448776275,4769588.540540541,5.9637151530700665,2.3854884474084663,1.1927442237042332,0.795162815802822,0.5963721864203392
901,3800,IB_PL_OA_200,90607785,INTERNAL_BATCH|PULL|ONE_AMOUNT|200,200,33607785,0.0525525153,2.8460854012904484,0.9513817425,19.0,113.29258609996899,45.317079770213134,15.10569325673771,11.329271359124425,11.329271359124425,4768830.7894736845,5.962767689472052,2.385109461590165,1.1925547307950826,0.7950364871967217,0.5962774399539171
902,3900,IB_PL_OA_200,93005599,INTERNAL_BATCH|PULL|ONE_AMOUNT|200,200,34505599,0.05394324742,3.4095716912904486,0.9765587895,19.5,116.29072305968731,46.516335753704325,15.505445251234775,11.629085392484887,11.629085392484887,4769517.897435897,5.9636268235737075,2.3854531155745806,1.1927265577872903,0.7951510385248602,0.5963633534607634
903,4000,IB_PL_OA_200,95375100,INTERNAL_BATCH|PULL|ONE_AMOUNT|200,200,35375100,0.055317558,3.9664044262904485,1.00143855,20.0,119.25345850296586,47.70143111645489,15.900477038818297,11.925359270217543,11.925359270217543,4768755.0,5.962672925148293,2.385071555822744,1.192535777911372,0.7950238519409148,0.5962679635108771
904,4100,IB_PL_OA_200,97773618,INTERNAL_BATCH|PULL|ONE_AMOUNT|200,200,36273618,0.05670869844,4.530056156290448,1.026622989,20.5,122.2524757179582,48.9010392024079,16.300346400802635,12.225261329204464,12.225261329204464,4769444.780487805,5.96353540087601,2.385416546458922,1.192708273229461,0.7951388488196406,0.5963542111807055
905,4200,IB_PL_OA_200,100146063,INTERNAL_BATCH|PULL|ONE_AMOUNT|200,200,37146063,0.05808471654,5.087580731290448,1.0515336615,21.0,125.21889222874634,50.08760699363515,16.69586899787838,12.521903314102317,12.521903314102317,4768860.142857143,5.962804391845063,2.3851241425540546,1.1925620712770273,0.7950413808513516,0.5962811101953485
906,4300,IB_PL_OA_200,102540677,INTERNAL_BATCH|PULL|ONE_AMOUNT|200,200,38040677,0.05947359266,5.6503150212904485,1.0766771085,21.5,128.21302802812815,51.28526251139081,17.09508750379694,12.821317230978869,12.821317230978869,4769333.813953488,5.963396652471077,2.385361047041433,1.1926805235207165,0.795120349013811,0.5963403363245985
907,4400,IB_PL_OA_200,104916514,INTERNAL_BATCH|PULL|ONE_AMOUNT|200,200,38916514,0.06085157812,6.2086367162904486,1.101623397,22.0,131.18368576887298,52.473526796297726,17.491175598765906,13.118383339349668,13.118383339349668,4768932.454545454,5.962894807676044,2.3851603089226234,1.1925801544613117,0.7950534363075412,0.5962901517886212
908,4500,IB_PL_OA_200,107311832,INTERNAL_BATCH|PULL|ONE_AMOUNT|200,200,39811832,0.06224086256,6.771536446290448,1.126774236,22.5,134.17870182352883,53.67153441651521,17.890511472171735,13.41788528185268,13.41788528185268,4769414.755555555,5.963497858823503,2.385401529622898,1.192700764811449,0.7951338432076326,0.5963504569712301
909,4600,IB_PL_OA_200,109684981,INTERNAL_BATCH|PULL|ONE_AMOUNT|200,200,40684981,0.06361728898,7.329226461290449,1.1516923005,23.0,137.145998589591,54.85845431020427,18.286151436734755,13.714615292376994,13.714615292376994,4768912.217391305,5.96286950389526,2.385150187400186,1.192575093700093,0.7950500624667286,0.5962876214076954
910,4700,IB_PL_OA_200,112080171,INTERNAL_BATCH|PULL|ONE_AMOUNT|200,200,41580171,0.06500649918,7.8920961112904475,1.1768417955,23.5,140.14085459783337,56.05639791179233,18.685465970597445,14.014101230220648,14.014101230220648,4769368.978723404,5.963440621184398,2.3853786345443546,1.1926893172721773,0.7951262115147848,0.5963447332008786
911,4800,IB_PL_OA_200,114454280,INTERNAL_BATCH|PULL|ONE_AMOUNT|200,200,42454280,0.0663834824,8.450011726290448,1.20176994,24.0,143.10935171199648,57.243797945202054,19.081265981734017,14.310951275690135,14.310951275690135,4768928.333333333,5.96288965466652,2.385158247716752,1.192579123858376,0.7950527492389173,0.5962896364870889
912,100,IB_PL_OA_300,2395894,INTERNAL_BATCH|PULL|ONE_AMOUNT|300,300,895894,0.00138961852,0.56303509,0.025156887,0.3333333333333333,2.9957362635164198,1.1982957040498785,0.3994319013499595,0.2995739634701152,0.2995739634701152,7187682.0,8.987208790549259,3.5948871121496357,1.7974435560748179,1.1982957040498785,0.8987218904103457
913,200,IB_PL_OA_300,4768915,INTERNAL_BATCH|PULL|ONE_AMOUNT|300,300,1768915,0.0027659707,1.120695025,0.0500736075,0.6666666666666666,5.962872983165118,2.385151579109521,0.7950505263698403,0.5962879693350727,0.5962879693350727,7153372.5,8.944309474747676,3.577727368664281,1.7888636843321406,1.1925757895547604,0.894431954002609
914,300,IB_PL_OA_300,7141847,INTERNAL_BATCH|PULL|ONE_AMOUNT|300,300,2641847,0.00414227126,1.678334045,0.0749893935,1.0,8.929898420541956,3.5719629412158937,1.1906543137386312,0.8929908469603213,0.8929908469603213,7141847.0,8.929898420541956,3.5719629412158937,1.7859814706079469,1.1906543137386312,0.8929908469603213
915,400,IB_PL_OA_300,9537613,INTERNAL_BATCH|PULL|ONE_AMOUNT|300,300,3537613,0.00553181554,2.241339055,0.1001449365,1.3333333333333333,11.925474637644918,4.770194626636351,1.5900648755454503,1.19254880577108,1.19254880577108,7153209.75,8.944105978233688,3.5776459699772634,1.7888229849886317,1.1925486566590877,0.8944116043283101
916,500,IB_PL_OA_300,11910826,INTERNAL_BATCH|PULL|ONE_AMOUNT|300,300,4410826,0.00690827908,2.79904411,0.125063673,1.6666666666666667,14.892851426913804,5.957146529640125,1.9857155098800419,1.4892868186250723,1.4892868186250723,7146495.6,8.935710856148283,3.574287917784075,1.7871439588920375,1.191429305928025,0.8935720911750433
917,600,IB_PL_OA_300,14283438,INTERNAL_BATCH|PULL|ONE_AMOUNT|300,300,5283438,0.00828439404,3.35660793,0.149976099,2.0,17.859476748256995,7.143797845172945,2.3812659483909817,1.7859496846019298,1.7859496846019298,7141719.0,8.929738374128497,3.5718989225864726,1.7859494612932363,1.1906329741954909,0.8929748423009649
918,700,IB_PL_OA_300,16679844,INTERNAL_BATCH|PULL|ONE_AMOUNT|300,300,6179844,0.00967430952,3.91976334,0.175138362,2.3333333333333335,20.855853197427255,8.342349623740509,2.780783207913503,2.0855876667094706,2.0855876667094706,7148504.571428571,8.938222798897394,3.575292695888789,1.7876463479443945,1.1917642319629298,0.8938232857326303
919,800,IB_PL_OA_300,19053377,INTERNAL_BATCH|PULL|ONE_AMOUNT|300,300,7053377,0.01105095866,4.477543595,0.2000604585,2.6666666666666665,23.82363010272979,9.529461573317835,3.176487191105945,2.382365691211854,2.382365691211854,7145016.375,8.933861288523671,3.5735480899941883,1.7867740449970941,1.1911826966647294,0.8933871342044453
920,900,IB_PL_OA_300,21426565,INTERNAL_BATCH|PULL|ONE_AMOUNT|300,300,7926565,0.0124274077,5.035242775,0.2249789325,3.0,26.790975632933552,10.71640097268305,3.5721336575610168,2.6791005781558157,2.6791005781558157,7142188.333333333,8.93032521097785,3.5721336575610168,1.7860668287805084,1.1907112191870055,0.8930335260519385
921,1000,IB_PL_OA_300,23822011,INTERNAL_BATCH|PULL|ONE_AMOUNT|300,300,8822011,0.01381676638,5.5981725849999995,0.2501311155,3.3333333333333335,29.78615173400286,11.914472611529956,3.971490870509985,2.978618525318183,2.978618525318183,7146603.3,8.935845520200859,3.5743417834589866,1.7871708917294933,1.1914472611529956,0.893585557595455
922,1100,IB_PL_OA_300,26196120,INTERNAL_BATCH|PULL|ONE_AMOUNT|300,300,9696120,0.0151937496,6.1560882,0.27505926,3.6666666666666665,32.75464884816597,13.101872644939677,4.367290881646559,3.2754685707876705,3.2754685707876705,7144396.363636364,8.93308604949981,3.5732379940744576,1.7866189970372288,1.1910793313581527,0.8933096102148194
923,1200,IB_PL_OA_300,28567900,INTERNAL_BATCH|PULL|ONE_AMOUNT|300,300,10567900,0.016569382,6.7134565,0.29996295,4.0,35.72023386782167,14.28810783938126,4.762702613127087,3.572027406478711,3.572027406478711,7141975.0,8.930058466955417,3.572026959845315,1.7860134799226575,1.1906756532817717,0.8930068516196777
924,1300,IB_PL_OA_300,30965074,INTERNAL_BATCH|PULL|ONE_AMOUNT|300,300,11465074,0.01795974292,7.27679239,0.325133277,4.333333333333333,38.71757059547269,15.48704372972535,5.16234790990845,3.871761416542391,3.871761416542391,7145786.307692308,8.93482398357062,3.573933168398158,1.786966584199079,1.1913110561327194,0.8934834038174748
925,1400,IB_PL_OA_300,33337519,INTERNAL_BATCH|PULL|ONE_AMOUNT|300,300,12337519,0.01933576102,7.834316964999999,0.3500439495,4.666666666666667,41.683987106260815,16.673611520952598,5.557870506984199,4.168403401440244,4.168403401440244,7143754.071428571,8.932282951341604,3.572916754489842,1.786458377244921,1.190972251496614,0.8932293003086237
926,1500,IB_PL_OA_300,35709683,INTERNAL_BATCH|PULL|ONE_AMOUNT|300,300,13209683,0.02071161614,8.391775505,0.3749516715,5.0,44.650052265156894,17.860038771282444,5.9533462570941476,4.465010251109354,4.465010251109354,7141936.6,8.930010453031379,3.5720077542564885,1.7860038771282443,1.1906692514188295,0.8930020502218708
927,1600,IB_PL_OA_300,38106921,INTERNAL_BATCH|PULL|ONE_AMOUNT|300,300,14106921,0.02210201418,8.955126435,0.4001226705,5.333333333333333,47.64746901601465,19.059006670941244,6.353002223647081,4.764752263502713,4.764752263502713,7145047.6875,8.933900440502747,3.5735637508014833,1.7867818754007416,1.1911879169338278,0.8933910494067585
928,1700,IB_PL_OA_300,40480838,INTERNAL_BATCH|PULL|ONE_AMOUNT|300,300,14980838,0.02347888604,-8.933747143709551,0.425048799,5.666666666666667,50.61572606055756,20.246310676406836,6.748770225468945,5.061578301983165,5.061578301983165,7143677.294117646,8.932186951863098,3.572878354660029,1.7864391773300146,1.190959451553343,0.8932197003499702
929,1800,IB_PL_OA_300,42852810,INTERNAL_BATCH|PULL|ONE_AMOUNT|300,300,15852810,0.0248546298,-8.376333723709552,0.449954505,6.0,53.58155114983345,21.43264189879255,7.144213966264183,5.3581611446632404,5.3581611446632404,7142135.0,8.930258524972242,3.5721069831320915,1.7860534915660458,1.1907023277106972,0.8930268574438733
930,1900,IB_PL_OA_300,45249280,INTERNAL_BATCH|PULL|ONE_AMOUNT|300,300,16749280,0.0262445824,-7.813163273709551,0.47511744,6.333333333333333,56.57800762221044,22.63122568667482,7.5437418955582745,5.657807129100459,5.657807129100459,7144623.157894737,8.933369624559544,3.5733514242118143,1.7866757121059071,1.191117141403938,0.8933379677527041
931,2000,IB_PL_OA_300,47622621,INTERNAL_BATCH|PULL|ONE_AMOUNT|300,300,17622621,0.02762112018,-7.255428138709551,0.5000375205,6.666666666666667,59.54554445789279,23.818241608308018,7.939413869436006,5.954561146613808,5.954561146613808,7143393.149999999,8.931831668683918,3.5727362412462025,1.7863681206231012,1.1909120804154008,0.8931841719920711
932,2100,IB_PL_OA_300,49994849,INTERNAL_BATCH|PULL|ONE_AMOUNT|300,300,18494849,0.02899701242,-6.697954558709551,0.5249459145,7.0,62.5116896399956,25.004700867952575,8.334900289317524,6.251175998612596,6.251175998612596,7142121.285714285,8.930241377142227,3.572100123993225,1.7860500619966124,1.1907000413310749,0.8930251426589423
933,2200,IB_PL_OA_300,52391895,INTERNAL_BATCH|PULL|ONE_AMOUNT|300,300,19391895,0.0303872991,-6.1346487487095525,0.5501148975,7.333333333333333,65.50886632123316,26.203572739667244,8.734524246555747,6.55089400401692,6.55089400401692,7144349.318181818,8.933027225622704,3.5732144645000785,1.7866072322500393,1.1910714881666928,0.8933037278204891
934,2300,IB_PL_OA_300,54763636,INTERNAL_BATCH|PULL|ONE_AMOUNT|300,300,20263636,0.03176290888,-5.577289613709552,0.575018178,7.666666666666667,68.47440257674725,27.389788428432674,9.129929476144225,6.847447963288312,6.847447963288312,7143082.956521739,8.931443814358339,3.5725810993607836,1.7862905496803918,1.1908603664535946,0.8931453865158668
935,2400,IB_PL_OA_300,57136120,INTERNAL_BATCH|PULL|ONE_AMOUNT|300,300,21136120,0.0331389496,-5.019755873709552,0.59992926,8.0,71.44086785167698,28.576375725336074,9.525458575112024,7.144094824605814,7.144094824605814,7142015.0,8.930108481459623,3.5720469656670093,1.7860234828335046,1.190682321889003,0.8930118530757267
936,2500,IB_PL_OA_300,59532910,INTERNAL_BATCH|PULL|ONE_AMOUNT|300,300,22032910,0.0345290878,-4.456510223709552,0.625095555,8.333333333333334,74.43772444008762,29.7751195597919,9.925039853263966,7.4437808206914235,7.4437808206914235,7143949.199999999,8.932526932810514,3.5730143471750275,1.7865071735875138,1.1910047823916758,0.8932536984829708
937,2600,IB_PL_OA_300,61906443,INTERNAL_BATCH|PULL|ONE_AMOUNT|300,300,22906443,0.03590573694,-3.8987299687095516,0.6500176515,8.666666666666666,77.40550134539016,30.962231509369225,10.320743836456408,7.740558845193807,7.740558845193807,7143051.115384616,8.931404001391174,3.572565174157988,1.786282587078994,1.1908550580526627,0.8931414052146701
938,2700,IB_PL_OA_300,64279887,INTERNAL_BATCH|PULL|ONE_AMOUNT|300,300,23779887,0.03728233446,-3.3409706287095515,0.6749388135,9.0,80.37316696842085,32.14929894599329,10.71643298199776,8.037325741456481,8.037325741456481,7142209.666666667,8.930351885380095,3.5721443273325875,1.7860721636662937,1.1907147757775292,0.8930361934951646
939,2800,IB_PL_OA_300,66674821,INTERNAL_BATCH|PULL|ONE_AMOUNT|300,300,24674821,0.03867139618,-2.7781611387095517,0.7000856205,9.333333333333334,83.36770288383632,33.347114510322506,11.115704836774167,8.336779669981423,8.336779669981423,7143730.821428571,8.932253880411032,3.572905126105982,1.786452563052991,1.1909683753686608,0.8932263932122952
940,2900,IB_PL_OA_300,69048866,INTERNAL_BATCH|PULL|ONE_AMOUNT|300,300,25548866,0.04004834228,-2.2202605637095516,0.725013093,9.666666666666666,86.3361199747927,34.53448253441751,11.511494178139172,8.633621713121233,8.633621713121233,7142986.137931035,8.931322756013037,3.5725326759742257,1.7862663379871129,1.190844225324742,0.8931332806677138
941,3000,IB_PL_OA_300,71419942,INTERNAL_BATCH|PULL|ONE_AMOUNT|300,300,26419942,0.04142356636,-1.6630577037095515,0.749909391,10.0,89.30082473917436,35.72036562639728,11.906788542132427,8.930092523185813,8.930092523185813,7141994.2,8.930082473917436,3.5720365626397284,1.7860182813198642,1.1906788542132427,0.8930092523185813
942,3100,IB_PL_OA_300,73815964,INTERNAL_BATCH|PULL|ONE_AMOUNT|300,300,27315964,0.04281325912,-1.0999925337095515,0.775067622,10.333333333333334,92.29672104910424,36.91872534907658,12.306241783025527,9.229682491315284,9.229682491315284,7143480.387096774,8.931940746687507,3.572779872491282,1.786389936245641,1.1909266241637606,0.8931950798047049
943,3200,IB_PL_OA_300,76188921,INTERNAL_BATCH|PULL|ONE_AMOUNT|300,300,28188921,0.04418957418,-0.5423476387095516,0.7999836705,10.666666666666666,95.26377774554621,38.105549214821515,12.701849738273838,9.526388494850563,9.526388494850563,7142711.34375,8.930979163644958,3.572395238889517,1.7861976194447584,1.1907984129631723,0.8930989213922403
944,3300,IB_PL_OA_300,78563645,INTERNAL_BATCH|PULL|ONE_AMOUNT|300,300,29063645,0.0455669141,0.015712501290448384,0.8249182725,11.0,98.23304383271149,39.29325683773978,13.097752279246594,9.823315437706803,9.823315437706803,7142149.545454546,8.930276712064682,3.572114257976344,1.786057128988172,1.1907047526587813,0.8930286761551639
945,3400,IB_PL_OA_300,80959411,INTERNAL_BATCH|PULL|ONE_AMOUNT|300,300,29959411,0.04695645838,0.5787175112904483,0.8500738155,11.333333333333334,101.22862004981445,40.49148852316024,13.497162841053413,10.12287339651756,10.12287339651756,7143477.44117647,8.931937063218921,3.572778399102374,1.786389199551187,1.1909261330341248,0.8931947114574318
946,3500,IB_PL_OA_300,83330512,INTERNAL_BATCH|PULL|ONE_AMOUNT|300,300,30830512,0.04833169696,1.1359262462904485,0.874970376,11.666666666666666,104.19335607326124,41.67738411877856,13.892461372926189,10.419347332492173,10.419347332492173,7142615.314285715,8.930859091993822,3.5723472101810203,1.7861736050905102,1.1907824033936734,0.8930869142136149
947,3600,IB_PL_OA_300,85707156,INTERNAL_BATCH|PULL|ONE_AMOUNT|300,300,31707156,0.04971015048,1.6944375862904484,0.899925138,12.0,107.16502285662843,42.86605202113815,14.28868400704605,10.716514345238757,10.716514345238757,7142263.0,8.930418571385703,3.5721710017615127,1.7860855008807563,1.1907236672538375,0.8930428621032298
948,3700,IB_PL_OA_300,88103306,INTERNAL_BATCH|PULL|ONE_AMOUNT|300,300,32603306,0.05109991748,2.2575328362904483,0.925084713,12.333333333333334,110.16107921297176,44.064475762446875,14.68815858748229,11.016120318027586,11.016120318027586,7143511.297297297,8.931979395646358,3.572795332090287,1.7863976660451435,1.190931777363429,0.8931989447049393
949,3800,IB_PL_OA_300,90473703,INTERNAL_BATCH|PULL|ONE_AMOUNT|300,300,33473703,0.05247474774,2.8145761312904485,0.9499738815,12.666666666666666,113.12493498114453,45.250019255603384,15.083339751867793,11.312506228375735,11.312506228375735,7142660.763157895,8.930915919564042,3.572369941231846,1.786184970615923,1.1907899804106152,0.8930925969770318
950,3900,IB_PL_OA_300,92849067,INTERNAL_BATCH|PULL|ONE_AMOUNT|300,300,34349067,0.05385245886,3.372786671290448,0.9749152035,13.0,116.0950013003771,46.438046971668754,15.479348990556252,11.609513194528757,11.609513194528757,7142235.923076923,8.930384715413624,3.572157459359135,1.7860787296795675,1.1907191531197117,0.893039476502212
951,4000,IB_PL_OA_300,95241121,INTERNAL_BATCH|PULL|ONE_AMOUNT|300,300,35241121,0.05523985018,3.9349193612904485,1.0000317705,13.333333333333334,119.08593617148973,47.634422116836,15.878140705612,11.908607018218179,11.908607018218179,7143084.074999999,8.931445212861728,3.5725816587626995,1.7862908293813498,1.1908605529208998,0.8931455263663634
952,4100,IB_PL_OA_300,97617086,INTERNAL_BATCH|PULL|ONE_AMOUNT|300,300,36117086,0.05661790988,4.493271136290448,1.024979403,13.666666666666666,122.056753958648,48.82275042037233,16.27425014012411,12.205689131248334,12.205689131248334,7142713.609756098,8.930981996974245,3.5723963722223657,1.7861981861111829,1.1907987907407886,0.893099204725488
953,4200,IB_PL_OA_300,99989634,INTERNAL_BATCH|PULL|ONE_AMOUNT|300,300,36989634,0.05799398772,5.050819916290449,1.049891157,14.0,125.02329925678447,50.009369726590435,16.66978990886348,12.502343994895513,12.502343994895513,7142116.714285715,8.930235661198891,3.5720978376136028,1.7860489188068014,1.1906992792045343,0.8930245710639653
954,4300,IB_PL_OA_300,102384248,INTERNAL_BATCH|PULL|ONE_AMOUNT|300,300,37884248,0.05938286384,5.613554206290448,1.075034604,14.333333333333334,128.01743505616628,51.207025244346106,17.069008414782036,12.801757911772064,12.801757911772064,7143087.069767442,8.93144895740695,3.572583156582286,1.786291578291143,1.1908610521940954,0.8931459008213068
955,4400,IB_PL_OA_300,104760085,INTERNAL_BATCH|PULL|ONE_AMOUNT|300,300,38760085,0.0607608493,6.1718759012904485,1.0999808925,14.666666666666666,130.9880927969111,52.39528952925301,17.465096509751003,13.098824020142864,13.098824020142864,7142733.068181818,8.931006327062121,3.572406104267251,1.7862030521336254,1.1908020347557504,0.8931016377370135
956,4500,IB_PL_OA_300,107132953,INTERNAL_BATCH|PULL|ONE_AMOUNT|300,300,39632953,0.06213711274,6.729499881290449,1.1248960065,15.0,133.95503821108122,53.58206888204467,17.860689627348226,13.395518895438434,13.395518895438434,7142196.866666666,8.930335880738747,3.5721379254696446,1.7860689627348223,1.190712641823215,0.8930345930292289
957,4600,IB_PL_OA_300,109528655,INTERNAL_BATCH|PULL|ONE_AMOUNT|300,300,40528655,0.0635266199,7.292489851290448,1.1500508775,15.333333333333334,136.95053440497745,54.780268558150425,18.260089519383474,13.695068851919515,13.695068851919515,7143173.152173913,8.931556591628963,3.572626210314158,1.786313105157079,1.1908754034380526,0.8931566642556206
958,4700,IB_PL_OA_300,111901292,INTERNAL_BATCH|PULL|ONE_AMOUNT|300,300,41401292,0.06490274936,7.850059546290448,1.174963566,15.666666666666666,139.91719098538576,55.966932377321804,18.655644125773932,13.991734843806404,13.991734843806404,7142635.659574469,8.93088453098207,3.572357385786498,1.786178692893249,1.190785795262166,0.8930894581153024
959,4800,IB_PL_OA_300,114275504,INTERNAL_BATCH|PULL|ONE_AMOUNT|300,300,42275504,0.06627979232,8.407999366290449,1.199892792,16.0,142.8858168868972,57.154383925722385,19.05146130857413,14.288597768025216,14.288597768025216,7142219.0,8.930363555431075,3.572148995357649,1.7860744976788245,1.190716331785883,0.893037360501576
960,100,IB_PL_OA_400,2395894,INTERNAL_BATCH|PULL|ONE_AMOUNT|400,400,895894,0.00138961852,0.56303509,0.025156887,0.25,2.9957362635164198,1.1982957040498785,0.3994319013499595,0.2995739634701152,0.2995739634701152,9583576.0,11.982945054065679,4.793182816199514,2.396591408099757,1.597727605399838,1.198295853880461
961,200,IB_PL_OA_400,4768915,INTERNAL_BATCH|PULL|ONE_AMOUNT|400,400,1768915,0.0027659707,1.120695025,0.0500736075,0.5,5.962872983165118,2.385151579109521,0.7950505263698403,0.5962879693350727,0.5962879693350727,9537830.0,11.925745966330236,4.770303158219042,2.385151579109521,1.5901010527396806,1.1925759386701453
962,300,IB_PL_OA_400,7141847,INTERNAL_BATCH|PULL|ONE_AMOUNT|400,400,2641847,0.00414227126,1.678334045,0.0749893935,0.75,8.929898420541956,3.5719629412158937,1.1906543137386312,0.8929908469603213,0.8929908469603213,9522462.666666666,11.906531227389275,4.762617254954525,2.3813086274772624,1.5875390849848416,1.1906544626137616
963,400,IB_PL_OA_400,9515138,INTERNAL_BATCH|PULL|ONE_AMOUNT|400,400,3515138,0.00551878004,2.23605743,0.099908949,1.0,11.897372738094047,4.7589538555719715,1.5863179518573238,1.1897386126536087,1.1897386126536087,9515138.0,11.897372738094047,4.7589538555719715,2.3794769277859857,1.5863179518573238,1.1897386126536087
964,500,IB_PL_OA_400,11910904,INTERNAL_BATCH|PULL|ONE_AMOUNT|400,400,4410904,0.00690832432,2.79906244,0.125064492,1.25,14.892948955197006,5.957185540992429,1.985728513664143,1.4892965714643676,1.4892965714643676,9528723.2,11.914359164157604,4.765748432793942,2.382874216396971,1.5885828109313143,1.191437257171494
965,600,IB_PL_OA_400,14283413,INTERNAL_BATCH|PULL|ONE_AMOUNT|400,400,5283413,0.00828437954,3.356602055,0.1499758365,1.5,17.859445489191867,7.143785341534387,2.381261780511462,1.7859465586918992,1.7859465586918992,9522275.333333334,11.906296992794578,4.762523561022925,2.3812617805114624,1.5875078536743081,1.1906310391279329
966,700,IB_PL_OA_400,16657369,INTERNAL_BATCH|PULL|ONE_AMOUNT|400,400,6157369,0.00966127402,3.914481715,0.1749023745,1.75,20.827751297876386,8.33110885267613,2.7770362842253764,2.0827774735919995,2.0827774735919995,9518496.57142857,11.901572170215076,4.760633630100645,2.3803168150503224,1.586877876700215,1.1901585563382853
967,800,IB_PL_OA_400,19030980,INTERNAL_BATCH|PULL|ONE_AMOUNT|400,400,7030980,0.0110379684,4.4722803,0.19982529,2.0,23.795625731462124,9.51825981360576,3.1727532712019197,2.379565250933678,2.379565250933678,9515490.0,11.897812865731062,4.75912990680288,2.37956495340144,1.5863766356009599,1.189782625466839
968,900,IB_PL_OA_400,21426618,INTERNAL_BATCH|PULL|ONE_AMOUNT|400,400,7926618,0.01242743844,5.03525523,0.224979489,2.25,26.791041902151623,10.716427480396796,3.5721424934655985,2.6791072050850806,2.6791072050850806,9522941.333333334,11.907129734289612,4.762856657954131,2.3814283289770657,1.5876188859847105,1.1907143133711469
969,1000,IB_PL_OA_400,23799511,INTERNAL_BATCH|PULL|ONE_AMOUNT|400,400,8799511,0.01380371638,5.592885085,0.2498948655,2.5,29.758018575386863,11.903219336827016,3.967739778942339,2.9758052062906812,2.9758052062906812,9519804.4,11.903207430154746,4.761287734730807,2.3806438673654036,1.5870959115769356,1.1903220825162726
970,1100,IB_PL_OA_400,26173723,INTERNAL_BATCH|PULL|ONE_AMOUNT|400,400,9673723,0.01518075934,6.1508249049999995,0.2748240915,2.75,32.7266444768983,13.0906708852276,4.363556961742534,3.2726681305094947,3.2726681305094947,9517717.454545455,11.900597991599383,4.760243958264582,2.380121979132291,1.5867479860881941,1.190061138367089
971,1200,IB_PL_OA_400,28545478,INTERNAL_BATCH|PULL|ONE_AMOUNT|400,400,10545478,0.01655637724,6.70818733,0.299727519,3.0,35.692198237488874,14.276893576030625,4.758964525343542,3.5692238402905048,3.5692238402905048,9515159.333333334,11.897399412496291,4.758964525343542,2.379482262671771,1.5863215084478473,1.189741280096835
972,1300,IB_PL_OA_400,30942652,INTERNAL_BATCH|PULL|ONE_AMOUNT|400,400,11442652,0.01794673816,7.27152322,0.324897846,3.25,38.68953496513989,15.475829466374716,5.158609822124905,3.8689578503541844,3.8689578503541844,9520816.0,11.90447229696612,4.761793681961451,2.3808968409807254,1.587264560653817,1.190448569339749
973,1400,IB_PL_OA_400,33315097,INTERNAL_BATCH|PULL|ONE_AMOUNT|400,400,12315097,0.01932275626,7.829047795,0.3498085185,3.5,41.65595147592802,16.662397257601963,5.554132419200654,4.165599835252038,4.165599835252038,9518599.142857144,11.90170042169372,4.760684930743418,2.380342465371709,1.5868949769144727,1.1901713815005823
974,1500,IB_PL_OA_400,35687261,INTERNAL_BATCH|PULL|ONE_AMOUNT|400,400,13187261,0.02069861138,8.386506335,0.3747162405,3.75,44.6220166348241,17.84882450793181,5.949608169310602,4.4622066849211475,4.4622066849211475,9516602.933333334,11.899204435953093,4.759686535448482,2.379843267724241,1.5865621784828274,1.1899217826456394
975,1600,IB_PL_OA_400,38062024,INTERNAL_BATCH|PULL|ONE_AMOUNT|400,400,14062024,0.02207597392,8.94457564,0.399651252,4.0,47.591331486130976,19.03655163652623,6.34551721217541,4.759138504197034,4.759138504197034,9515506.0,11.897832871532744,4.7591379091315575,2.3795689545657788,1.5863793030438524,1.1897846260492586
976,1700,IB_PL_OA_400,40458494,INTERNAL_BATCH|PULL|ONE_AMOUNT|400,400,14958494,0.02346592652,-8.938997983709552,0.424814187,4.25,50.58778795850797,20.235135424408504,6.745045141469501,5.058784488634253,5.058784488634253,9519645.647058824,11.90300893141364,4.761208335154942,2.380604167577471,1.5870694450516474,1.1903022326198245
977,1800,IB_PL_OA_400,42830363,INTERNAL_BATCH|PULL|ONE_AMOUNT|400,400,15830363,0.02484161054,-8.381608768709553,0.4497188115,4.5,53.553484260435525,21.421415131803354,7.140471710601118,5.355354452565003,5.355354452565003,9517858.444444444,11.900774280096783,4.760314473734079,2.3801572368670394,1.5867714912446929,1.1900787672366673
978,1900,IB_PL_OA_400,45204383,INTERNAL_BATCH|PULL|ONE_AMOUNT|400,400,16704383,0.02621854214,-7.8237140687095525,0.4746460215,4.75,56.52187009232677,22.608770652259807,7.536256884086603,5.652193369794782,5.652193369794782,9516712.210526315,11.899341072068795,4.759741189949433,2.3798705949747165,1.586580396649811,1.1899354462725855
979,2000,IB_PL_OA_400,47577802,INTERNAL_BATCH|PULL|ONE_AMOUNT|400,400,17577802,0.02759512516,-7.265960603709551,0.499566921,5.0,59.48950445629232,23.795825585245307,7.931941861748435,5.948957140147425,5.948957140147425,9515560.4,11.897900891258466,4.759165117049061,2.3795825585245307,1.5863883723496872,1.1897914280294852
980,2100,IB_PL_OA_400,49972480,INTERNAL_BATCH|PULL|ONE_AMOUNT|400,400,18472480,0.0289840384,-6.7032112737095515,0.52471104,5.25,62.483720278880874,24.993513112315682,8.331171037438562,6.248379059353654,6.248379059353654,9518567.61904762,11.90166100550112,4.760669164250607,2.3803345821253035,1.586889721416869,1.1901674398768867
981,2200,IB_PL_OA_400,52346973,INTERNAL_BATCH|PULL|ONE_AMOUNT|400,400,19346973,0.03036124434,-6.145205418709551,0.5496432165,5.5,65.45269753228436,26.18110520161367,8.727035067204557,6.545277118801211,6.545277118801211,9517631.454545455,11.90049046041534,4.760200945747941,2.3801004728739703,1.5867336485826466,1.1900503852365838
982,2300,IB_PL_OA_400,54718817,INTERNAL_BATCH|PULL|ONE_AMOUNT|400,400,20218817,0.03173691386,-5.587822078709551,0.5745475785,5.75,68.41836257514679,27.367372405369963,9.122457468456654,6.84184395682193,6.84184395682193,9516316.0,11.89884566524292,4.759543027020863,2.3797715135104314,1.5865143423402877,1.1898859055342486
983,2400,IB_PL_OA_400,57091276,INTERNAL_BATCH|PULL|ONE_AMOUNT|400,400,21091276,0.03311294008,-5.030294213709552,0.599458398,6.0,71.3847965910114,28.553947198634802,9.517982399544934,7.1384876922294005,7.1384876922294005,9515212.666666666,11.897466098501898,4.758991199772467,2.3794955998862335,1.5863303999241556,1.1897479487048999
984,2500,IB_PL_OA_400,59488066,INTERNAL_BATCH|PULL|ONE_AMOUNT|400,400,21988066,0.03450307828,-4.467048563709552,0.624624693,6.25,74.38165317942203,29.75269103309063,9.917563677696876,7.438173688315011,7.438173688315011,9518090.56,11.901064508707526,4.760430565294501,2.3802152826472507,1.5868101884315002,1.1901077901304018
985,2600,IB_PL_OA_400,61861599,INTERNAL_BATCH|PULL|ONE_AMOUNT|400,400,22861599,0.03587972742,-3.9092683087095517,0.6495467895,6.5,77.34943008472457,30.939802982667956,10.313267660889318,7.734951712817394,7.734951712817394,9517169.076923076,11.899912320726855,4.759969689641224,2.379984844820612,1.5866565632137413,1.189992571202676
986,2700,IB_PL_OA_400,64235043,INTERNAL_BATCH|PULL|ONE_AMOUNT|400,400,23735043,0.03725632494,-3.3515089687095516,0.6744679515,6.75,80.31709570775524,32.12687041929201,10.708956806430672,8.031718609080068,8.031718609080068,9516302.666666666,11.898828993741517,4.759536358413631,2.3797681792068155,1.5865121194712104,1.1898842383822323
987,2800,IB_PL_OA_400,66607502,INTERNAL_BATCH|PULL|ONE_AMOUNT|400,400,24607502,0.03863235116,-2.7939811037095517,0.699378771,7.0,83.28352972361985,33.31344521255686,11.10448173751895,8.32836234448754,8.32836234448754,9515357.42857143,11.897647103374265,4.759063601793836,2.379531800896918,1.5863545339312788,1.1897660492125057
988,2900,IB_PL_OA_400,69004100,INTERNAL_BATCH|PULL|ONE_AMOUNT|400,400,25504100,0.040022378,-2.2307805737095516,0.72454305,7.25,86.2801462424103,34.51209301906855,11.504031006356183,8.628024333584115,8.628024333584115,9517806.896551725,11.900709826539352,4.760288692285317,2.3801443461426586,1.5867628974284391,1.190072321873671
989,3000,IB_PL_OA_400,71375073,INTERNAL_BATCH|PULL|ONE_AMOUNT|400,400,26375073,0.04139754234,-1.6736019187095517,0.7494382665,7.5,89.24472221944364,35.697924596057454,11.899308198685818,8.92448226489937,8.92448226489937,9516676.4,11.899296295925819,4.759723279474327,2.3798616397371637,1.5865744264914423,1.1899309686532493
990,3100,IB_PL_OA_400,73748645,INTERNAL_BATCH|PULL|ONE_AMOUNT|400,400,27248645,0.0427742141,-1.1158124987095517,0.7743607725,7.75,92.21254788888778,36.88505605131093,12.29501868377031,9.2212651658214,9.2212651658214,9515954.193548387,11.89839327598552,4.759362071136894,2.379681035568447,1.5864540237122982,1.1898406665576
991,3200,IB_PL_OA_400,76121680,INTERNAL_BATCH|PULL|ONE_AMOUNT|400,400,28121680,0.0441505744,-0.5581492737095516,0.79927764,8.0,95.17970211361295,38.07191892840817,12.690639642802722,9.517980922195974,9.517980922195974,9515210.0,11.897462764201618,4.758989866051021,2.3794949330255104,1.5863299553503403,1.1897476152744968
992,3300,IB_PL_OA_400,78518854,INTERNAL_BATCH|PULL|ONE_AMOUNT|400,400,29018854,0.04554093532,0.005186616290448384,0.824447967,8.25,98.17703884126396,39.270854818752255,13.090284939584086,9.817714932259655,9.817714932259655,9517436.848484848,11.90024713227442,4.760103614394213,2.3800518071971064,1.5867012047980709,1.1900260523951094
993,3400,IB_PL_OA_400,80892067,INTERNAL_BATCH|PULL|ONE_AMOUNT|400,400,29892067,0.04691739886,0.5628916712904484,0.8493667035,8.5,101.14441563053285,40.45780672175603,13.485935573918677,10.114452945113646,10.114452945113646,9516713.764705881,11.899343015356806,4.759741967265415,2.3798709836327077,1.5865806557551383,1.1899356406016053
994,3500,IB_PL_OA_400,83263271,INTERNAL_BATCH|PULL|ONE_AMOUNT|400,400,30763271,0.04829269718,1.1201246112904484,0.8742643455,8.75,104.10928044132798,41.64375383236522,13.881251277455073,10.410939759837582,10.410939759837582,9515802.4,11.898203479008913,4.7592861522703105,2.3796430761351552,1.586428717423437,1.189821686838581
995,3600,IB_PL_OA_400,85639890,INTERNAL_BATCH|PULL|ONE_AMOUNT|400,400,31639890,0.0496711362,1.6786300762904485,0.899218845,9.0,107.08091596563003,42.832409231086245,14.277469743695415,10.708103646674138,10.708103646674138,9515543.333333334,11.89787955173667,4.759156581231806,2.379578290615903,1.5863855270772684,1.1897892940749042
996,3700,IB_PL_OA_400,88036040,INTERNAL_BATCH|PULL|ONE_AMOUNT|400,400,32536040,0.0510609032,2.241725326290448,0.92437842,9.25,110.07697232197337,44.03083297239497,14.676944324131656,11.007709619462966,11.007709619462966,9517409.72972973,11.900213223997122,4.760090051069727,2.3800450255348635,1.5866966836899088,1.190022661563564
997,3800,IB_PL_OA_400,90406437,INTERNAL_BATCH|PULL|ONE_AMOUNT|400,400,33406437,0.05243573346,2.7987686212904483,0.9492675885,9.5,113.04082809014614,45.21637646555148,15.072125488517159,11.304095529811116,11.304095529811116,9516467.05263158,11.899034535804857,4.759618575321208,2.379809287660604,1.5865395251070693,1.1899047926116966
998,3900,IB_PL_OA_400,92781801,INTERNAL_BATCH|PULL|ONE_AMOUNT|400,400,34281801,0.05381344458,3.3569791612904485,0.9742089105,9.75,116.01089440937872,46.40440418161685,15.468134727205618,11.601102495964138,11.601102495964138,9516082.153846154,11.898553272756791,4.759426069909421,2.3797130349547104,1.5864753566364735,1.1898566662527321
999,4000,IB_PL_OA_400,95151380,INTERNAL_BATCH|PULL|ONE_AMOUNT|400,400,35151380,0.0551878004,3.9138302262904485,0.99908949,10.0,118.97372738094047,47.58953855571971,15.863179518573238,11.897386126536087,11.897386126536087,9515138.0,11.897372738094047,4.7589538555719715,2.3794769277859857,1.5863179518573238,1.1897386126536087
1000,4100,IB_PL_OA_400,97549898,INTERNAL_BATCH|PULL|ONE_AMOUNT|400,400,36049898,0.05657894084,4.477481956290449,1.024273929,10.25,121.97274459593282,48.78914664167273,16.263048880557577,12.19728818552301,12.19728818552301,9517063.219512194,11.899779960578812,4.759916745529046,2.379958372764523,1.5866389151763487,1.1899793351729766
1001,4200,IB_PL_OA_400,99922343,INTERNAL_BATCH|PULL|ONE_AMOUNT|400,400,36922343,0.05795495894,5.035006531290448,1.0491846015,10.5,124.93916110672095,49.97571443289998,16.658571477633323,12.493930170420864,12.493930170420864,9516413.61904762,11.898967724449614,4.759591850752378,2.379795925376189,1.5865306169174596,1.1898981114686538
1002,4300,IB_PL_OA_400,102294507,INTERNAL_BATCH|PULL|ONE_AMOUNT|400,400,37794507,0.05933081406,5.592465071290448,1.0740923235,10.75,127.90522626561703,51.16214168322982,17.054047227743272,12.790537020089973,12.790537020089973,9515768.093023255,11.898160582848096,4.759268993788821,2.3796344968944103,1.5864229979296067,1.189817397217672
1003,4400,IB_PL_OA_400,104670422,INTERNAL_BATCH|PULL|ONE_AMOUNT|400,400,38670422,0.06070884476,6.150805096290449,1.099039431,11.0,130.87598153464504,52.35044497948903,17.450148326496343,13.087612881300068,13.087612881300068,9515492.909090908,11.89781650314955,4.75913136177173,2.379565680885865,1.5863771205905766,1.189782989209097
1004,4500,IB_PL_OA_400,107065740,INTERNAL_BATCH|PULL|ONE_AMOUNT|400,400,39565740,0.0620981292,6.713704826290448,1.12419027,11.25,133.87099758930088,53.548452599706515,17.84948419990217,13.38711482380308,13.38711482380308,9516954.666666666,11.89964423016008,4.759862453307245,2.3799312266536226,1.5866208177690817,1.1899657621158293
1005,4600,IB_PL_OA_400,109438889,INTERNAL_BATCH|PULL|ONE_AMOUNT|400,400,40438889,0.06347455562,7.271394841290449,1.1491083345,11.5,136.83829435536305,54.73537249339558,18.245124164465192,13.683844834327394,13.683844834327394,9516425.130434783,11.898982117857658,4.7595976081213545,2.3797988040606772,1.5865325360404516,1.1898995508110777
1006,4700,IB_PL_OA_400,111811629,INTERNAL_BATCH|PULL|ONE_AMOUNT|400,400,41311629,0.06485074482,7.828988741290449,1.1740221045,11.75,139.80507972311972,55.92208782755782,18.640695942519272,13.980523704963607,13.980523704963607,9515883.319148935,11.898304657286783,4.759326623621941,2.3796633118109707,1.5864422078739806,1.1898318046777536
1007,4800,IB_PL_OA_400,114185816,INTERNAL_BATCH|PULL|ONE_AMOUNT|400,400,42185816,0.06622777328,8.386922686290449,1.198951068,12.0,142.77367436556602,57.10952687231985,19.03650895743995,14.27738350327239,14.27738350327239,9515484.666666666,11.8978061971305,4.759127239359986,2.379563619679993,1.586375746453329,1.1897819586060325
1008,100,IB_PL_100,2428674,INTERNAL_BATCH|PULL|100,100,928674,0.00140863092,0.57073839,0.025501077,1.0,3.036723149713417,1.2146904749282041,0.40489682497606805,0.3036726567021824,0.3036726567021824,2428674.0,3.036723149713417,1.2146904749282041,0.6073452374641021,0.40489682497606805,0.3036726567021824
1009,200,IB_PL_100,4857028,INTERNAL_BATCH|PULL|100,100,1857028,0.00281707624,1.14140158,0.050998794,2.0,6.073046183393184,2.429220903282855,0.8097403010942851,0.6073053017559737,0.6073053017559737,2428514.0,3.036523091696592,1.2146104516414276,0.6073052258207138,0.40487015054714254,0.3036526508779869
1010,300,IB_PL_100,7285190,INTERNAL_BATCH|PULL|100,100,2785190,0.0042254102,1.71201965,0.076494495,3.0,9.10912914745276,3.6436553036933748,1.2145517678977915,0.9109139398207303,0.9109139398207303,2428396.6666666665,3.036376382484254,1.2145517678977915,0.6072758839488958,0.4048505892992638,0.30363797994024344
1011,400,IB_PL_100,9713736,INTERNAL_BATCH|PULL|100,100,3713736,0.00563396688,2.28272796,0.101994228,4.0,12.145692250752719,4.858281759992158,1.6194272533307192,1.2145705918635563,1.2145705918635563,2428434.0,3.0364230626881796,1.2145704399980395,0.6072852199990197,0.4048568133326798,0.3036426479658891
1012,500,IB_PL_100,12142282,INTERNAL_BATCH|PULL|100,100,4642282,0.00704252356,2.85343627,0.127493961,5.0,15.182255354052675,6.072908216290941,2.0243027387636467,1.5182272439063822,1.5182272439063822,2428456.4,3.036451070810535,1.2145816432581882,0.6072908216290941,0.40486054775272934,0.3036454487812764
1013,600,IB_PL_100,14570124,INTERNAL_BATCH|PULL|100,100,5570124,0.00845067192,3.42397914,0.152986302,6.0,18.217938202078603,7.287182570127907,2.4290608567093024,1.8217958703227477,1.8217958703227477,2428354.0,3.0363230336797673,1.2145304283546512,0.6072652141773256,0.4048434761182171,0.3036326450537913
1014,700,IB_PL_100,16999310,INTERNAL_BATCH|PULL|100,100,6499310,0.0098595998,3.99483785,0.178492755,7.0,21.25530153744586,8.502129119573796,2.834043039857932,2.125532545662356,2.125532545662356,2428472.8571428573,3.0364716482065517,1.214589874224828,0.607294937112414,0.40486329140827604,0.3036475065231937
1015,800,IB_PL_100,19428176,INTERNAL_BATCH|PULL|100,100,7428176,0.01126834208,4.56562136,0.203995848,8.0,24.292264756779467,9.716915622446132,3.2389718741487106,2.429229209353573,2.429229209353573,2428522.0,3.0365330945974334,1.2146144528057665,0.6073072264028833,0.4048714842685888,0.3036536511691966
1016,900,IB_PL_100,21856594,INTERNAL_BATCH|PULL|100,100,8356594,0.01267682452,5.13629959,0.229494237,9.0,27.328667813665962,10.931478060115493,3.6438260200384978,2.7328698567370426,2.7328698567370426,2428510.4444444445,3.036518645962885,1.214608673346166,0.607304336673083,0.4048695577820553,0.3036522063041158
1017,1000,IB_PL_100,24284820,INTERNAL_BATCH|PULL|100,100,9284820,0.0140851956,5.7069327,0.25499061,10.0,30.36483080093227,12.145944469840723,4.048648156613575,3.0364864971314773,3.0364864971314773,2428482.0,3.036483080093227,1.2145944469840724,0.6072972234920362,0.40486481566135746,0.30364864971314776
1018,1100,IB_PL_100,26714262,INTERNAL_BATCH|PULL|100,100,10214262,0.01549427196,6.27785157,0.280499751,11.0,33.402514229126446,13.361019056545455,4.453673018848485,3.3402551817897987,3.3402551817897987,2428569.272727273,3.036592202647859,1.2146380960495868,0.6073190480247934,0.4048793653498623,0.3036595619808908
1019,1200,IB_PL_100,29141272,INTERNAL_BATCH|PULL|100,100,11141272,0.01690193776,6.84819892,0.305983356,12.0,36.437156775464885,14.574877289291184,4.858292429763728,3.643719777920347,3.643719777920347,2428439.3333333335,3.0364297312887407,1.214573107440932,0.607286553720466,0.40485770248031067,0.3036433148266956
1020,1300,IB_PL_100,31571226,INTERNAL_BATCH|PULL|100,100,12071226,0.01831131108,7.41923811,0.331497873,13.0,39.4754803893129,15.790207950513599,5.2634026501712,3.947552481216094,3.947552481216094,2428555.846153846,3.0365754145625306,1.2146313808087383,0.6073156904043692,0.4048771269362461,0.30365788317046877
1021,1400,IB_PL_100,33999004,INTERNAL_BATCH|PULL|100,100,12999004,0.01971942232,7.98976594,0.356989542,14.0,42.5110832141321,17.004450295035856,5.6681500983452855,4.251113105302781,4.251113105302781,2428500.285714286,3.0365059438665787,1.2146035925025611,0.6073017962512806,0.4048678641675204,0.3036509360930558
1022,1500,IB_PL_100,36426398,INTERNAL_BATCH|PULL|100,100,13926398,0.02112731084,8.56020353,0.382477179,15.0,45.54620589971092,18.218500583669847,6.07283352788995,4.554625715411399,4.554625715411399,2428426.533333333,3.0364137266473943,1.2145667055779898,0.6072833527889949,0.4048555685259966,0.30364171436075993
1023,1600,IB_PL_100,38856416,INTERNAL_BATCH|PULL|100,100,14856416,0.02253672128,9.13125776,0.407992368,16.0,48.58460953676566,19.433863254206972,6.477954418068991,4.858466421036824,4.858466421036824,2428526.0,3.036538096047854,1.2146164533879358,0.6073082266939679,0.40487215112931196,0.3036541513148015
1024,1700,IB_PL_100,41285666,INTERNAL_BATCH|PULL|100,100,15785666,0.02394568628,-8.744612563709552,0.433499493,17.0,51.62205289533965,20.648841812967575,6.882947270989191,5.162211098706111,5.162211098706111,2428568.588235294,3.036591346784685,1.2146377537039748,0.6073188768519874,0.4048792512346583,0.3036594763944771
1025,1800,IB_PL_100,43712868,INTERNAL_BATCH|PULL|100,100,16712868,0.02535346344,-8.174220093709552,0.458985114,18.0,54.65693551129828,21.862796073657435,7.287598691219145,5.465699701825694,5.465699701825694,2428492.6666666665,3.0364964172943485,1.2145997818698573,0.6072998909349286,0.4048665939566191,0.30364998343476074
1026,1900,IB_PL_100,46142118,INTERNAL_BATCH|PULL|100,100,17642118,0.02676242844,-7.603346343709552,0.484492239,19.0,57.69437886987226,23.077774632418034,7.692591544139344,5.76944437949498,5.76944437949498,2428532.5263157897,3.036546256309067,1.214619717495686,0.607309858747843,0.4048732391652287,0.3036549673418411
1027,2000,IB_PL_100,48570792,INTERNAL_BATCH|PULL|100,100,18570792,0.02817105936,-7.032607953709552,0.509993316,20.0,60.73110201958568,24.29246510734624,8.097488369115412,6.0731170361971625,6.0731170361971625,2428539.6,3.036555100979284,1.214623255367312,0.607311627683656,0.40487441845577066,0.30365585180985816
1028,2100,IB_PL_100,50998250,INTERNAL_BATCH|PULL|100,100,19498250,0.029578985,-6.462155323709552,0.535481625,21.0,63.766304728371225,25.506547405294942,8.502182468431647,6.376637648635459,6.376637648635459,2428488.095238095,3.0364907013510107,1.2145974954902352,0.6072987477451176,0.4048658318300784,0.3036494118397838
1029,2200,IB_PL_100,53428076,INTERNAL_BATCH|PULL|100,100,20428076,0.03098828408,-5.891146213709551,0.560994798,22.0,66.80446829580579,26.721814047887936,8.907271349295979,6.68045434727185,6.68045434727185,2428548.909090909,3.036566740718445,1.2146279112676335,0.6073139556338167,0.4048759704225445,0.3036570157850841
1030,2300,IB_PL_100,55855150,INTERNAL_BATCH|PULL|100,100,21355150,0.032395987,-5.320783823709552,0.586479075,23.0,69.83919086535096,27.935704289948376,9.311901429982791,6.983926945732076,6.983926945732076,2428484.782608696,3.036486559363085,1.2145958386934077,0.6072979193467039,0.4048652795644692,0.30364899764052505
1031,2400,IB_PL_100,58282864,INTERNAL_BATCH|PULL|100,100,22282864,0.03380406112,-4.750271033709551,0.611970072,24.0,72.87471366696342,29.14991462515592,9.716638208385307,7.287479567489085,7.287479567489085,2428452.6666666665,3.0364464027901423,1.2145797760481634,0.6072898880240817,0.40485992534938775,0.30364498197871187
1032,2500,IB_PL_100,60712434,INTERNAL_BATCH|PULL|100,100,23212434,0.03521321172,-4.179322083709551,0.637480557,25.0,75.91255714157106,30.365053230490073,10.121684410163358,7.591264256806763,7.591264256806763,2428497.36,3.036502285662842,1.2146021292196028,0.6073010646098014,0.4048673764065343,0.3036505702722705
1033,2600,IB_PL_100,63141300,INTERNAL_BATCH|PULL|100,100,24141300,0.036621954,-3.6085385737095517,0.66298365,26.0,78.94952036090466,31.57983973336241,10.526613244454136,7.89496092049798,7.89496092049798,2428511.5384615385,3.0365200138809487,1.2146092205139387,0.6073046102569694,0.40486974017131294,0.30365234309607614
1034,2700,IB_PL_100,65569974,INTERNAL_BATCH|PULL|100,100,25069974,0.03803058492,-3.0378001837095514,0.688484727,27.0,81.98624351061808,32.79453020829061,10.931510069430205,8.198633577200162,8.198633577200162,2428517.5555555555,3.0365275374302994,1.2146122299366893,0.6073061149683446,0.4048707433122298,0.30365309545185787
1035,2800,IB_PL_100,67997688,INTERNAL_BATCH|PULL|100,100,25997688,0.03943865904,-2.4672873937095514,0.713975724,28.0,85.02176631223055,34.008740543498156,11.336246847832719,8.50218619895717,8.50218619895717,2428488.8571428573,3.036491654008234,1.2145978765535057,0.6072989382767529,0.40486595885116855,0.3036495071056133
1036,2900,IB_PL_100,70427066,INTERNAL_BATCH|PULL|100,100,26927066,0.04084769828,-1.8963835637095516,0.739484193,29.0,88.05936971721799,35.22378312088818,11.74126104029606,8.805946881285815,8.805946881285815,2428519.5172413792,3.036529990248896,1.2146132110651096,0.6073066055325548,0.4048710703550365,0.3036533407339936
1037,3000,IB_PL_100,72853372,INTERNAL_BATCH|PULL|100,100,27853372,0.04225495576,-1.3262016537095516,0.764960406,30.0,91.0931320082824,36.43728925117209,12.145763083724031,9.109323451789903,9.109323451789903,2428445.7333333334,3.0364377336094135,1.214576308372403,0.6072881541862015,0.4048587694574677,0.30364411505966343
1038,3100,IB_PL_100,75282174,INTERNAL_BATCH|PULL|100,100,28782174,0.04366366092,-0.7554331837095516,0.790462827,31.0,94.13001520440928,37.65204374472972,12.550681248243238,9.41301211315144,9.41301211315144,2428457.2258064514,3.036452103368041,1.2145820562816037,0.6072910281408018,0.4048606854272012,0.3036455520371432
1039,3200,IB_PL_100,77710464,INTERNAL_BATCH|PULL|100,100,29710464,0.04507206912,-0.18478503370955163,0.815959872,32.0,97.16625821488232,38.86654216376966,12.955514054589885,9.716636755875554,9.716636755875554,2428452.0,3.0364455692150725,1.2145794426178018,0.6072897213089009,0.4048598142059339,0.30364489862111105
1040,3300,IB_PL_100,80140418,INTERNAL_BATCH|PULL|100,100,30640418,0.04648144244,0.3862541562904484,0.841474389,33.0,100.20458182873033,40.081872824992075,13.360624274997358,10.0204694591713,10.0204694591713,2428497.515151515,3.0365024796584947,1.2146022068179416,0.6073011034089708,0.40486740227264717,0.3036505896718576
1041,3400,IB_PL_100,82568964,INTERNAL_BATCH|PULL|100,100,31568964,0.04788999912,0.9569624662904483,0.866974122,34.0,103.2411449320303,41.296499281290856,13.765499760430286,10.324126111214127,10.324126111214127,2428498.9411764704,3.036504262706773,1.2146029200379662,0.6073014600189831,0.4048676400126554,0.30365076797688606
1042,3500,IB_PL_100,84995398,INTERNAL_BATCH|PULL|100,100,32495398,0.04929733084,1.5271744562904483,0.892451679,35.0,106.27506726950816,42.51006943020419,14.170023143401396,10.627518686377572,10.627518686377572,2428439.942857143,3.0364304934145188,1.2145734122915484,0.6072867061457742,0.4048578040971828,0.3036433910393592
1043,3600,IB_PL_100,87427272,INTERNAL_BATCH|PULL|100,100,33427272,0.05070781776,2.0986648462904482,0.917986356,36.0,109.31579157955807,43.72636037086792,14.575453456955975,10.931591459563666,10.931591459563666,2428535.3333333335,3.0365497660988354,1.2146211214129978,0.6073105607064989,0.40487370713766596,0.30365531832121295
1044,3700,IB_PL_100,89856202,INTERNAL_BATCH|PULL|100,100,34356202,0.05211659716,2.6694633962904484,0.943490121,37.0,112.3528348220984,44.94117888305497,14.980392961018323,11.235296125584561,11.235296125584561,2428546.0,3.036563103299957,1.214626456298783,0.6073132281493915,0.4048754854329277,0.303656652042826
1045,3800,IB_PL_100,92281932,INTERNAL_BATCH|PULL|100,100,35281932,0.05352352056,3.239509946290448,0.968960286,38.0,115.38587690430225,46.15439692950649,15.384798976502163,11.538600675121545,11.538600675121545,2428471.8947368423,3.0364704448500595,1.2145893928817497,0.6072946964408749,0.40486313096058324,0.3036473861874091
1046,3900,IB_PL_100,94712526,INTERNAL_BATCH|PULL|100,100,36212526,0.05493326508,3.8106995362904486,0.994481523,39.0,118.42500075021756,47.37004768387601,15.790015894625336,11.842513401714074,11.842513401714074,2428526.3076923075,3.036538480774809,1.214616607278872,0.607308303639436,0.40487220242629063,0.30365418978754033
1047,4000,IB_PL_100,97137360,INTERNAL_BATCH|PULL|100,100,37137360,0.0563396688,4.380535526290449,1.01994228,40.0,121.45692250752718,48.582817599921576,16.194272533307192,12.145705918635564,12.145705918635564,2428434.0,3.0364230626881796,1.2145704399980395,0.6072852199990197,0.4048568133326798,0.3036426479658891
1048,4100,IB_PL_100,99568658,INTERNAL_BATCH|PULL|100,100,38068658,0.05774982164,4.951890556290448,1.045470909,41.0,124.49692660871652,49.798820456752914,16.59960681891764,12.449706670854553,12.449706670854553,2428503.8536585364,3.036510405090647,1.2146053769939735,0.6073026884969868,0.4048684589979912,0.30365138221596466
1049,4200,IB_PL_100,101996436,INTERNAL_BATCH|PULL|100,100,38996436,0.05915793288,5.522418386290449,1.070962578,42.0,127.53252943353573,51.01306280127517,17.004354267091724,12.75326729494124,12.75326729494124,2428486.5714285714,3.036488796036565,1.2145967333636944,0.6072983666818472,0.40486557778789817,0.3036492213081248
1050,4300,IB_PL_100,104423830,INTERNAL_BATCH|PULL|100,100,39923830,0.0605658214,6.092855976290449,1.096450215,43.0,130.56765211911454,52.22711308990916,17.40903769663639,13.056779905049858,13.056779905049858,2428461.1627906975,3.0364570260259196,1.2145840253467246,0.6072920126733623,0.40486134178224154,0.303646044303485
1051,4400,IB_PL_100,106855000,INTERNAL_BATCH|PULL|100,100,40855000,0.0619759,6.664180926290449,1.1219775,44.0,133.60749617389044,53.44305192811108,17.814350642703694,13.360764652609491,13.360764652609491,2428522.727272727,3.0365340039520547,1.214614816547979,0.6073074082739895,0.404871605515993,0.30365374210476115
1052,4500,IB_PL_100,109283098,INTERNAL_BATCH|PULL|100,100,41783098,0.06338419684,7.234783956290449,1.147472529,45.0,136.64349911474326,54.65745431920689,18.21915143973563,13.66436528834457,13.66436528834457,2428513.288888889,3.0365222025498504,1.2146100959823753,0.6073050479911877,0.40487003199412513,0.30365256196321266
1053,4600,IB_PL_100,111711580,INTERNAL_BATCH|PULL|100,100,42711580,0.0647927164,7.805477226290448,1.17297159,46.0,139.6799821948365,55.872048766190964,18.624016255396988,13.968013938057718,13.968013938057718,2428512.6086956523,3.0365213520616634,1.2146097557867601,0.6073048778933801,0.4048699185955867,0.3036524769142982
1054,4700,IB_PL_100,114139550,INTERNAL_BATCH|PULL|100,100,43639550,0.066200939,8.376050176290448,1.198465275,47.0,142.71582508927588,57.08638713865735,19.028795712885785,14.271598569133438,14.271598569133438,2428501.063829787,3.036506916793104,1.2146039816735605,0.6073019908367803,0.40486799389118683,0.30365103338581784
1055,4800,IB_PL_100,116568992,INTERNAL_BATCH|PULL|100,100,44568992,0.06761001536,8.946969046290448,1.223974416,48.0,145.75350851747007,58.30146172536208,19.433820575120695,14.575367253791761,14.575367253791761,2428520.6666666665,3.0365314274472928,1.2146137859450432,0.6073068929725216,0.4048712619816811,0.303653484453995
1056,100,IB_PL_200,2428674,INTERNAL_BATCH|PULL|200,200,928674,0.00140863092,0.57073839,0.025501077,0.5,3.036723149713417,1.2146904749282041,0.40489682497606805,0.3036726567021824,0.3036726567021824,4857348.0,6.073446299426834,2.4293809498564083,1.2146904749282041,0.8097936499521361,0.6073453134043648
1057,200,IB_PL_200,4834174,INTERNAL_BATCH|PULL|200,200,1834174,0.00280382092,1.13603089,0.050758827,1.0,6.04447039641496,2.4177905770579238,0.8059301923526413,0.6044477198424392,0.6044477198424392,4834174.0,6.04447039641496,2.4177905770579238,1.2088952885289619,0.8059301923526413,0.6044477198424392
1058,300,IB_PL_200,7262336,INTERNAL_BATCH|PULL|200,200,2762336,0.00421215488,1.70664896,0.076254528,1.5,9.080553360474537,3.6322249774684434,1.2107416591561477,0.9080563579071957,0.9080563579071957,4841557.333333333,6.053702240316358,2.4214833183122955,1.2107416591561477,0.8071611061040984,0.6053709052714638
1059,400,IB_PL_200,9668028,INTERNAL_BATCH|PULL|200,200,3668028,0.00560745624,2.27198658,0.101514294,2.0,12.08854067679627,4.835421107542294,1.6118070358474317,1.2088554280364872,1.2088554280364872,4834014.0,6.044270338398135,2.417710553771147,1.2088552768855736,0.8059035179237158,0.6044277140182436
1060,500,IB_PL_200,12096574,INTERNAL_BATCH|PULL|200,200,4596574,0.00701601292,2.84269489,0.127014027,2.5,15.125103780096229,6.050047563841078,2.016682521280359,1.512512080079313,1.512512080079313,4838629.6,6.050041512038491,2.420019025536431,1.2100095127682156,0.8066730085121436,0.6050048320317252
1061,600,IB_PL_200,14501562,INTERNAL_BATCH|PULL|200,200,5501562,0.00841090596,3.40786707,0.152266401,3.0,18.13221084114393,7.252891591453113,2.417630530484371,1.813223124582144,1.813223124582144,4833854.0,6.044070280381311,2.417630530484371,1.2088152652421855,0.8058768434947903,0.604407708194048
1062,700,IB_PL_200,16930748,INTERNAL_BATCH|PULL|200,200,6430748,0.00981983384,3.97872578,0.177772854,3.5,21.169574176511187,8.467838140899001,2.8226127136330006,2.1169597999217524,2.1169597999217524,4837356.571428572,6.048449764717483,2.4193823259711436,1.2096911629855718,0.8064607753237145,0.6048456571205006
1063,800,IB_PL_200,19336760,INTERNAL_BATCH|PULL|200,200,7336760,0.0112153208,4.5441386,0.20303598,4.0,24.17796160886657,9.671194317546407,3.2237314391821354,2.4177988816994347,2.4177988816994347,4834190.0,6.044490402216643,2.4177985793866017,1.2088992896933008,0.8059328597955339,0.6044497204248587
1064,900,IB_PL_200,21765178,INTERNAL_BATCH|PULL|200,200,8265178,0.01262380324,5.11481683,0.228534369,4.5,27.214364665753067,10.885756755215768,3.6285855850719226,2.7214395290829043,2.7214395290829043,4836706.222222222,6.04763659238957,2.419057056714615,1.2095285283573074,0.806352352238205,0.6047643397962009
1065,1000,IB_PL_200,24170550,INTERNAL_BATCH|PULL|200,200,9170550,0.014018919,5.68007925,0.253790775,5.0,30.221951866041152,12.088792838716067,4.029597612905356,3.0221985875638047,3.0221985875638047,4834110.0,6.0443903732082305,2.4177585677432134,1.2088792838716067,0.8059195225810711,0.6044397175127609
1066,1100,IB_PL_200,26599992,INTERNAL_BATCH|PULL|200,200,10099992,0.01542799536,6.25099812,0.279299916,5.5,33.25963529423533,13.303867425420798,4.434622475140266,3.3259672722221256,3.3259672722221256,4836362.181818182,6.047206417133696,2.418884986440145,1.2094424932200725,0.8062949954800483,0.6047213222222046
1067,1200,IB_PL_200,29004148,INTERNAL_BATCH|PULL|200,200,11004148,0.01682240584,6.81597478,0.304543554,6.0,36.26570205359554,14.506295331941596,4.835431777313865,3.6265742864391397,3.6265742864391397,4834024.666666667,6.0442836755992575,2.4177158886569328,1.2088579443284664,0.8059052962189776,0.6044290477398566
1068,1300,IB_PL_200,31434102,INTERNAL_BATCH|PULL|200,200,11934102,0.01823177916,7.38701397,0.330058071,6.5,39.30402566744356,15.721625993164011,5.240541997721337,3.9304069897348866,3.9304069897348866,4836015.692307692,6.046773179606701,2.4187116912560014,1.2093558456280007,0.8062372304186671,0.6046779984207518
1069,1400,IB_PL_200,33839026,INTERNAL_BATCH|PULL|200,200,12839026,0.01962663508,7.95217111,0.355309773,7.0,42.31105270528453,16.924438011461334,5.641479337153778,4.231110031908039,4.231110031908039,4834146.571428572,6.044436100754933,2.417776858780191,1.2088884293900954,0.805925619593397,0.6044442902725771
1070,1500,IB_PL_200,36266420,INTERNAL_BATCH|PULL|200,200,13766420,0.0210345236,8.5226087,0.38079741,7.5,45.34617539086335,18.13848830009533,6.046162766698442,4.534622642016657,4.534622642016657,4835522.666666667,6.046156718781781,2.418465106679377,1.2092325533396886,0.8061550355597924,0.6046163522688877
1071,1600,IB_PL_200,38673584,INTERNAL_BATCH|PULL|200,200,14673584,0.02243067872,9.08829224,0.406072632,8.0,48.35600324093987,19.34242064440752,6.447473548135841,4.835605765728547,4.835605765728547,4834198.0,6.044500405117484,2.41780258055094,1.20890129027547,0.8059341935169801,0.6044507207160684
1072,1700,IB_PL_200,41102834,INTERNAL_BATCH|PULL|200,200,15602834,0.02383964372,-8.787578083709551,0.431579757,8.5,51.39344659951386,20.55739920316812,6.8524664010560405,5.139350443397834,5.139350443397834,4835627.529411765,6.0462878352369245,2.418517553313897,1.2092587766569485,0.806172517771299,0.604629463929157
1073,1800,IB_PL_200,43507182,INTERNAL_BATCH|PULL|200,200,16507182,0.02523416556,-8.22255630370955,0.456825411,9.0,54.399753428494265,21.759923137633052,7.25330771254435,5.439981464603883,5.439981464603883,4834131.333333333,6.044417047610473,2.4177692375147832,1.2088846187573916,0.8059230791715944,0.6044423849559869
1074,1900,IB_PL_200,45936432,INTERNAL_BATCH|PULL|200,200,17436432,0.02664313056,-7.651682553709551,0.482332536,9.5,57.43719678706825,22.97490169639365,7.65830056546455,5.743726142273169,5.743726142273169,4835413.894736842,6.046020714428237,2.4184107048835424,1.2092053524417712,0.8061369016278475,0.6046027518182283
1075,2000,IB_PL_200,48342252,INTERNAL_BATCH|PULL|200,200,18342252,0.02803850616,-7.086314853709552,0.507593646,10.0,60.44534414980345,24.178161845096923,8.059387281698974,6.044541217061817,6.044541217061817,4834225.2,6.044534414980345,2.4178161845096926,1.2089080922548463,0.8059387281698974,0.6044541217061817
1076,2100,IB_PL_200,50769710,INTERNAL_BATCH|PULL|200,200,19269710,0.0294464318,-6.515862223709552,0.533081955,10.5,63.480546858588994,25.392244143045627,8.464081381015209,6.348061829500113,6.348061829500113,4835210.476190476,6.045766367484665,2.418308966004345,1.2091544830021725,0.806102988668115,0.6045773170952489
1077,2200,IB_PL_200,53176682,INTERNAL_BATCH|PULL|200,200,20176682,0.03084247556,-5.950223803709552,0.558355161,11.0,66.49013463904532,26.596080459413688,8.865360153137896,6.6490209462229695,6.6490209462229695,4834243.818181818,6.044557694458666,2.4178254963103356,1.2089127481551678,0.8059418321034452,0.6044564496566336
1078,2300,IB_PL_200,55603756,INTERNAL_BATCH|PULL|200,200,21103756,0.03225017848,-5.379861413709552,0.583839438,11.5,69.52485720859049,27.80997070147413,9.269990233824709,6.952493544683196,6.952493544683196,4835109.217391305,6.045639757268739,2.4182583218673157,1.2091291609336579,0.8060861072891052,0.6045646560594083
1079,2400,IB_PL_200,58008616,INTERNAL_BATCH|PULL|200,200,22008616,0.03364499728,-4.814719313709552,0.609090468,12.0,72.53180422322474,29.012750710456743,9.670916903485582,7.25318858452667,7.25318858452667,4834051.333333333,6.044317018602061,2.417729225871395,1.2088646129356975,0.8059097419571317,0.6044323820438892
1080,2500,IB_PL_200,60438186,INTERNAL_BATCH|PULL|200,200,22938186,0.03505414788,-4.243770363709552,0.634600953,12.5,75.56964769783237,30.227889315790897,10.075963105263632,7.556973273844348,7.556973273844348,4835054.88,6.045571815826589,2.4182311452632717,1.2091155726316358,0.8060770484210905,0.6045578619075478
1081,2600,IB_PL_200,62844198,INTERNAL_BATCH|PULL|200,200,23844198,0.03644963484,-3.6783575437095517,0.659864079,13.0,78.57803513018776,31.4312454924383,10.477081830812766,7.8578123556220305,7.8578123556220305,4834169.076923077,6.0444642407836735,2.417788114802946,1.208894057401473,0.8059293716009821,0.6044471042786177
1082,2700,IB_PL_200,65272872,INTERNAL_BATCH|PULL|200,200,24772872,0.03785826576,-3.1076191537095514,0.685365156,13.5,81.61475827990117,32.645935967366505,10.881978655788835,8.161485012324214,8.161485012324214,4835027.555555556,6.04553765036305,2.4182174790641855,1.2091087395320927,0.8060724930213953,0.6045544453573491
1083,2800,IB_PL_200,67677732,INTERNAL_BATCH|PULL|200,200,25677732,0.03925308456,-2.542477053709552,0.710616186,14.0,84.62170529453542,33.84871597634912,11.282905325449706,8.462180052167687,8.462180052167687,4834123.714285715,6.044407521038244,2.41776542688208,1.20888271344104,0.8059218089606933,0.604441432297692
1084,2900,IB_PL_200,70107110,INTERNAL_BATCH|PULL|200,200,26607110,0.0406621238,-1.9715732237095516,0.736124655,14.5,87.65930869952287,35.06375855373914,11.687919517913047,8.765940734496331,8.765940734496331,4834973.1034482755,6.045469565484335,2.4181902450854578,1.2090951225427289,0.8060634150284859,0.6045476368618158
1085,3000,IB_PL_200,72510562,INTERNAL_BATCH|PULL|200,200,27510562,0.04205612596,-1.4067620037095516,0.761360901,15.0,90.66449520360905,36.26583435779812,12.088611452599373,9.066459723086883,9.066459723086883,4834037.466666667,6.044299680240603,2.4177222905198748,1.2088611452599374,0.8059074301732916,0.6044306482057923
1086,3100,IB_PL_200,74939364,INTERNAL_BATCH|PULL|200,200,28439364,0.04346483112,-0.8359935337095517,0.786863322,15.5,93.70137839973593,37.48058885135575,12.49352961711858,9.370148384448422,9.370148384448422,4834797.677419355,6.0452502193378015,2.4181025065390807,1.2090512532695403,0.8060341688463601,0.6045257022224789
1087,3200,IB_PL_200,77344800,INTERNAL_BATCH|PULL|200,200,29344800,0.044859984,-0.27071607370955164,0.8121204,16.0,96.70904562323074,38.68365694417076,12.894552314723585,9.670915445259,9.670915445259,4834050.0,6.044315351451921,2.4177285590106723,1.2088642795053361,0.8059095196702241,0.6044322153286875
1088,3300,IB_PL_200,79774754,INTERNAL_BATCH|PULL|200,200,30274754,0.04626935732,0.3003231162904484,0.837634917,16.5,99.74736923707876,39.89898760539317,13.299662535131057,9.974748148554747,9.974748148554747,4834833.575757576,6.045295105277501,2.4181204609329194,1.2090602304664597,0.8060401536443065,0.6045301908215
1089,3400,IB_PL_200,82180446,INTERNAL_BATCH|PULL|200,200,31180446,0.04766465868,0.8656607362904484,0.862894683,17.0,102.75535655340049,41.10218373546702,13.70072791182234,10.27554721868404,10.27554721868404,4834143.882352941,6.044432738435322,2.417775513851001,1.2088877569255005,0.805925171283667,0.6044439540402375
1090,3500,IB_PL_200,84606880,INTERNAL_BATCH|PULL|200,200,32106880,0.0490719904,1.4358727262904485,0.88837224,17.5,105.78927889087835,42.31575388438036,14.105251294793451,10.578939793847484,10.578939793847484,4834678.857142857,6.045101650907335,2.418043079107449,1.2090215395537245,0.8060143597024829,0.6045108453627134
1091,3600,IB_PL_200,87015900,INTERNAL_BATCH|PULL|200,200,33015900,0.050469222,2.0019924262904483,0.91366695,18.0,108.80142741395005,43.52061449881916,14.506871499606385,10.880154985120043,10.880154985120043,4834216.666666667,6.044523745219448,2.4178119166010643,1.2089059583005322,0.8059373055336881,0.6044530547288913
1092,3700,IB_PL_200,89444830,INTERNAL_BATCH|PULL|200,200,33944830,0.0518780014,2.5727909762904484,0.939170715,18.5,111.83847065649039,44.7354330110062,14.911811003668735,11.183859651140938,11.183859651140938,4834855.675675675,6.045322738188669,2.418131514108443,1.2090657570542216,0.8060438380361478,0.6045329541157264
1093,3800,IB_PL_200,91847706,INTERNAL_BATCH|PULL|200,200,34847706,0.05327166948,3.1374668362904483,0.964400913,19.0,114.842936951716,45.93722073123279,15.31240691041093,11.484306618764387,11.484306618764387,4834089.7894736845,6.044365102721895,2.417748459538568,1.208874229769284,0.8059161531795227,0.6044371904612836
1094,3900,IB_PL_200,94278300,INTERNAL_BATCH|PULL|200,200,35778300,0.054681414,3.7086564262904482,0.98992215,19.5,117.88206079763131,47.15287148560231,15.717623828534103,11.788219345356916,11.788219345356916,4834784.615384615,6.045233887058016,2.4180959736206313,1.2090479868103157,0.8060319912068771,0.6045240689926624
1095,4000,IB_PL_200,96680280,INTERNAL_BATCH|PULL|200,200,36680280,0.0560745624,4.273121726290448,1.01514294,20.0,120.8854067679627,48.354211075422945,16.118070358474316,12.088554280364871,12.088554280364871,4834014.0,6.044270338398135,2.417710553771147,1.2088552768855736,0.8059035179237158,0.6044277140182436
1096,4100,IB_PL_200,99111578,INTERNAL_BATCH|PULL|200,200,37611578,0.05748471524,4.844476756290448,1.040671569,20.5,123.92541086915206,49.57021393225428,16.523404644084764,12.39255503258386,12.39255503258386,4834711.12195122,6.0451419936171735,2.418059216207526,1.209029608103763,0.8060197387358421,0.6045148796382371
1097,4200,IB_PL_200,101516502,INTERNAL_BATCH|PULL|200,200,38516502,0.05887957116,5.409633896290448,1.065923271,21.0,126.93243790699303,50.77302595055161,16.924341983517202,12.693258074757013,12.693258074757013,4834119.142857143,6.044401805094906,2.4177631405024576,1.2088815702512288,0.8059210468341526,0.604440860702715
1098,4300,IB_PL_200,103943896,INTERNAL_BATCH|PULL|200,200,39443896,0.06028745968,5.9800714862904485,1.091410908,21.5,129.96756059257186,51.987076239185605,17.329025413061867,12.996770684865632,12.996770684865632,4834599.813953488,6.045002818259156,2.4180035460086327,1.2090017730043163,0.8060011820028775,0.6045009620867735
1099,4400,IB_PL_200,106352212,INTERNAL_BATCH|PULL|200,200,40352212,0.06168428296,6.546025746290448,1.116698226,22.0,132.9788288603695,53.19158475116259,17.73052825038753,13.29789785051173,13.29789785051173,4834191.454545454,6.0444922209258864,2.4177993068710264,1.2088996534355132,0.8059331022903422,0.6044499022959877
1100,4500,IB_PL_200,108780310,INTERNAL_BATCH|PULL|200,200,41280310,0.0630925798,7.116628776290448,1.142193255,22.5,136.01483180122236,54.4059871422584,18.135329047419464,13.60149848624681,13.60149848624681,4834680.444444444,6.045103635609882,2.4180438729892617,1.2090219364946309,0.806014624329754,0.6045110438331914
1101,4600,IB_PL_200,111185938,INTERNAL_BATCH|PULL|200,200,42185938,0.06448784404,7.6819513562904485,1.167452349,23.0,139.02273909433737,55.60915126301754,18.53638375433918,13.902289554046423,13.902289554046423,4834171.217391305,6.044466917145103,2.417789185348589,1.2088945926742944,0.8059297284495296,0.6044473719150618
1102,4700,IB_PL_200,113613908,INTERNAL_BATCH|PULL|200,200,43113908,0.06589606664,8.252524306290448,1.192946034,23.5,142.05858198877675,56.823489635483924,18.941163211827977,14.205874185122143,14.205874185122143,4834634.382978723,6.045046042075606,2.4180208355525075,1.2090104177762537,0.8060069451841692,0.6045052844732827
1103,4800,IB_PL_200,116020496,INTERNAL_BATCH|PULL|200,200,44020496,0.06729188768,8.818072486290449,1.218215208,24.0,145.06768962999269,58.02713389596372,19.34237796532124,14.506785287866931,14.506785287866931,4834187.333333333,6.044487067916362,2.417797245665155,1.2088986228325775,0.8059324152217183,0.6044493869944554
1104,100,IB_PL_300,2428674,INTERNAL_BATCH|PULL|300,300,928674,0.00140863092,0.57073839,0.025501077,0.3333333333333333,3.036723149713417,1.2146904749282041,0.40489682497606805,0.3036726567021824,0.3036726567021824,7286022.0,9.110169449140251,3.644071424784612,1.822035712392306,1.2146904749282041,0.9110179701065473
1105,200,IB_PL_300,4834174,INTERNAL_BATCH|PULL|300,300,1834174,0.00280382092,1.13603089,0.050758827,0.6666666666666666,6.04447039641496,2.4177905770579238,0.8059301923526413,0.6044477198424392,0.6044477198424392,7251261.0,9.06670559462244,3.626685865586886,1.813342932793443,1.2088952885289619,0.9066715797636586
1106,300,IB_PL_300,7239766,INTERNAL_BATCH|PULL|300,300,2739766,0.00419906428,1.70134501,0.076017543,1.0,9.052332676476178,3.62093669257754,1.2069788975258466,0.9052342863316083,0.9052342863316083,7239766.0,9.052332676476178,3.62093669257754,1.81046834628877,1.2069788975258466,0.9052342863316083
1107,400,IB_PL_300,9668312,INTERNAL_BATCH|PULL|300,300,3668312,0.00560762096,2.27205332,0.101517276,1.3333333333333333,12.088895779776134,4.835563148876323,1.6118543829587744,1.2088909383744342,1.2088909383744342,7251234.0,9.066671834832102,3.626672361657242,1.813336180828621,1.2088907872190808,0.9066682037808257
1108,500,IB_PL_300,12074004,INTERNAL_BATCH|PULL|300,300,4574004,0.00700292232,2.83739094,0.126777042,1.6666666666666667,15.096883096097867,6.038759278950175,2.012919759650058,1.5096900085037257,1.5096900085037257,7244402.399999999,9.05812985765872,3.6232555673701046,1.8116277836850523,1.2077518557900349,0.9058140051022353
1109,600,IB_PL_300,14479276,INTERNAL_BATCH|PULL|300,300,5479276,0.00839798008,3.40262986,0.152032398,2.0,18.104345260125438,7.241745347896238,2.4139151159654126,1.8104365633445036,1.8104365633445036,7239638.0,9.052172630062719,3.620872673948119,1.8104363369740595,1.2069575579827063,0.9052182816722518
1110,700,IB_PL_300,16908462,INTERNAL_BATCH|PULL|300,300,6408462,0.00980690796,3.97348857,0.177538851,2.3333333333333335,21.141708595492695,8.456691897342127,2.818897299114042,2.114173238684112,2.114173238684112,7246483.714285714,9.060732255211153,3.6242965274323398,1.8121482637161699,1.2080988424774466,0.9060742451503336
1111,800,IB_PL_300,19314474,INTERNAL_BATCH|PULL|300,300,7314474,0.01120239492,4.53890139,0.202801977,2.6666666666666665,24.150096027848075,9.66004807398953,3.220016024663177,2.4150123204617944,2.4150123204617944,7242927.75,9.056286010443028,3.6225180277460742,1.8112590138730371,1.2075060092486913,0.905629620173173
1112,900,IB_PL_300,21720322,INTERNAL_BATCH|PULL|300,300,8220322,0.01259778676,5.10427567,0.228063381,3.0,27.158278400736215,10.86332222676799,3.621107408922663,2.7158308962696767,2.7158308962696767,7240107.333333333,9.05275946691207,3.621107408922663,1.8105537044613316,1.207035802974221,0.9052769654232254
1113,1000,IB_PL_300,24148548,INTERNAL_BATCH|PULL|300,300,9148548,0.01400615784,5.67490878,0.253559754,3.3333333333333335,30.19444138800252,12.077788636493219,4.02592954549774,3.0194475366641114,3.0194475366641114,7244564.399999999,9.058332416400756,3.623336590947966,1.811668295473983,1.2077788636493219,0.9058342609992334
1114,1100,IB_PL_300,26555136,INTERNAL_BATCH|PULL|300,300,10055136,0.01540197888,6.24045696,0.278828928,3.6666666666666665,33.20354902921847,13.281432896973019,4.427144298991006,3.320358639408898,3.320358639408898,7242309.818181818,9.055513371605038,3.6222089719017325,1.8111044859508663,1.2074029906339108,0.9055523562024267
1115,1200,IB_PL_300,28959576,INTERNAL_BATCH|PULL|300,300,10959576,0.01679655408,6.80550036,0.304075548,4.0,36.209970891558555,14.484002844827845,4.828000948275949,3.621001163963859,3.621001163963859,7239894.0,9.052492722889639,3.6210007112069613,1.8105003556034807,1.2070002370689872,0.9052502909909648
1116,1300,IB_PL_300,31389530,INTERNAL_BATCH|PULL|300,300,11889530,0.0182059274,7.37653955,0.329590065,4.333333333333333,39.24829450540657,15.69933350605026,5.23311116868342,3.924833867259606,3.924833867259606,7243737.692307693,9.057298732016902,3.6229231167808296,1.8114615583904148,1.2076410389269432,0.9057308924445245
1117,1400,IB_PL_300,33794454,INTERNAL_BATCH|PULL|300,300,12794454,0.01960078332,7.94169669,0.354841767,4.666666666666667,42.25532154324754,16.902145524347585,5.634048508115861,4.225536909432758,4.225536909432758,7241668.714285714,9.05471175926733,3.621888326645911,1.8109441633229555,1.2072961088819703,0.9054721948784482
1118,1500,IB_PL_300,36199278,INTERNAL_BATCH|PULL|300,300,13699278,0.02099558124,8.50683033,0.380092419,5.0,45.262223544828,18.104907528090674,6.034969176030224,4.526227447965789,4.526227447965789,7239855.6,9.0524447089656,3.6209815056181345,1.8104907528090672,1.206993835206045,0.9052454895931578
1119,1600,IB_PL_300,38629296,INTERNAL_BATCH|PULL|300,300,14629296,0.02240499168,9.07788456,0.405607608,5.333333333333333,48.300627181882746,19.3202701986278,6.440090066209267,4.830068153591214,4.830068153591214,7242993.0,9.056367596603016,3.6225506622427126,1.8112753311213563,1.2075168874142375,0.9056377787983527
1120,1700,IB_PL_300,41035692,INTERNAL_BATCH|PULL|300,300,15535692,0.02380070136,-8.80335645370955,0.430874766,5.666666666666667,51.30949475347851,20.52381843116347,6.841272810387823,5.130955249346966,5.130955249346966,7241592.705882353,9.05461672120209,3.6218503113817886,1.8109251556908943,1.207283437127263,0.9054626910612293
1121,1800,IB_PL_300,43440324,INTERNAL_BATCH|PULL|300,300,16440324,0.02519538792,-8.238267933709551,0.456123402,6.0,54.31615668543878,21.726484406962427,7.242161468987475,5.4316217808909615,5.4316217808909615,7240054.0,9.052692780906463,3.6210807344937375,1.8105403672468687,1.2070269114979126,0.9052702968151604
1122,1900,IB_PL_300,45869574,INTERNAL_BATCH|PULL|300,300,17369574,0.02660435292,-7.667394183709551,0.481630527,6.333333333333333,57.353600044012765,22.941462965723026,7.647154321907675,5.735366458560248,5.735366458560248,7242564.315789474,9.055831585896753,3.622336257745741,1.8111681288728705,1.2074454192485804,0.9055841776674077
1123,2000,IB_PL_300,48275394,INTERNAL_BATCH|PULL|300,300,18275394,0.02799972852,-7.102026483709552,0.506891637,6.666666666666667,60.36174740674796,24.1447231144263,8.0482410381421,6.036181533348897,6.036181533348897,7241309.1,9.054262111012193,3.6217084671639443,1.8108542335819722,1.207236155721315,0.9054272300023344
1124,2100,IB_PL_300,50680282,INTERNAL_BATCH|PULL|300,300,19180282,0.02939456356,-6.536877803709552,0.532142961,7.0,63.368729431535144,25.3475171274841,8.449172375828033,6.336880074211605,6.336880074211605,7240040.285714285,9.052675633076449,3.621073875354871,1.8105369376774354,1.2070246251182903,0.9052685820302292
1125,2200,IB_PL_300,53110108,INTERNAL_BATCH|PULL|300,300,20110108,0.03080386264,-5.9658686937095515,0.557656134,7.333333333333333,66.4068929989697,26.562783770077093,8.854261256692364,6.6406967728479955,6.6406967728479955,7242287.454545455,9.055485408950414,3.6221977868286945,1.8110988934143473,1.2073992622762315,0.9055495599338176
1126,2300,IB_PL_300,55514328,INTERNAL_BATCH|PULL|300,300,21014328,0.03219831024,-5.400876993709551,0.582900444,7.666666666666667,69.41303978153664,27.7652436859126,9.255081228637534,6.941311789394687,6.941311789394687,7240999.304347826,9.053874754113476,3.6215535242494696,1.8107767621247348,1.2071845080831565,0.9053884942688722
1127,2400,IB_PL_300,57919472,INTERNAL_BATCH|PULL|300,300,21919472,0.03359329376,-4.835668153709552,0.608154456,8.0,72.42034189915076,28.968165736229242,9.656055245409748,7.242042339576109,7.242042339576109,7239934.0,9.052542737393845,3.6210207170286552,1.8105103585143276,1.2070069056762185,0.9052552924470136
1128,2500,IB_PL_300,60349042,INTERNAL_BATCH|PULL|300,300,22849042,0.03500244436,-4.264719203709552,0.633664941,8.333333333333334,75.4581853737584,30.183304341563396,10.061101447187799,7.545827028893787,7.545827028893787,7241885.039999999,9.054982244851006,3.621996520987607,1.8109982604938035,1.2073321736625358,0.9054992434672543
1129,2600,IB_PL_300,62755054,INTERNAL_BATCH|PULL|300,300,23755054,0.03639793132,-3.6993063837095517,0.658928067,8.666666666666666,78.46657280611377,31.3866605182108,10.462220172736933,7.846666110671469,7.846666110671469,7240967.76923077,9.053835323782359,3.6215377521012466,1.8107688760506233,1.2071792507004155,0.9053845512313234
1130,2700,IB_PL_300,65161158,INTERNAL_BATCH|PULL|300,300,24661158,0.03779347164,-3.1338719437095515,0.684192159,9.0,81.47507527182883,32.5900627082481,10.8633542360827,8.147516695798064,8.147516695798064,7240128.666666667,9.052786141314314,3.6211180786942334,1.8105590393471167,1.2070393595647444,0.9052796328664516
1131,2800,IB_PL_300,67588872,INTERNAL_BATCH|PULL|300,300,25588872,0.03920154576,-2.5633591537095515,0.709683156,9.333333333333334,84.5105980734413,33.804273043455645,11.268091014485215,8.451069317555072,8.451069317555072,7241664.857142856,9.054706936440137,3.6218863975131046,1.8109431987565523,1.2072954658377015,0.9054717125951863
1132,2900,IB_PL_300,69995396,INTERNAL_BATCH|PULL|300,300,26495396,0.04059732968,-1.9978260137095516,0.734951658,9.666666666666666,87.51962569145051,35.007885294620735,11.669295098206911,8.751972417970181,8.751972417970181,7240903.034482759,9.053754381874192,3.6215053753055937,1.8107526876527968,1.2071684584351978,0.9053764570313982
1133,3000,IB_PL_300,72399132,INTERNAL_BATCH|PULL|300,300,27399132,0.04199149656,-1.4329480537095516,0.760190886,10.0,90.52516729851656,36.21010314001374,12.070034380004582,9.052526916898682,9.052526916898682,7239913.2,9.052516729851657,3.6210103140013743,1.8105051570006871,1.2070034380004582,0.9052526916898682
1134,3100,IB_PL_300,74827934,INTERNAL_BATCH|PULL|300,300,28327934,0.04340020172,-0.8621795837095516,0.785693307,10.333333333333334,93.56205049464344,37.42485763357137,12.47495254452379,9.35621557826022,9.35621557826022,7241412.9677419355,9.054391983352591,3.621760416152068,1.810880208076034,1.2072534720506893,0.9054402172509891
1135,3200,IB_PL_300,77233370,INTERNAL_BATCH|PULL|300,300,29233370,0.0447953546,-0.2969021237095516,0.810950385,10.666666666666666,96.56971771813826,38.62792572638638,12.875975242128792,9.6569826390708,9.6569826390708,7240628.4375,9.053411036075461,3.621368036848723,1.8106840184243616,1.2071226789495744,0.9053421224128875
1136,3300,IB_PL_300,79640754,INTERNAL_BATCH|PULL|300,300,30140754,0.04619163732,0.26883311629044837,0.836227917,11.0,99.57982064798792,39.831968102717894,13.277322700905964,9.95799327079096,9.95799327079096,7240068.545454546,9.052710967998902,3.6210880093379902,1.8105440046689951,1.2070293364459967,0.9052721155264509
1137,3400,IB_PL_300,82069300,INTERNAL_BATCH|PULL|300,300,31069300,0.047600194,0.8395414262904484,0.86172765,11.333333333333334,102.61638375128787,41.046594559016675,13.68219818633889,10.261649922833785,10.261649922833785,7241408.823529411,9.054386801584224,3.6217583434426475,1.8108791717213237,1.207252781147549,0.9054396990735691
1138,3500,IB_PL_300,84472880,INTERNAL_BATCH|PULL|300,300,31972880,0.0489942704,1.4043827262904485,0.88696524,11.666666666666666,105.62173030178752,42.24873438170508,14.082911460568358,10.562184916083694,10.562184916083694,7240532.571428572,9.053291168724645,3.6213200898604354,1.8106600449302177,1.2071066966201451,0.9053301356643167
1139,3600,IB_PL_300,86882184,INTERNAL_BATCH|PULL|300,300,32882184,0.05039166672,1.9705691662904483,0.912262932,12.0,108.63423392783908,43.45373703747791,14.484579012492635,10.8634356176942,10.8634356176942,7240182.0,9.052852827319922,3.6211447531231586,1.8105723765615793,1.207048251041053,0.9052863014745167
1140,3700,IB_PL_300,89311114,INTERNAL_BATCH|PULL|300,300,33811114,0.05180044612,2.5413677162904484,0.937766697,12.333333333333334,111.67127717037941,44.66855554966495,14.889518516554984,11.167140283715096,11.167140283715096,7241441.675675675,9.05442787867941,3.621774774297158,1.810887387148579,1.2072582580990527,0.9054438067877105
1141,3800,IB_PL_300,91713990,INTERNAL_BATCH|PULL|300,300,34713990,0.0531941142,3.1060435762904484,0.962996895,12.666666666666666,114.67574346560502,45.870343269891535,15.29011442329718,11.467587251338546,11.467587251338546,7240578.157894737,9.053348168337239,3.6213428897282793,1.8106714448641397,1.2071142965760933,0.9053358356319905
1142,3900,IB_PL_300,94122014,INTERNAL_BATCH|PULL|300,300,35622014,0.05459076812,3.671929216290448,0.988281147,13.0,117.68664662752198,47.07470573937016,15.691568579790053,11.768677906355487,11.768677906355487,7240154.923076923,9.052818971347845,3.6211312107207814,1.8105656053603907,1.2070437369069271,0.9052829158734991
1143,4000,IB_PL_300,96546848,INTERNAL_BATCH|PULL|300,300,36546848,0.05599717184,4.241765206290449,1.013741904,13.333333333333334,120.7185683848316,48.287475655415726,16.09582521847191,12.071870423276977,12.071870423276977,7241013.6,9.05389262886237,3.6215606741561794,1.8107803370780897,1.2071868913853931,0.9053902817457732
1144,4100,IB_PL_300,98955292,INTERNAL_BATCH|PULL|300,300,37455292,0.05739406936,4.807749546290449,1.039030566,13.666666666666666,123.72999669904273,49.49204818602213,16.49734939534071,12.373013593582431,12.373013593582431,7240631.12195122,9.053414392612883,3.621369379465034,1.810684689732517,1.2071231264883446,0.9053424580670072
1145,4200,IB_PL_300,101360500,INTERNAL_BATCH|PULL|300,300,38360500,0.05878909,5.372973426290448,1.06428525,14.0,126.73737883986357,50.695002245653484,16.898334081884496,12.673752146093532,12.673752146093532,7240035.714285715,9.052669917133112,3.621071588975249,1.8105357944876246,1.2070238629917498,0.9052680104352523
1146,4300,IB_PL_300,103787894,INTERNAL_BATCH|PULL|300,300,39287894,0.06019697852,5.943411016290448,1.089772887,14.333333333333334,129.77250152544238,51.909052534287476,17.30301751142916,12.97726475620215,12.97726475620215,7241015.860465116,9.05389545526342,3.621561804717731,1.8107809023588655,1.2071872682392435,0.9053905643861964
1147,4400,IB_PL_300,106196210,INTERNAL_BATCH|PULL|300,300,40196210,0.0615938018,6.509365276290448,1.115060205,14.666666666666666,132.78376979324003,53.113561046264465,17.70452034875482,13.278391921848248,13.278391921848248,7240650.681818182,9.053438849539093,3.6213791622453044,1.8106895811226522,1.2071263874151015,0.9053449037623805
1148,4500,IB_PL_300,108601738,INTERNAL_BATCH|PULL|300,300,41101738,0.06298900804,7.074664356290448,1.140318249,15.0,135.79155205009454,54.316675152469365,18.105558384156456,13.579170486007738,13.579170486007738,7240115.866666666,9.052770136672969,3.621111676831291,1.8105558384156455,1.2070372256104303,0.9052780324005159
1149,4600,IB_PL_300,111030220,INTERNAL_BATCH|PULL|300,300,42030220,0.0643975276,7.645357626290449,1.16581731,15.333333333333334,138.82803513018774,55.53126959945344,18.510423199817815,13.882819135720887,13.882819135720887,7241101.304347826,9.054002291099202,3.6216045390947897,1.8108022695473949,1.2072015130315965,0.905401247981797
1150,4700,IB_PL_300,113435336,INTERNAL_BATCH|PULL|300,300,42935336,0.06579249488,8.210559886290449,1.191071028,15.666666666666666,141.83530223764893,56.7341776456949,18.911392548564965,14.183546184883074,14.183546184883074,7240553.361702128,9.05331716410525,3.6213304880230788,1.8106652440115394,1.2071101626743597,0.9053327352053027
1151,4800,IB_PL_300,115842208,INTERNAL_BATCH|PULL|300,300,43842208,0.06718848064,8.776174806290449,1.216343184,16.0,144.84476498184475,57.93796394750873,19.312654649169573,14.484492797965808,14.484492797965808,7240138.0,9.052797811365297,3.6211227467192955,1.8105613733596477,1.2070409155730983,0.905280799872863
1152,100,IB_PL_400,2428674,INTERNAL_BATCH|PULL|400,400,928674,0.00140863092,0.57073839,0.025501077,0.25,3.036723149713417,1.2146904749282041,0.40489682497606805,0.3036726567021824,0.3036726567021824,9714696.0,12.146892598853668,4.858761899712817,2.4293809498564083,1.6195872999042722,1.2146906268087296
1153,200,IB_PL_400,4834174,INTERNAL_BATCH|PULL|400,400,1834174,0.00280382092,1.13603089,0.050758827,0.5,6.04447039641496,2.4177905770579238,0.8059301923526413,0.6044477198424392,0.6044477198424392,9668348.0,12.08894079282992,4.8355811541158475,2.4177905770579238,1.6118603847052826,1.2088954396848783
1154,300,IB_PL_400,7239766,INTERNAL_BATCH|PULL|400,400,2739766,0.00419906428,1.70134501,0.076017543,0.75,9.052332676476178,3.62093669257754,1.2069788975258466,0.9052342863316083,0.9052342863316083,9653021.333333334,12.069776901968238,4.8279155901033874,2.4139577950516937,1.609305196701129,1.2069790484421445
1155,400,IB_PL_400,9645770,INTERNAL_BATCH|PULL|400,400,3645770,0.0055945466,2.26675595,0.101280585,1.0,12.06071010593072,4.824288868060606,1.608096289353535,1.2060723678180811,1.2060723678180811,9645770.0,12.06071010593072,4.824288868060606,2.412144434030303,1.608096289353535,1.2060723678180811
1156,500,IB_PL_400,12074316,INTERNAL_BATCH|PULL|400,400,4574316,0.00700310328,2.83746426,0.126780318,1.25,15.097273209230677,6.0389153243593885,2.012971774786463,1.509729019860907,1.509729019860907,9659452.8,12.077818567384542,4.831132259487512,2.415566129743756,1.6103774198291705,1.2077832158887256
1157,600,IB_PL_400,14479304,INTERNAL_BATCH|PULL|400,400,5479304,0.00839799632,3.40263644,0.152032692,1.5,18.10438027027838,7.241759351971424,2.4139197839904747,1.810440064363738,1.810440064363738,9652869.333333334,12.069586846852255,4.827839567980949,2.4139197839904747,1.6092798559936499,1.2069600429091587
1158,700,IB_PL_400,16885920,INTERNAL_BATCH|PULL|400,400,6385920,0.0097938336,3.9681912,0.17730216,1.75,21.113522921647277,8.44541761652641,2.815139205508803,2.111354668127759,2.111354668127759,9649097.142857144,12.064870240941303,4.8259529237293775,2.4129764618646887,1.608650974576459,1.2064883817872907
1159,800,IB_PL_400,19292244,INTERNAL_BATCH|PULL|400,400,7292244,0.01118950152,4.53367734,0.202568562,2.0,24.12230046713547,9.648929838583028,3.2163099461943427,2.4122327612626226,2.4122327612626226,9646122.0,12.061150233567735,4.824464919291514,2.412232459645757,1.6081549730971714,1.2061163806313113
1160,900,IB_PL_400,21720662,INTERNAL_BATCH|PULL|400,400,8220662,0.01259798396,5.10435557,0.228066951,2.25,27.158703524021966,10.863492276252389,3.62116409208413,2.7158734086460923,2.7158734086460923,9653627.555555556,12.070534899565319,4.828218789445507,2.4141093947227534,1.6094062631485022,1.2070548482871521
1161,1000,IB_PL_400,24126034,INTERNAL_BATCH|PULL|400,400,9126034,0.01399309972,5.66961799,0.253323357,2.5,30.16629072431005,12.066528359752688,4.022176119917563,3.016632467126992,3.016632467126992,9650413.6,12.066516289724019,4.826611343901075,2.4133056719505377,1.608870447967025,1.206652986850797
1162,1100,IB_PL_400,26532906,INTERNAL_BATCH|PULL|400,400,10032906,0.01538908548,6.23523291,0.278595513,2.75,33.17575346850587,13.270314661566516,4.423438220522172,3.3175790802097262,3.3175790802097262,9648329.454545455,12.063910352183953,4.825568967842369,2.4127844839211847,1.60852298928079,1.2063923928035367
1163,1200,IB_PL_400,28937374,INTERNAL_BATCH|PULL|400,400,10937374,0.01678367692,6.80028289,0.303842427,3.0,36.18221034099889,14.472898613496527,4.824299537832176,3.6182251057839214,3.6182251057839214,9645791.333333334,12.060736780332965,4.824299537832176,2.412149768916088,1.6080998459440587,1.2060750352613072
1164,1300,IB_PL_400,31367328,INTERNAL_BATCH|PULL|400,400,11867328,0.01819305024,7.37132208,0.329356944,3.25,39.22053395484691,15.688229274718942,5.2294097582396475,3.9220578090796683,3.9220578090796683,9651485.538461538,12.067856601491355,4.82714746914429,2.413573734572145,1.60904915638143,1.2067870181783595
1165,1400,IB_PL_400,33772252,INTERNAL_BATCH|PULL|400,400,12772252,0.01958790616,7.93647922,0.354608646,3.5,42.22756099268788,16.89104129301627,5.6303470976720895,4.222760851252821,4.222760851252821,9649214.857142856,12.06501742648225,4.8260117980046475,2.4130058990023238,1.6086705993348824,1.2065031003579487
1166,1500,IB_PL_400,36177076,INTERNAL_BATCH|PULL|400,400,13677076,0.02098270408,8.50161286,0.379859298,3.75,45.23446299426834,18.093803296759358,6.031267765586453,4.523451389785851,4.523451389785851,9647220.266666668,12.062523465138225,4.825014212469163,2.4125071062345813,1.6083380708230541,1.2062537039428938
1167,1600,IB_PL_400,38584552,INTERNAL_BATCH|PULL|400,400,14584552,0.02237904016,9.06736972,0.405137796,4.0,48.24468095747767,19.297891686480767,6.432630562160255,4.824473524854923,4.824473524854923,9646138.0,12.061170239369417,4.824472921620192,2.412236460810096,1.6081576405400637,1.2061183812137308
1168,1700,IB_PL_400,41013802,INTERNAL_BATCH|PULL|400,400,15513802,0.02378800516,-8.808500603709552,0.430644921,4.25,51.28212431605166,20.512870245241366,6.837623415080455,5.12821820252421,5.12821820252421,9650306.352941176,12.066382192012153,4.826557704762674,2.413278852381337,1.6088525682542247,1.20663957706452
1169,1800,IB_PL_400,43418150,INTERNAL_BATCH|PULL|400,400,16418150,0.025182527,-8.243478823709552,0.455890575,4.5,54.28843114503206,21.715394179706294,7.238464726568765,5.428849223730259,5.428849223730259,9648477.777777778,12.064095810007124,4.825643151045844,2.412821575522922,1.608547717015281,1.206410938606724
1170,1900,IB_PL_400,45824830,INTERNAL_BATCH|PULL|400,400,17324830,0.0265784014,-7.677909023709551,0.481160715,4.75,57.29765381960769,22.91908445357599,7.639694817858664,5.7297718298239575,5.7297718298239575,9647332.631578946,12.06266396202267,4.825070411279156,2.412535205639578,1.6083568037597185,1.2062677536471489
1171,2000,IB_PL_400,48230962,INTERNAL_BATCH|PULL|400,400,18230962,0.02797395796,-7.112468003709552,0.506425101,5.0,60.306191295475685,24.122500647688476,8.040833549229493,6.030625915969787,6.030625915969787,9646192.4,12.061238259095138,4.824500129537696,2.412250064768848,1.6081667098458985,1.2061251831939575
1172,2100,IB_PL_400,50658420,INTERNAL_BATCH|PULL|400,400,19158420,0.0293818836,-6.542015373709551,0.53191341,5.25,63.34139400426123,25.33658294563718,8.445527648545728,6.334146528408083,6.334146528408083,9649222.857142856,12.065027429383091,4.826015799168986,2.413007899584493,1.6086719330563288,1.2065041006491586
1173,2200,IB_PL_400,53065392,INTERNAL_BATCH|PULL|400,400,20065392,0.03077792736,-5.9763769537095515,0.557186616,5.5,66.35098178471756,26.540419262005244,8.846806420668415,6.635105645130939,6.635105645130939,9648253.090909092,12.063814869948649,4.825530774910045,2.4127653874550226,1.6085102583033482,1.2063828445692617
1174,2300,IB_PL_400,55469896,INTERNAL_BATCH|PULL|400,400,20969896,0.03217253968,-5.411318513709552,0.582433908,5.75,69.35748367026437,27.74302121917478,9.247673739724927,6.935756172015578,6.935756172015578,9646938.43478261,12.062171073089457,4.824873255508658,2.412436627754329,1.6082910851695527,1.2062184646983616
1175,2400,IB_PL_400,57875068,INTERNAL_BATCH|PULL|400,400,21875068,0.03356753944,-4.8461030937095515,0.607688214,6.0,72.36482079803143,28.94595727356661,9.648652424522203,7.236490223216234,7.236490223216234,9645844.666666666,12.060803466338571,4.824326212261101,2.4121631061305506,1.608108737420367,1.2060817038693723
1176,2500,IB_PL_400,60304638,INTERNAL_BATCH|PULL|400,400,22804638,0.03497669004,-4.2751541437095515,0.633198699,6.25,75.40266427263907,30.16109587890076,10.053698626300253,7.540274912533912,7.540274912533912,9648742.08,12.06442628362225,4.825775340624122,2.412887670312061,1.6085917802080405,1.206443986005426
1177,2600,IB_PL_400,62710650,INTERNAL_BATCH|PULL|400,400,23710650,0.036372177,-3.709741323709552,0.658461825,6.5,78.41105170499445,31.364452055548163,10.454817351849389,7.841113994311594,7.841113994311594,9647792.307692308,12.0632387238453,4.825300316238179,2.4126501581190896,1.6084334387460597,1.2063252298940914
1178,2700,IB_PL_400,65116754,INTERNAL_BATCH|PULL|400,400,24616754,0.03776771732,-3.1443068837095516,0.683725917,6.75,81.4195541707095,32.567854245585465,10.855951415195156,8.14196457943819,8.14196457943819,9646926.518518519,12.062156173438446,4.824867295642291,2.4124336478211457,1.6082890985474305,1.2062169747315836
1179,2800,IB_PL_400,67521926,INTERNAL_BATCH|PULL|400,400,25521926,0.03916271708,-2.5790914637095517,0.708980223,7.0,84.42689129847656,33.77079029997729,11.25693009999243,8.442698630638844,8.442698630638844,9645989.42857143,12.060984471210938,4.824398614282471,2.4121993071412353,1.6081328714274903,1.206099804376978
1180,2900,IB_PL_400,69951304,INTERNAL_BATCH|PULL|400,400,26451304,0.04057175632,-2.0081876337095514,0.734488692,7.25,87.464494703464,34.985832877367315,11.661944292455772,8.746459312967488,8.746459312967488,9648455.72413793,12.064068234960551,4.825632121016181,2.4128160605080904,1.608544040338727,1.2064081810989637
1181,3000,IB_PL_400,72354756,INTERNAL_BATCH|PULL|400,400,27354756,0.04196575848,-1.4433764137095517,0.759724938,7.5,90.4696812075502,36.18790868142629,12.062636227142098,9.046978301558042,9.046978301558042,9647300.8,12.062624161006692,4.825054490856839,2.4125272454284197,1.6083514969522799,1.2062637735410722
1182,3100,IB_PL_400,74760988,INTERNAL_BATCH|PULL|400,400,28260988,0.04336137304,-0.8779118937095516,0.784990374,7.75,93.4783437196787,37.39137489009302,12.463791630031006,9.347844891343993,9.347844891343993,9646579.096774194,12.061721770281125,4.824693534205551,2.4123467671027754,1.608231178068517,1.2061735343669668
1183,3200,IB_PL_400,77166736,INTERNAL_BATCH|PULL|400,400,29166736,0.04475670688,-0.31256111370955164,0.810250728,8.0,96.48640105630633,38.59459902831724,12.864866342772414,9.648650963511752,9.648650963511752,9645842.0,12.060800132038292,4.824324878539655,2.4121624392698275,1.6081082928465518,1.206081370438969
1184,3300,IB_PL_400,79596690,INTERNAL_BATCH|PULL|400,400,30096690,0.0461660802,0.2584780762904484,0.835765245,8.25,99.52472467015434,39.80992968953966,13.269976563179885,9.952483666807499,9.952483666807499,9648083.636363637,12.063602990321739,4.8254460229745035,2.4127230114872518,1.608482007658168,1.2063616565827273
1185,3400,IB_PL_400,82002382,INTERNAL_BATCH|PULL|400,400,31002382,0.04756138156,0.8238156962904484,0.861025011,8.5,102.53271198647607,41.01312581961351,13.67104193987117,10.253282736936791,10.253282736936791,9647339.05882353,12.06267199840895,4.825073625836883,2.4125368129184417,1.6083578752789611,1.2062685572866814
1186,3500,IB_PL_400,84406246,INTERNAL_BATCH|PULL|400,400,31906246,0.04895562268,1.3887237362904483,0.886265583,8.75,105.53841363995559,42.21540768363594,14.07180256121198,10.553853240524647,10.553853240524647,9646428.114285715,12.061532987423497,4.824618020986964,2.412309010493482,1.608206006995655,1.2061546560599599
1187,3600,IB_PL_400,86815578,INTERNAL_BATCH|PULL|400,400,32815578,0.05035303524,1.9549167562904484,0.911563569,9.0,108.55095227616009,43.42042434348395,14.473474781161318,10.855107443154388,10.855107443154388,9646175.333333334,12.061216919573344,4.82449159372044,2.41224579686022,1.60816386457348,1.2061230492393766
1188,3700,IB_PL_400,89244508,INTERNAL_BATCH|PULL|400,400,33744508,0.05176181464,2.5257153062904485,0.937067334,9.25,111.58799551870042,44.635242855671,14.878414285223666,11.158812109175283,11.158812109175283,9648054.918918919,12.063567083102749,4.825431660072541,2.4127158300362703,1.6084772200241801,1.2063580658567874
1189,3800,IB_PL_400,91647384,INTERNAL_BATCH|PULL|400,400,34647384,0.05315548272,3.0903911662904484,0.962297532,9.5,114.59246181392604,45.837030575897586,15.279010191965861,11.459259076798734,11.459259076798734,9647093.05263158,12.0623644014659,4.8249505869365885,2.4124752934682943,1.6083168623121962,1.2062377975577614
1190,3900,IB_PL_400,94055408,INTERNAL_BATCH|PULL|400,400,35555408,0.05455213664,3.6562768062904483,0.987581784,9.75,117.603364975843,47.0413930453762,15.680464348458734,11.760349731815674,11.760349731815674,9646708.512820512,12.061883587265948,4.8247582610642255,2.4123791305321127,1.6082527536880753,1.2061897160836588
1191,4000,IB_PL_400,96457700,INTERNAL_BATCH|PULL|400,400,36457700,0.055945466,4.220815426290448,1.01280585,10.0,120.6071010593072,48.24288868060606,16.080962893535354,12.06072367818081,12.06072367818081,9645770.0,12.06071010593072,4.824288868060606,2.412144434030303,1.608096289353535,1.2060723678180811
1192,4100,IB_PL_400,98888998,INTERNAL_BATCH|PULL|400,400,37388998,0.05735561884,4.792170456290449,1.038334479,10.25,123.64710516049655,49.458891537437395,16.486297179145797,12.3647244303998,12.3647244303998,9647707.121951219,12.06313221078015,4.825257710969502,2.412628855484751,1.6084192369898338,1.2063145785755902
1193,4200,IB_PL_400,101293922,INTERNAL_BATCH|PULL|400,400,38293922,0.05875047476,5.357327596290449,1.063586181,10.5,126.65413219833752,50.66170355573472,16.88723451857824,12.665427472572953,12.665427472572953,9647040.19047619,12.062298304603573,4.824924148165211,2.4124620740826055,1.6083080493884037,1.2062311878640908
1194,4300,IB_PL_400,103698746,INTERNAL_BATCH|PULL|400,400,39198746,0.06014527268,5.922461236290449,1.088836833,10.75,129.66103419991796,51.86446555947781,17.288155186492602,12.966118011105983,12.966118011105983,9646394.976744186,12.061491553480742,4.824601447393285,2.4123007236966423,1.6082004824644283,1.2061505126610217
1195,4400,IB_PL_400,106107374,INTERNAL_BATCH|PULL|400,400,40107374,0.06154227692,6.488488816290449,1.114127427,11.0,132.67269258084843,53.06913011686401,17.68971003895467,13.267284188109263,13.267284188109263,9646124.909090908,12.061153870986221,4.824466374260364,2.412233187130182,1.608155458086788,1.2061167443735692
1196,4500,IB_PL_400,108535472,INTERNAL_BATCH|PULL|400,400,41035472,0.06295057376,7.059091846290448,1.139622456,11.25,135.7086955217013,54.28353250795982,18.094510835986604,13.570884823844342,13.570884823844342,9647597.51111111,12.062995157484558,4.825202889596428,2.412601444798214,1.6084009631988092,1.206300873230608
1197,4600,IB_PL_400,110941100,INTERNAL_BATCH|PULL|400,400,41941100,0.064345838,7.624414426290448,1.16488155,11.5,138.7166028148163,55.48669662871896,18.49556554290632,13.871675891643955,13.871675891643955,9647052.173913043,12.062313288244894,4.8249301416277355,2.4124650708138677,1.608310047209245,1.206232686229909
1198,4700,IB_PL_400,113346500,INTERNAL_BATCH|PULL|400,400,42846500,0.06574097,8.189683426290449,1.19013825,11.75,141.7242250252573,56.689746716294444,18.896582238764815,14.172438451144089,14.172438451144089,9646510.638297873,12.061636172362325,4.824659295003783,2.4123296475018914,1.6082197650012608,1.2061649745654544
1199,4800,IB_PL_400,115753400,INTERNAL_BATCH|PULL|400,400,43753400,0.067136972,8.755304926290448,1.2154107,12.0,144.7337227796061,57.893547022183455,19.297849007394486,14.473388565246058,14.473388565246058,9646116.666666666,12.061143564967173,4.824462251848621,2.4122311259243103,1.6081540839495403,1.2061157137705047
1200,100,IB_PL_OA_U_100,4424280,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|100,100,2924280,0.0025660824,1.0397058,0.04645494,1.0,5.531954266737354,2.212783920120755,0.7375946400402517,0.5531960491998233,0.5531960491998233,4424280.0,5.531954266737354,2.212783920120755,1.1063919600603775,0.7375946400402517,0.5531960491998233
1201,200,IB_PL_OA_U_100,8848240,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|100,100,5848240,0.0051319792,2.0793364,0.09290652,2.0,11.063508417441058,4.425407793667957,1.4751359312226524,1.1063520867512555,1.1063520867512555,4424120.0,5.531754208720529,2.2127038968339785,1.1063519484169893,0.7375679656113262,0.5531760433756278
1202,300,IB_PL_OA_U_100,13272008,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|100,100,8772008,0.00769776464,3.11892188,0.139356084,3.0,16.59482249852457,6.637935639271028,2.2126452130903425,1.659484117313653,1.659484117313653,4424002.666666667,5.531607499508191,2.212645213090343,1.1063226065451714,0.7375484043634476,0.5531613724378843
1203,400,IB_PL_OA_U_100,17696160,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|100,100,11696160,0.0102637728,4.1585976,0.18580968,4.0,22.126616718848467,8.850655540762363,2.950218513587454,2.2126641618541196,2.2126641618541196,4424040.0,5.531654179712117,2.2126638851905907,1.1063319425952953,0.7375546283968635,0.5531660404635299
1204,500,IB_PL_OA_U_100,22120312,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|100,100,14620312,0.01282978096,5.19827332,0.232263276,5.0,27.65841093917236,11.063375442253696,3.6877918140845654,2.7658442063945867,2.7658442063945867,4424062.4,5.531682187834472,2.2126750884507396,1.1063375442253698,0.7375583628169131,0.5531688412789174
1205,600,IB_PL_OA_U_100,26543760,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|100,100,17543760,0.0153953808,6.2377836,0.27870948,6.0,33.189324904222225,13.275743241283214,4.425247747094405,3.318936225308593,3.318936225308593,4423960.0,5.5315541507037045,2.2126238735472024,1.1063119367736012,0.7375412911824007,0.5531560375514322
1206,700,IB_PL_OA_U_100,30878952,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|100,100,20378952,0.01790979216,7.25655372,0.324228996,7.0,38.609886867191484,15.44397019532684,5.147990065108947,3.8609930315963235,3.8609930315963235,4411278.857142857,5.515698123884498,2.206281456475263,1.1031407282376315,0.735427152158421,0.551570433085189
1207,800,IB_PL_OA_U_100,35393024,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|100,100,23393024,0.02052795392,8.31736064,0.371626752,8.0,44.25411369297096,17.70166318398654,5.90055439466218,4.4254163493347,4.4254163493347,4424128.0,5.53176421162137,2.2127078979983175,1.1063539489991587,0.7375692993327725,0.5531770436668375
1208,900,IB_PL_OA_U_100,39817048,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|100,100,26317048,0.02309388784,-9.089737793709551,0.418079004,9.0,49.785747866881394,19.914319066848453,6.638106355616151,4.978580389215811,4.978580389215811,4424116.444444444,5.531749762986821,2.212702118538717,1.1063510592693584,0.737567372846239,0.5531755988017567
1209,1000,IB_PL_OA_U_100,44240880,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|100,100,29240880,0.0256597104,-8.050137273709552,0.46452924,10.0,55.31714197117164,22.126878921766234,7.375626307255411,5.531720422107886,5.531720422107886,4424088.0,5.531714197117164,2.2126878921766235,1.1063439460883118,0.7375626307255412,0.5531720422107886
1210,1100,IB_PL_OA_U_100,48665928,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|100,100,32165928,0.02822623824,-7.010250993709551,0.510992244,11.0,60.850056516389756,24.340046953663517,8.113348984554506,6.085012499263848,6.085012499263848,4424175.2727272725,5.531823319671795,2.2127315412421376,1.1063657706210688,0.7375771804140459,0.5531829544785316
1211,1200,IB_PL_OA_U_100,53088544,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|100,100,35088544,0.03079135552,-5.970936233709551,0.557429712,12.0,66.37993017975212,26.551998631601798,8.850666210533932,6.638000487892038,6.638000487892038,4424045.333333333,5.531660848312677,2.212666552633483,1.1063332763167415,0.7375555175444943,0.5531667073243364
1212,1300,IB_PL_OA_U_100,57514104,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|100,100,38014104,0.03335818032,-4.930929633709551,0.603898092,13.0,71.91348491062408,28.765422738016763,9.588474246005587,7.191356583685425,7.191356583685425,4424161.846153846,5.531806531586468,2.2127248260012893,1.1063624130006446,0.7375749420004298,0.5531812756681096
1213,1400,IB_PL_OA_U_100,61937488,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|100,100,40937488,0.03592374304,-3.8914343937095515,0.650343624,14.0,77.44431885246722,30.97775852773157,10.325919509243857,7.744440600269754,7.744440600269754,4424106.285714285,5.531737060890515,2.212697037695112,1.106348518847556,0.737565679231704,0.5531743285906966
1214,1500,IB_PL_OA_U_100,66360488,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|100,100,43860488,0.03848908304,-2.8520293937095516,0.696785124,15.0,82.97467265506997,33.18990226155811,11.063300753852705,8.297476602876012,8.297476602876012,4424032.533333333,5.531644843671331,2.212660150770541,1.1063300753852705,0.7375533835901803,0.5531651068584008
1215,1600,IB_PL_OA_U_100,70786112,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|100,100,46786112,0.04105594496,-1.8120077537095516,0.743254176,16.0,88.50830740914866,35.40335837728779,11.801119459095931,8.850840700999079,8.850840700999079,4424132.0,5.531769213071791,2.2127098985804867,1.1063549492902434,0.7375699661934957,0.5531775438124424
1216,1700,IB_PL_OA_U_100,75210968,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|100,100,49710968,0.04362236144,-0.7721665937095517,0.789715164,17.0,94.04098188474657,37.61643038124094,12.538810127080314,9.404108771166007,9.404108771166007,4424174.588235294,5.531822463808623,2.212731198896526,1.106365599448263,0.737577066298842,0.553182868892118
1217,1800,IB_PL_OA_U_100,79633776,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|100,100,52633776,0.04618759008,0.26719328629044836,0.836154648,18.0,99.57109561772914,39.82847808712335,13.27615936237445,9.95712076678323,9.95712076678323,4424098.666666667,5.531727534318286,2.2126932270624087,1.1063466135312043,0.7375644090208029,0.5531733759324017
1218,1900,IB_PL_OA_U_100,84058632,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|100,100,55558632,0.04875400656,1.3070344462904484,0.882615636,19.0,105.10377009332707,42.0415500910765,14.013850030358835,10.510388836950158,10.510388836950158,4424138.52631579,5.531777373333004,2.212713162688237,1.1063565813441185,0.7375710542294124,0.5531783598394819
1219,2000,IB_PL_OA_U_100,88482912,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|100,100,58482912,0.05132008896,2.3467402462904485,0.929070576,20.0,110.63572436006442,44.25433401119726,14.751444670399087,11.06358488614998,11.06358488614998,4424145.6,5.53178621800322,2.212716700559863,1.1063583502799315,0.7375722335199543,0.553179244307499
1220,2100,IB_PL_OA_U_100,92905976,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|100,100,61405976,0.05388546608,3.3861602862904485,0.975512748,21.0,116.1661581858739,46.46650975433851,15.488836584779504,11.616628891085917,11.616628891085917,4424094.095238095,5.5317218183749475,2.212690940682786,1.106345470341393,0.7375636468942621,0.5531728043374247
1221,2200,IB_PL_OA_U_100,97331408,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|100,100,64331408,0.05645221664,4.426136806290448,1.021979784,22.0,121.6995528703324,48.679869842124056,16.22662328070802,12.169968982219949,12.169968982219949,4424154.909090909,5.531797857742382,2.2127213564601846,1.1063606782300923,0.7375737854867281,0.553180408282725
1222,2300,IB_PL_OA_U_100,101754088,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|100,100,67254088,0.05901737104,5.465466606290448,1.068417924,23.0,127.2295065569015,50.89185352937705,16.963951176459016,12.722964973177817,12.722964973177817,4424090.782608695,5.5317176763870215,2.2126892838859584,1.1063446419429792,0.7375630946286528,0.5531723901381659
1223,2400,IB_PL_OA_U_100,106177408,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|100,100,70177408,0.06158289664,6.504946806290448,1.114862784,24.0,132.7602604755379,53.10415730977714,17.701385769925714,13.276040987432467,13.276040987432467,4424058.666666667,5.53167751981408,2.2126732212407147,1.1063366106203574,0.7375577404135715,0.5531683744763528
1224,2500,IB_PL_OA_U_100,110602584,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|100,100,73102584,0.06414949872,7.544863166290448,1.161327132,25.0,138.29333506716947,55.31738936030385,18.43912978676795,13.829349069247785,13.829349069247785,4424103.36,5.53173340268678,2.212695574412154,1.106347787206077,0.7375651914707181,0.5531739627699115
1225,2600,IB_PL_OA_U_100,115027056,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|100,100,76027056,0.06671569248,8.584614086290449,1.207784088,26.0,143.825529403527,57.53026930836874,19.17675643612291,14.382569125436643,14.382569125436643,4424117.538461538,5.531751130904885,2.2127026657064897,1.1063513328532448,0.7375675552354966,0.553175735593717
1226,2700,IB_PL_OA_U_100,119451336,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|100,100,78951336,0.06928177488,-8.822424187419104,1.254239028,27.0,149.35748367026437,59.743053228489494,19.914351076163165,14.935765174636465,14.935765174636465,4424123.555555556,5.5317586544542365,2.2127056751292407,1.1063528375646203,0.7375685583764136,0.5531764879494988
1227,2800,IB_PL_OA_U_100,123874656,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|100,100,81874656,0.07184730048,-7.782943987419103,1.300683888,28.0,154.88823758890078,61.955357008889585,20.651785669629863,15.488841188891115,15.488841188891115,4424094.857142857,5.531722771032171,2.212691321746057,1.1063456608730284,0.7375637739153522,0.5531728996032541
1228,2900,IB_PL_OA_U_100,128299640,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|100,100,84799640,0.0744137912,-6.743072747419103,1.34714622,29.0,160.42107211091218,64.16849303147215,21.389497677157387,16.0421252637174,16.0421252637174,4424125.517241379,5.531761107272833,2.2127066562576605,1.1063533281288302,0.7375688854192202,0.5531767332316344
1229,3000,IB_PL_OA_U_100,132721552,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|100,100,87721552,0.07697850016,-5.703923427419103,1.393576296,30.0,165.9500655190005,66.38009260694862,22.12669753564954,16.59502522671913,16.59502522671913,4424051.733333333,5.53166885063335,2.212669753564954,1.106334876782477,0.7375565845216514,0.5531675075573043
1230,3100,IB_PL_OA_U_100,136947560,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|100,100,90447560,0.0794295848,-4.7108115474191035,1.43794938,31.0,171.23410789128846,68.493711670096,22.83123722336533,17.123430058575803,17.123430058575803,4417663.225806451,5.523680899718983,2.2094745700030964,1.1047372850015482,0.7364915233343655,0.5523687115669613
1231,3200,IB_PL_OA_U_100,141569856,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|100,100,93569856,0.08211051648,-3.6245719874191034,1.486483488,32.0,177.0136539596483,70.80553240993129,23.601844136643763,17.701385315800064,17.701385315800064,4424058.0,5.53167668623901,2.2126728878103528,1.1063364439051764,0.7375576292701176,0.553168291118752
1232,3300,IB_PL_OA_U_100,145995416,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|100,100,96495416,0.08467734128,-2.584565387419103,1.532951868,33.0,182.54720869052025,73.01895651634625,24.339652172115418,18.25474141159345,18.25474141159345,4424103.515151516,5.531733596682432,2.212695652010493,1.1063478260052464,0.737565217336831,0.5531739821694985
1233,3400,IB_PL_OA_U_100,150419568,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|100,100,99419568,0.08724334944,-1.5448896674191033,1.579405464,34.0,188.07900291084414,75.23167641783759,25.07722547261253,18.80792145613392,18.80792145613392,4424104.94117647,5.53173537973071,2.212696365230517,1.1063481826152586,0.7375654550768391,0.5531741604745269
1234,3500,IB_PL_OA_U_100,154841608,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|100,100,102341608,0.08980813264,-0.5057102674191032,1.625836884,35.0,193.60815636534596,77.44334001194348,25.814446670647825,19.360837423795,19.360837423795,4424045.942857143,5.531661610438455,2.2126668574840993,1.1063334287420497,0.7375556191613664,0.553166783537
1235,3600,IB_PL_OA_U_100,159269088,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|100,100,105269088,0.09237607104,0.5347475325808968,1.672325424,36.0,199.1441117924198,79.65772439779975,26.552574799266587,19.914433589478737,19.914433589478737,4424141.333333333,5.531780883122772,2.2127145666055488,1.1063572833027744,0.7375715222018496,0.5531787108188537
1236,3700,IB_PL_OA_U_100,163693624,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|100,100,108193624,0.09494230192,1.5745134925808968,1.718783052,37.0,204.67638615198408,81.87063635517936,27.290212118393118,20.46766164799727,20.46766164799727,4424152.0,5.531794220323894,2.212719901491334,1.106359950745667,0.7375733004971113,0.5531800445404669
1237,3800,IB_PL_OA_U_100,168114960,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|100,100,111114960,0.0975066768,2.6135274525808967,1.76520708,38.0,210.20465935121186,84.08194784682343,28.02731594894114,21.020489590031897,21.020489590031897,4424077.894736842,5.531701561873996,2.2126828380743007,1.1063414190371503,0.737560946024767,0.5531707786850499
1238,3900,IB_PL_OA_U_100,172541160,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|100,100,114041160,0.1000738728,3.653684452580897,1.81168218,39.0,215.7390143141511,86.2956920463855,28.7652306821285,21.57392570912207,21.57392570912207,4424132.307692308,5.531769597798746,2.212710052471423,1.1063550262357116,0.7375700174904744,0.5531775822851813
1239,4000,IB_PL_OA_U_100,176961600,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|100,100,116961600,0.102637728,4.692487852580896,1.8580968,40.0,221.26616718848467,88.50655540762362,29.50218513587454,22.126641618541196,22.126641618541196,4424040.0,5.531654179712117,2.2126638851905907,1.1063319425952953,0.7375546283968635,0.5531660404635299
1240,4100,IB_PL_OA_U_100,181388504,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|100,100,119888504,0.10520533232,5.732810292580897,1.904579292,41.0,226.80140240669795,90.72065170964751,30.24021723654917,22.68016576325783,22.68016576325783,4424109.853658536,5.531741522114584,2.2126988221865247,1.1063494110932623,0.7375662740621748,0.5531747747136055
1241,4200,IB_PL_OA_U_100,185811888,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|100,100,122811888,0.10777089504,6.772305532580897,1.951024824,42.0,232.33223634854107,92.93298749936231,30.97766249978744,23.233249779842158,23.233249779842158,4424092.571428572,5.531719913060503,2.2126901785562456,1.1063450892781228,0.737563392852082,0.5531726138057657
1242,4300,IB_PL_OA_U_100,190234888,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|100,100,125734888,0.11033623504,7.811710532580896,1.997466324,43.0,237.86259015114382,95.14513123318886,31.715043744396286,23.786285782448417,23.786285782448417,4424067.162790698,5.531688143049857,2.2126774705392758,1.1063387352696379,0.7375591568464253,0.553169436801126
1243,4400,IB_PL_OA_U_100,194661664,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|100,100,128661664,0.11290376512,8.852002892580897,2.043947472,44.0,243.39766532294365,97.35916351658332,32.453054505527774,24.339793922505688,24.339793922505688,4424128.7272727275,5.531765120975993,2.2127082617405303,1.1063541308702651,0.7375694205801767,0.553177134602402
1244,4500,IB_PL_OA_U_100,199085368,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|100,100,131585368,0.11546951344,-8.555170741128656,2.090396364,45.0,248.92889938082044,99.57165935287169,33.19055311762389,24.892917950738408,24.892917950738408,4424119.288888888,5.531753319573787,2.212703541174926,1.106351770587463,0.7375678470583087,0.5531759544608534
1245,4600,IB_PL_OA_U_100,203509456,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|100,100,134509456,0.11803548448,-7.515510061128655,2.136849288,46.0,254.4606135779376,101.78434724504831,33.928115748349434,25.446089992949197,25.446089992949197,4424118.608695652,5.531752469085601,2.2127032009793113,1.1063516004896556,0.7375677336597704,0.5531758694119391
1246,4700,IB_PL_OA_U_100,207933032,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|100,100,137433032,0.12060115856,-6.475969701128655,2.183296836,47.0,259.99168758940095,103.99677906270725,34.66559302090241,25.99919801652256,25.99919801652256,4424107.063829787,5.5317380338170405,2.2126974268661117,1.1063487134330559,0.7375658089553705,0.5531744258834587
1247,4800,IB_PL_OA_U_100,212358080,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|100,100,140358080,0.1231676864,-5.436083421128655,2.22975984,48.0,265.52460213461904,106.20994709460453,35.40331569820151,26.55249009367852,26.55249009367852,4424126.666666667,5.53176254447123,2.2127072311375944,1.1063536155687972,0.7375690770458648,0.5531768769516359
1248,100,IB_PL_OA_U_200,4424280,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|200,200,2924280,0.0025660824,1.0397058,0.04645494,0.5,5.531954266737354,2.212783920120755,0.7375946400402517,0.5531960491998233,0.5531960491998233,8848560.0,11.063908533474708,4.42556784024151,2.212783920120755,1.4751892800805033,1.1063920983996467
1249,200,IB_PL_OA_U_200,8848240,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|200,200,5848240,0.0051319792,2.0793364,0.09290652,1.0,11.063508417441058,4.425407793667957,1.4751359312226524,1.1063520867512555,1.1063520867512555,8848240.0,11.063508417441058,4.425407793667957,2.2127038968339785,1.4751359312226524,1.1063520867512555
1250,300,IB_PL_OA_U_200,13272008,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|200,200,8772008,0.00769776464,3.11892188,0.139356084,1.5,16.59482249852457,6.637935639271028,2.2126452130903425,1.659484117313653,1.659484117313653,8848005.333333334,11.063214999016383,4.425290426180686,2.212645213090343,1.4750968087268952,1.1063227448757686
1251,400,IB_PL_OA_U_200,17696160,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|200,200,11696160,0.0102637728,4.1585976,0.18580968,2.0,22.126616718848467,8.850655540762363,2.950218513587454,2.2126641618541196,2.2126641618541196,8848080.0,11.063308359424234,4.425327770381181,2.2126638851905907,1.475109256793727,1.1063320809270598
1252,500,IB_PL_OA_U_200,22120312,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|200,200,14620312,0.01282978096,5.19827332,0.232263276,2.5,27.65841093917236,11.063375442253696,3.6877918140845654,2.7658442063945867,2.7658442063945867,8848124.8,11.063364375668945,4.425350176901479,2.2126750884507396,1.4751167256338262,1.1063376825578348
1253,600,IB_PL_OA_U_200,26543760,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|200,200,17543760,0.0153953808,6.2377836,0.27870948,3.0,33.189324904222225,13.275743241283214,4.425247747094405,3.318936225308593,3.318936225308593,8847920.0,11.063108301407409,4.425247747094405,2.2126238735472024,1.4750825823648015,1.1063120751028643
1254,700,IB_PL_OA_U_200,30878952,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|200,200,20378952,0.01790979216,7.25655372,0.324228996,3.5,38.609886867191484,15.44397019532684,5.147990065108947,3.8609930315963235,3.8609930315963235,8822557.714285715,11.031396247768996,4.412562912950526,2.206281456475263,1.470854304316842,1.103140866170378
1255,800,IB_PL_OA_U_200,35393024,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|200,200,23393024,0.02052795392,8.31736064,0.371626752,4.0,44.25411369297096,17.70166318398654,5.90055439466218,4.4254163493347,4.4254163493347,8848256.0,11.06352842324274,4.425415795996635,2.2127078979983175,1.475138598665545,1.106354087333675
1256,900,IB_PL_OA_U_200,39817048,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|200,200,26317048,0.02309388784,-9.089737793709551,0.418079004,4.5,49.785747866881394,19.914319066848453,6.638106355616151,4.978580389215811,4.978580389215811,8848232.888888888,11.063499525973642,4.425404237077434,2.212702118538717,1.475134745692478,1.1063511976035134
1257,1000,IB_PL_OA_U_200,44240880,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|200,200,29240880,0.0256597104,-8.050137273709552,0.46452924,5.0,55.31714197117164,22.126878921766234,7.375626307255411,5.531720422107886,5.531720422107886,8848176.0,11.063428394234329,4.425375784353247,2.2126878921766235,1.4751252614510824,1.1063440844215773
1258,1100,IB_PL_OA_U_200,48665928,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|200,200,32165928,0.02822623824,-7.010250993709551,0.510992244,5.5,60.850056516389756,24.340046953663517,8.113348984554506,6.085012499263848,6.085012499263848,8848350.545454545,11.06364663934359,4.425463082484275,2.2127315412421376,1.4751543608280917,1.1063659089570632
1259,1200,IB_PL_OA_U_200,53088544,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|200,200,35088544,0.03079135552,-5.970936233709551,0.557429712,6.0,66.37993017975212,26.551998631601798,8.850666210533932,6.638000487892038,6.638000487892038,8848090.666666666,11.063321696625353,4.425333105266966,2.212666552633483,1.4751110350889887,1.1063334146486727
1260,1300,IB_PL_OA_U_200,57514104,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|200,200,38014104,0.03335818032,-4.930929633709551,0.603898092,6.5,71.91348491062408,28.765422738016763,9.588474246005587,7.191356583685425,7.191356583685425,8848323.692307692,11.063613063172935,4.425449652002579,2.2127248260012893,1.4751498840008597,1.1063625513362192
1261,1400,IB_PL_OA_U_200,61937488,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|200,200,40937488,0.03592374304,-3.8914343937095515,0.650343624,7.0,77.44431885246722,30.97775852773157,10.325919509243857,7.744440600269754,7.744440600269754,8848212.57142857,11.06347412178103,4.425394075390224,2.212697037695112,1.475131358463408,1.1063486571813932
1262,1500,IB_PL_OA_U_200,66360488,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|200,200,43860488,0.03848908304,-2.8520293937095516,0.696785124,7.5,82.97467265506997,33.18990226155811,11.063300753852705,8.297476602876012,8.297476602876012,8848065.066666666,11.063289687342662,4.425320301541082,2.212660150770541,1.4751067671803606,1.1063302137168016
1263,1600,IB_PL_OA_U_200,70786112,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|200,200,46786112,0.04105594496,-1.8120077537095516,0.743254176,8.0,88.50830740914866,35.40335837728779,11.801119459095931,8.850840700999079,8.850840700999079,8848264.0,11.063538426143582,4.4254197971609734,2.2127098985804867,1.4751399323869914,1.1063550876248849
1264,1700,IB_PL_OA_U_200,75210968,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|200,200,49710968,0.04362236144,-0.7721665937095517,0.789715164,8.5,94.04098188474657,37.61643038124094,12.538810127080314,9.404108771166007,9.404108771166007,8848349.176470589,11.063644927617245,4.425462397793052,2.212731198896526,1.475154132597684,1.106365737784236
1265,1800,IB_PL_OA_U_200,79633776,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|200,200,52633776,0.04618759008,0.26719328629044836,0.836154648,9.0,99.57109561772914,39.82847808712335,13.27615936237445,9.95712076678323,9.95712076678323,8848197.333333334,11.063455068636571,4.425386454124817,2.2126932270624087,1.4751288180416058,1.1063467518648034
1266,1900,IB_PL_OA_U_200,84058632,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|200,200,55558632,0.04875400656,1.3070344462904484,0.882615636,9.5,105.10377009332707,42.0415500910765,14.013850030358835,10.510388836950158,10.510388836950158,8848277.05263158,11.063554746666007,4.425426325376474,2.212713162688237,1.4751421084588248,1.1063567196789639
1267,2000,IB_PL_OA_U_200,88482912,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|200,200,58482912,0.05132008896,2.3467402462904485,0.929070576,10.0,110.63572436006442,44.25433401119726,14.751444670399087,11.06358488614998,11.06358488614998,8848291.2,11.06357243600644,4.425433401119726,2.212716700559863,1.4751444670399085,1.106358488614998
1268,2100,IB_PL_OA_U_200,92905976,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|200,200,61405976,0.05388546608,3.3861602862904485,0.975512748,10.5,116.1661581858739,46.46650975433851,15.488836584779504,11.616628891085917,11.616628891085917,8848188.19047619,11.063443636749895,4.425381881365572,2.212690940682786,1.4751272937885243,1.1063456086748493
1269,2200,IB_PL_OA_U_200,97331408,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|200,200,64331408,0.05645221664,4.426136806290448,1.021979784,11.0,121.6995528703324,48.679869842124056,16.22662328070802,12.169968982219949,12.169968982219949,8848309.818181818,11.063595715484764,4.425442712920369,2.2127213564601846,1.4751475709734563,1.10636081656545
1270,2300,IB_PL_OA_U_200,101754088,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|200,200,67254088,0.05901737104,5.465466606290448,1.068417924,11.5,127.2295065569015,50.89185352937705,16.963951176459016,12.722964973177817,12.722964973177817,8848181.56521739,11.063435352774043,4.425378567771917,2.2126892838859584,1.4751261892573055,1.1063447802763318
1271,2400,IB_PL_OA_U_200,106177408,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|200,200,70177408,0.06158289664,6.504946806290448,1.114862784,12.0,132.7602604755379,53.10415730977714,17.701385769925714,13.276040987432467,13.276040987432467,8848117.333333334,11.06335503962816,4.4253464424814295,2.2126732212407147,1.475115480827143,1.1063367489527056
1272,2500,IB_PL_OA_U_200,110602584,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|200,200,73102584,0.06414949872,7.544863166290448,1.161327132,12.5,138.29333506716947,55.31738936030385,18.43912978676795,13.829349069247785,13.829349069247785,8848206.72,11.06346680537356,4.425391148824308,2.212695574412154,1.4751303829414362,1.106347925539823
1273,2600,IB_PL_OA_U_200,115027056,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|200,200,76027056,0.06671569248,8.584614086290449,1.207784088,13.0,143.825529403527,57.53026930836874,19.17675643612291,14.382569125436643,14.382569125436643,8848235.076923076,11.06350226180977,4.425405331412979,2.2127026657064897,1.475135110470993,1.106351471187434
1274,2700,IB_PL_OA_U_200,119451336,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|200,200,78951336,0.06928177488,-8.822424187419104,1.254239028,13.5,149.35748367026437,59.743053228489494,19.914351076163165,14.935765174636465,14.935765174636465,8848247.111111112,11.063517308908473,4.425411350258481,2.2127056751292407,1.475137116752827,1.1063529758989976
1275,2800,IB_PL_OA_U_200,123874656,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|200,200,81874656,0.07184730048,-7.782943987419103,1.300683888,14.0,154.88823758890078,61.955357008889585,20.651785669629863,15.488841188891115,15.488841188891115,8848189.714285715,11.063445542064342,4.425382643492114,2.212691321746057,1.4751275478307044,1.1063457992065082
1276,2900,IB_PL_OA_U_200,128299640,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|200,200,84799640,0.0744137912,-6.743072747419103,1.34714622,14.5,160.42107211091218,64.16849303147215,21.389497677157387,16.0421252637174,16.0421252637174,8848251.034482758,11.063522214545666,4.425413312515321,2.2127066562576605,1.4751377708384403,1.1063534664632688
1277,3000,IB_PL_OA_U_200,132721552,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|200,200,87721552,0.07697850016,-5.703923427419103,1.393576296,15.0,165.9500655190005,66.38009260694862,22.12669753564954,16.59502522671913,16.59502522671913,8848103.466666667,11.0633377012667,4.425339507129908,2.212669753564954,1.4751131690433028,1.1063350151146085
1278,3100,IB_PL_OA_U_200,136947560,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|200,200,90447560,0.0794295848,-4.7108115474191035,1.43794938,15.5,171.23410789128846,68.493711670096,22.83123722336533,17.123430058575803,17.123430058575803,8835326.451612903,11.047361799437965,4.418949140006193,2.2094745700030964,1.472983046668731,1.1047374231339226
1279,3200,IB_PL_OA_U_200,141569856,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|200,200,93569856,0.08211051648,-3.6245719874191034,1.486483488,16.0,177.0136539596483,70.80553240993129,23.601844136643763,17.701385315800064,17.701385315800064,8848116.0,11.06335337247802,4.4253457756207055,2.2126728878103528,1.4751152585402352,1.106336582237504
1280,3300,IB_PL_OA_U_200,145995416,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|200,200,96495416,0.08467734128,-2.584565387419103,1.532951868,16.5,182.54720869052025,73.01895651634625,24.339652172115418,18.25474141159345,18.25474141159345,8848207.030303031,11.063467193364865,4.425391304020986,2.212695652010493,1.475130434673662,1.106347964338997
1281,3400,IB_PL_OA_U_200,150419568,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|200,200,99419568,0.08724334944,-1.5448896674191033,1.579405464,17.0,188.07900291084414,75.23167641783759,25.07722547261253,18.80792145613392,18.80792145613392,8848209.88235294,11.06347075946142,4.425392730461034,2.212696365230517,1.4751309101536783,1.1063483209490539
1282,3500,IB_PL_OA_U_200,154841608,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|200,200,102341608,0.08980813264,-0.5057102674191032,1.625836884,17.5,193.60815636534596,77.44334001194348,25.814446670647825,19.360837423795,19.360837423795,8848091.885714285,11.06332322087691,4.425333714968199,2.2126668574840993,1.4751112383227327,1.106333567074
1283,3600,IB_PL_OA_U_200,159269088,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|200,200,105269088,0.09237607104,0.5347475325808968,1.672325424,18.0,199.1441117924198,79.65772439779975,26.552574799266587,19.914433589478737,19.914433589478737,8848282.666666666,11.063561766245543,4.4254291332110975,2.2127145666055488,1.4751430444036993,1.1063574216377074
1284,3700,IB_PL_OA_U_200,163693624,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|200,200,108193624,0.09494230192,1.5745134925808968,1.718783052,18.5,204.67638615198408,81.87063635517936,27.290212118393118,20.46766164799727,20.46766164799727,8848304.0,11.063588440647788,4.425439802982668,2.212719901491334,1.4751466009942227,1.1063600890809338
1285,3800,IB_PL_OA_U_200,168114960,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|200,200,111114960,0.0975066768,2.6135274525808967,1.76520708,19.0,210.20465935121186,84.08194784682343,28.02731594894114,21.020489590031897,21.020489590031897,8848155.789473685,11.063403123747992,4.425365676148601,2.2126828380743007,1.475121892049534,1.1063415573700999
1286,3900,IB_PL_OA_U_200,172541160,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|200,200,114041160,0.1000738728,3.653684452580897,1.81168218,19.5,215.7390143141511,86.2956920463855,28.7652306821285,21.57392570912207,21.57392570912207,8848264.615384616,11.063539195597492,4.425420104942846,2.212710052471423,1.4751400349809487,1.1063551645703626
1287,4000,IB_PL_OA_U_200,176961600,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|200,200,116961600,0.102637728,4.692487852580896,1.8580968,20.0,221.26616718848467,88.50655540762362,29.50218513587454,22.126641618541196,22.126641618541196,8848080.0,11.063308359424234,4.425327770381181,2.2126638851905907,1.475109256793727,1.1063320809270598
1288,4100,IB_PL_OA_U_200,181388504,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|200,200,119888504,0.10520533232,5.732810292580897,1.904579292,20.5,226.80140240669795,90.72065170964751,30.24021723654917,22.68016576325783,22.68016576325783,8848219.707317073,11.063483044229168,4.425397644373049,2.2126988221865247,1.4751325481243496,1.106349549427211
1289,4200,IB_PL_OA_U_200,185811888,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|200,200,122811888,0.10777089504,6.772305532580897,1.951024824,21.0,232.33223634854107,92.93298749936231,30.97766249978744,23.233249779842158,23.233249779842158,8848185.142857144,11.063439826121005,4.425380357112491,2.2126901785562456,1.475126785704164,1.1063452276115313
1290,4300,IB_PL_OA_U_200,190234888,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|200,200,125734888,0.11033623504,7.811710532580896,1.997466324,21.5,237.86259015114382,95.14513123318886,31.715043744396286,23.786285782448417,23.786285782448417,8848134.325581396,11.063376286099714,4.4253549410785515,2.2126774705392758,1.4751183136928505,1.106338873602252
1291,4400,IB_PL_OA_U_200,194661664,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|200,200,128661664,0.11290376512,8.852002892580897,2.043947472,22.0,243.39766532294365,97.35916351658332,32.453054505527774,24.339793922505688,24.339793922505688,8848257.454545455,11.063530241951986,4.4254165234810605,2.2127082617405303,1.4751388411603534,1.106354269204804
1292,4500,IB_PL_OA_U_200,199085368,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|200,200,131585368,0.11546951344,-8.555170741128656,2.090396364,22.5,248.92889938082044,99.57165935287169,33.19055311762389,24.892917950738408,24.892917950738408,8848238.577777777,11.063506639147574,4.425407082349852,2.212703541174926,1.4751356941166174,1.1063519089217069
1293,4600,IB_PL_OA_U_200,203509456,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|200,200,134509456,0.11803548448,-7.515510061128655,2.136849288,23.0,254.4606135779376,101.78434724504831,33.928115748349434,25.446089992949197,25.446089992949197,8848237.217391305,11.063504938171201,4.425406401958623,2.2127032009793113,1.4751354673195407,1.1063517388238782
1294,4700,IB_PL_OA_U_200,207933032,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|200,200,137433032,0.12060115856,-6.475969701128655,2.183296836,23.5,259.99168758940095,103.99677906270725,34.66559302090241,25.99919801652256,25.99919801652256,8848214.127659574,11.063476067634081,4.425394853732223,2.2126974268661117,1.475131617910741,1.1063488517669173
1295,4800,IB_PL_OA_U_200,212358080,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|200,200,140358080,0.1231676864,-5.436083421128655,2.22975984,24.0,265.52460213461904,106.20994709460453,35.40331569820151,26.55249009367852,26.55249009367852,8848253.333333334,11.06352508894246,4.425414462275189,2.2127072311375944,1.4751381540917297,1.1063537539032717
1296,100,IB_PL_OA_U_300,4424280,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|300,300,2924280,0.0025660824,1.0397058,0.04645494,0.3333333333333333,5.531954266737354,2.212783920120755,0.7375946400402517,0.5531960491998233,0.5531960491998233,13272840.0,16.59586280021206,6.638351760362266,3.319175880181133,2.212783920120755,1.6595881475994698
1297,200,IB_PL_OA_U_300,8848240,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|300,300,5848240,0.0051319792,2.0793364,0.09290652,0.6666666666666666,11.063508417441058,4.425407793667957,1.4751359312226524,1.1063520867512555,1.1063520867512555,13272360.0,16.59526262616159,6.638111690501936,3.319055845250968,2.2127038968339785,1.6595281301268832
1298,300,IB_PL_OA_U_300,13272008,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|300,300,8772008,0.00769776464,3.11892188,0.139356084,1.0,16.59482249852457,6.637935639271028,2.2126452130903425,1.659484117313653,1.659484117313653,13272008.0,16.59482249852457,6.637935639271028,3.318967819635514,2.2126452130903425,1.659484117313653
1299,400,IB_PL_OA_U_300,17696160,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|300,300,11696160,0.0102637728,4.1585976,0.18580968,1.3333333333333333,22.126616718848467,8.850655540762363,2.950218513587454,2.2126641618541196,2.2126641618541196,13272120.0,16.59496253913635,6.6379916555717715,3.3189958277858858,2.2126638851905907,1.65949812139059
1300,500,IB_PL_OA_U_300,22120312,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|300,300,14620312,0.01282978096,5.19827332,0.232263276,1.6666666666666667,27.65841093917236,11.063375442253696,3.6877918140845654,2.7658442063945867,2.7658442063945867,13272187.2,16.595046563503416,6.638025265352217,3.3190126326761087,2.212675088450739,1.659506523836752
1301,600,IB_PL_OA_U_300,26543760,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|300,300,17543760,0.0153953808,6.2377836,0.27870948,2.0,33.189324904222225,13.275743241283214,4.425247747094405,3.318936225308593,3.318936225308593,13271880.0,16.594662452111113,6.637871620641607,3.3189358103208035,2.2126238735472024,1.6594681126542965
1302,700,IB_PL_OA_U_300,30878952,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|300,300,20378952,0.01790979216,7.25655372,0.324228996,2.3333333333333335,38.609886867191484,15.44397019532684,5.147990065108947,3.8609930315963235,3.8609930315963235,13233836.57142857,16.547094371653493,6.618844369425788,3.309422184712894,2.2062814564752626,1.654711299255567
1303,800,IB_PL_OA_U_300,35393024,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|300,300,23393024,0.02052795392,8.31736064,0.371626752,2.6666666666666665,44.25411369297096,17.70166318398654,5.90055439466218,4.4254163493347,4.4254163493347,13272384.0,16.595292634864112,6.638123693994952,3.319061846997476,2.2127078979983175,1.6595311310005125
1304,900,IB_PL_OA_U_300,39817048,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|300,300,26317048,0.02309388784,-9.089737793709551,0.418079004,3.0,49.785747866881394,19.914319066848453,6.638106355616151,4.978580389215811,4.978580389215811,13272349.333333334,16.595249288960467,6.638106355616151,3.3190531778080756,2.2127021185387172,1.6595267964052702
1305,1000,IB_PL_OA_U_300,44240880,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|300,300,29240880,0.0256597104,-8.050137273709552,0.46452924,3.3333333333333335,55.31714197117164,22.126878921766234,7.375626307255411,5.531720422107886,5.531720422107886,13272264.0,16.595142591351493,6.63806367652987,3.319031838264935,2.2126878921766235,1.659516126632366
1306,1100,IB_PL_OA_U_300,48665928,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|300,300,32165928,0.02822623824,-7.010250993709551,0.510992244,3.6666666666666665,60.850056516389756,24.340046953663517,8.113348984554506,6.085012499263848,6.085012499263848,13272525.818181818,16.595469959015386,6.638194623726414,3.319097311863207,2.212731541242138,1.659548863435595
1307,1200,IB_PL_OA_U_300,53088544,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|300,300,35088544,0.03079135552,-5.970936233709551,0.557429712,4.0,66.37993017975212,26.551998631601798,8.850666210533932,6.638000487892038,6.638000487892038,13272136.0,16.59498254493803,6.637999657900449,3.3189998289502247,2.212666552633483,1.6595001219730094
1308,1300,IB_PL_OA_U_300,57514104,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|300,300,38014104,0.03335818032,-4.930929633709551,0.603898092,4.333333333333333,71.91348491062408,28.765422738016763,9.588474246005587,7.191356583685425,7.191356583685425,13272485.53846154,16.595419594759406,6.638174478003869,3.3190872390019344,2.2127248260012897,1.6595438270043292
1309,1400,IB_PL_OA_U_300,61937488,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|300,300,40937488,0.03592374304,-3.8914343937095515,0.650343624,4.666666666666667,77.44431885246722,30.97775852773157,10.325919509243857,7.744440600269754,7.744440600269754,13272318.857142856,16.595211182671544,6.638091113085336,3.319045556542668,2.212697037695112,1.65952298577209
1310,1500,IB_PL_OA_U_300,66360488,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|300,300,43860488,0.03848908304,-2.8520293937095516,0.696785124,5.0,82.97467265506997,33.18990226155811,11.063300753852705,8.297476602876012,8.297476602876012,13272097.6,16.594934531013994,6.637980452311623,3.3189902261558113,2.212660150770541,1.6594953205752023
1311,1600,IB_PL_OA_U_300,70786112,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|300,300,46786112,0.04105594496,-1.8120077537095516,0.743254176,5.333333333333333,88.50830740914866,35.40335837728779,11.801119459095931,8.850840700999079,8.850840700999079,13272396.0,16.595307639215374,6.638129695741461,3.3190648478707305,2.2127098985804867,1.659532631437327
1312,1700,IB_PL_OA_U_300,75210968,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|300,300,49710968,0.04362236144,-0.7721665937095517,0.789715164,5.666666666666667,94.04098188474657,37.61643038124094,12.538810127080314,9.404108771166007,9.404108771166007,13272523.764705881,16.595467391425867,6.638193596689577,3.3190967983447885,2.2127311988965257,1.6595486066763538
1313,1800,IB_PL_OA_U_300,79633776,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|300,300,52633776,0.04618759008,0.26719328629044836,0.836154648,6.0,99.57109561772914,39.82847808712335,13.27615936237445,9.95712076678323,9.95712076678323,13272296.0,16.595182602954857,6.638079681187225,3.3190398405936126,2.2126932270624087,1.659520127797205
1314,1900,IB_PL_OA_U_300,84058632,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|300,300,55558632,0.04875400656,1.3070344462904484,0.882615636,6.333333333333333,105.10377009332707,42.0415500910765,14.013850030358835,10.510388836950158,10.510388836950158,13272415.578947369,16.59533211999901,6.638139488064711,3.3190697440323556,2.212713162688237,1.659535079518446
1315,2000,IB_PL_OA_U_300,88482912,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|300,300,58482912,0.05132008896,2.3467402462904485,0.929070576,6.666666666666667,110.63572436006442,44.25433401119726,14.751444670399087,11.06358488614998,11.06358488614998,13272436.799999999,16.59535865400966,6.638150101679588,3.319075050839794,2.212716700559863,1.659537732922497
1316,2100,IB_PL_OA_U_300,92905976,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|300,300,61405976,0.05388546608,3.3861602862904485,0.975512748,7.0,116.1661581858739,46.46650975433851,15.488836584779504,11.616628891085917,11.616628891085917,13272282.285714285,16.595165455124842,6.6380728220483585,3.3190364110241792,2.212690940682786,1.659518413012274
1317,2200,IB_PL_OA_U_300,97331408,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|300,300,64331408,0.05645221664,4.426136806290448,1.021979784,7.333333333333333,121.6995528703324,48.679869842124056,16.22662328070802,12.169968982219949,12.169968982219949,13272464.727272728,16.595393573227145,6.638164069380554,3.319082034690277,2.2127213564601846,1.659541224848175
1318,2300,IB_PL_OA_U_300,101754088,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|300,300,67254088,0.05901737104,5.465466606290448,1.068417924,7.666666666666667,127.2295065569015,50.89185352937705,16.963951176459016,12.722964973177817,12.722964973177817,13272272.347826086,16.595153029161064,6.638067851657875,3.3190339258289376,2.2126892838859584,1.6595171704144978
1319,2400,IB_PL_OA_U_300,106177408,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|300,300,70177408,0.06158289664,6.504946806290448,1.114862784,8.0,132.7602604755379,53.10415730977714,17.701385769925714,13.276040987432467,13.276040987432467,13272176.0,16.595032559442238,6.638019663722143,3.3190098318610715,2.2126732212407143,1.6595051234290583
1320,2500,IB_PL_OA_U_300,110602584,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|300,300,73102584,0.06414949872,7.544863166290448,1.161327132,8.333333333333334,138.29333506716947,55.31738936030385,18.43912978676795,13.829349069247785,13.829349069247785,13272310.079999998,16.595200208060334,6.638086723236461,3.3190433616182307,2.2126955744121535,1.659521888309734
1321,2600,IB_PL_OA_U_300,115027056,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|300,300,76027056,0.06671569248,8.584614086290449,1.207784088,8.666666666666666,143.825529403527,57.53026930836874,19.17675643612291,14.382569125436643,14.382569125436643,13272352.615384616,16.595253392714657,6.638107997119469,3.3190539985597347,2.21270266570649,1.659527206781151
1322,2700,IB_PL_OA_U_300,119451336,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|300,300,78951336,0.06928177488,-8.822424187419104,1.254239028,9.0,149.35748367026437,59.743053228489494,19.914351076163165,14.935765174636465,14.935765174636465,13272370.666666666,16.595275963362706,6.638117025387721,3.3190585126938603,2.21270567512924,1.659529463848496
1323,2800,IB_PL_OA_U_300,123874656,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|300,300,81874656,0.07184730048,-7.782943987419103,1.300683888,9.333333333333334,154.88823758890078,61.955357008889585,20.651785669629863,15.488841188891115,15.488841188891115,13272284.57142857,16.59516831309651,6.63807396523817,3.319036982619085,2.2126913217460564,1.6595186988097623
1324,2900,IB_PL_OA_U_300,128299640,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|300,300,84799640,0.0744137912,-6.743072747419103,1.34714622,9.666666666666666,160.42107211091218,64.16849303147215,21.389497677157387,16.0421252637174,16.0421252637174,13272376.55172414,16.595283321818503,6.638119968772982,3.319059984386491,2.212706656257661,1.6595301996949037
1325,3000,IB_PL_OA_U_300,132721552,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|300,300,87721552,0.07697850016,-5.703923427419103,1.393576296,10.0,165.9500655190005,66.38009260694862,22.12669753564954,16.59502522671913,16.59502522671913,13272155.2,16.59500655190005,6.6380092606948615,3.3190046303474308,2.212669753564954,1.6595025226719127
1326,3100,IB_PL_OA_U_300,136947560,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|300,300,90447560,0.0794295848,-4.7108115474191035,1.43794938,10.333333333333334,171.23410789128846,68.493711670096,22.83123722336533,17.123430058575803,17.123430058575803,13252989.677419353,16.571042699156948,6.628423710009289,3.3142118550046447,2.2094745700030964,1.657106134700884
1327,3200,IB_PL_OA_U_300,141569856,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|300,300,93569856,0.08211051648,-3.6245719874191034,1.486483488,10.666666666666666,177.0136539596483,70.80553240993129,23.601844136643763,17.701385315800064,17.701385315800064,13272174.0,16.59503005871703,6.638018663431058,3.319009331715529,2.2126728878103528,1.6595048733562558
1328,3300,IB_PL_OA_U_300,145995416,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|300,300,96495416,0.08467734128,-2.584565387419103,1.532951868,11.0,182.54720869052025,73.01895651634625,24.339652172115418,18.25474141159345,18.25474141159345,13272310.545454545,16.595200790047294,6.6380869560314775,3.3190434780157387,2.2126956520104923,1.6595219465084954
1329,3400,IB_PL_OA_U_300,150419568,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|300,300,99419568,0.08724334944,-1.5448896674191033,1.579405464,11.333333333333334,188.07900291084414,75.23167641783759,25.07722547261253,18.80792145613392,18.80792145613392,13272314.823529411,16.59520613919213,6.6380890956915515,3.3190445478457757,2.212696365230517,1.6595224814235807
1330,3500,IB_PL_OA_U_300,154841608,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|300,300,102341608,0.08980813264,-0.5057102674191032,1.625836884,11.666666666666666,193.60815636534596,77.44334001194348,25.814446670647825,19.360837423795,19.360837423795,13272137.82857143,16.59498483131537,6.638000572452299,3.3190002862261494,2.2126668574840993,1.6595003506110002
1331,3600,IB_PL_OA_U_300,159269088,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|300,300,105269088,0.09237607104,0.5347475325808968,1.672325424,12.0,199.1441117924198,79.65772439779975,26.552574799266587,19.914433589478737,19.914433589478737,13272424.0,16.595342649368316,6.638143699816647,3.3190718499083234,2.2127145666055488,1.6595361324565614
1332,3700,IB_PL_OA_U_300,163693624,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|300,300,108193624,0.09494230192,1.5745134925808968,1.718783052,12.333333333333334,204.67638615198408,81.87063635517936,27.290212118393118,20.46766164799727,20.46766164799727,13272456.0,16.595382660971683,6.638159704474002,3.319079852237001,2.212719901491334,1.6595401336214006
1333,3800,IB_PL_OA_U_300,168114960,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|300,300,111114960,0.0975066768,2.6135274525808967,1.76520708,12.666666666666666,210.20465935121186,84.08194784682343,28.02731594894114,21.020489590031897,21.020489590031897,13272233.684210528,16.59510468562199,6.638048514222903,3.3190242571114514,2.212682838074301,1.65951233605515
1334,3900,IB_PL_OA_U_300,172541160,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|300,300,114041160,0.1000738728,3.653684452580897,1.81168218,13.0,215.7390143141511,86.2956920463855,28.7652306821285,21.57392570912207,21.57392570912207,13272396.923076924,16.59530879339624,6.6381301574142695,3.3190650787071347,2.212710052471423,1.6595327468555439
1335,4000,IB_PL_OA_U_300,176961600,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|300,300,116961600,0.102637728,4.692487852580896,1.8580968,13.333333333333334,221.26616718848467,88.50655540762362,29.50218513587454,22.126641618541196,22.126641618541196,13272120.0,16.59496253913635,6.6379916555717715,3.3189958277858858,2.2126638851905907,1.65949812139059
1336,4100,IB_PL_OA_U_300,181388504,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|300,300,119888504,0.10520533232,5.732810292580897,1.904579292,13.666666666666666,226.80140240669795,90.72065170964751,30.24021723654917,22.68016576325783,22.68016576325783,13272329.560975611,16.595224566343752,6.638096466559574,3.319048233279787,2.2126988221865247,1.6595243241408169
1337,4200,IB_PL_OA_U_300,185811888,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|300,300,122811888,0.10777089504,6.772305532580897,1.951024824,14.0,232.33223634854107,92.93298749936231,30.97766249978744,23.233249779842158,23.233249779842158,13272277.714285715,16.595159739181504,6.638070535668737,3.3190352678343684,2.2126901785562456,1.6595178414172969
1338,4300,IB_PL_OA_U_300,190234888,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|300,300,125734888,0.11033623504,7.811710532580896,1.997466324,14.333333333333334,237.86259015114382,95.14513123318886,31.715043744396286,23.786285782448417,23.786285782448417,13272201.488372093,16.59506442914957,6.638032411617828,3.319016205808914,2.2126774705392758,1.6595083104033779
1339,4400,IB_PL_OA_U_300,194661664,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|300,300,128661664,0.11290376512,8.852002892580897,2.043947472,14.666666666666666,243.39766532294365,97.35916351658332,32.453054505527774,24.339793922505688,24.339793922505688,13272386.181818182,16.595295362927978,6.63812478522159,3.319062392610795,2.2127082617405303,1.659531403807206
1340,4500,IB_PL_OA_U_300,199085368,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|300,300,131585368,0.11546951344,-8.555170741128656,2.090396364,15.0,248.92889938082044,99.57165935287169,33.19055311762389,24.892917950738408,24.892917950738408,13272357.866666667,16.595259958721364,6.6381106235247795,3.3190553117623898,2.2127035411749265,1.6595278633825608
1341,4600,IB_PL_OA_U_300,203509456,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|300,300,134509456,0.11803548448,-7.515510061128655,2.136849288,15.333333333333334,254.4606135779376,101.78434724504831,33.928115748349434,25.446089992949197,25.446089992949197,13272355.826086955,16.5952574072568,6.6381096029379325,3.3190548014689663,2.212703200979311,1.659527608235817
1342,4700,IB_PL_OA_U_300,207933032,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|300,300,137433032,0.12060115856,-6.475969701128655,2.183296836,15.666666666666666,259.99168758940095,103.99677906270725,34.66559302090241,25.99919801652256,25.99919801652256,13272321.191489363,16.595214101451123,6.638092280598336,3.319046140299168,2.2126974268661117,1.6595232776503763
1343,4800,IB_PL_OA_U_300,212358080,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|300,300,140358080,0.1231676864,-5.436083421128655,2.22975984,16.0,265.52460213461904,106.20994709460453,35.40331569820151,26.55249009367852,26.55249009367852,13272380.0,16.59528763341369,6.638121693412783,3.3190608467063916,2.2127072311375944,1.6595306308549076
1344,100,IB_PL_OA_U_400,4424280,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|400,400,2924280,0.0025660824,1.0397058,0.04645494,0.25,5.531954266737354,2.212783920120755,0.7375946400402517,0.5531960491998233,0.5531960491998233,17697120.0,22.127817066949415,8.85113568048302,4.42556784024151,2.9503785601610066,2.2127841967992934
1345,200,IB_PL_OA_U_400,8848240,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|400,400,5848240,0.0051319792,2.0793364,0.09290652,0.5,11.063508417441058,4.425407793667957,1.4751359312226524,1.1063520867512555,1.1063520867512555,17696480.0,22.127016834882117,8.850815587335914,4.425407793667957,2.950271862445305,2.212704173502511
1346,300,IB_PL_OA_U_400,13272008,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|400,400,8772008,0.00769776464,3.11892188,0.139356084,0.75,16.59482249852457,6.637935639271028,2.2126452130903425,1.659484117313653,1.659484117313653,17696010.666666668,22.126429998032766,8.850580852361372,4.425290426180686,2.9501936174537904,2.2126454897515373
1347,400,IB_PL_OA_U_400,17696160,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|400,400,11696160,0.0102637728,4.1585976,0.18580968,1.0,22.126616718848467,8.850655540762363,2.950218513587454,2.2126641618541196,2.2126641618541196,17696160.0,22.126616718848467,8.850655540762363,4.425327770381181,2.950218513587454,2.2126641618541196
1348,500,IB_PL_OA_U_400,22120312,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|400,400,14620312,0.01282978096,5.19827332,0.232263276,1.25,27.65841093917236,11.063375442253696,3.6877918140845654,2.7658442063945867,2.7658442063945867,17696249.6,22.12672875133789,8.850700353802958,4.425350176901479,2.9502334512676525,2.2126753651156696
1349,600,IB_PL_OA_U_400,26543760,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|400,400,17543760,0.0153953808,6.2377836,0.27870948,1.5,33.189324904222225,13.275743241283214,4.425247747094405,3.318936225308593,3.318936225308593,17695840.0,22.126216602814818,8.85049549418881,4.425247747094405,2.950165164729603,2.2126241502057287
1350,700,IB_PL_OA_U_400,30878952,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|400,400,20378952,0.01790979216,7.25655372,0.324228996,1.75,38.609886867191484,15.44397019532684,5.147990065108947,3.8609930315963235,3.8609930315963235,17645115.42857143,22.06279249553799,8.825125825901052,4.412562912950526,2.941708608633684,2.206281732340756
1351,800,IB_PL_OA_U_400,35393024,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|400,400,23393024,0.02052795392,8.31736064,0.371626752,2.0,44.25411369297096,17.70166318398654,5.90055439466218,4.4254163493347,4.4254163493347,17696512.0,22.12705684648548,8.85083159199327,4.425415795996635,2.95027719733109,2.21270817466735
1352,900,IB_PL_OA_U_400,39817048,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|400,400,26317048,0.02309388784,-9.089737793709551,0.418079004,2.25,49.785747866881394,19.914319066848453,6.638106355616151,4.978580389215811,4.978580389215811,17696465.777777776,22.126999051947283,8.850808474154867,4.425404237077434,2.950269491384956,2.212702395207027
1353,1000,IB_PL_OA_U_400,44240880,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|400,400,29240880,0.0256597104,-8.050137273709552,0.46452924,2.5,55.31714197117164,22.126878921766234,7.375626307255411,5.531720422107886,5.531720422107886,17696352.0,22.126856788468658,8.850751568706494,4.425375784353247,2.9502505229021647,2.2126881688431546
1354,1100,IB_PL_OA_U_400,48665928,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|400,400,32165928,0.02822623824,-7.010250993709551,0.510992244,2.75,60.850056516389756,24.340046953663517,8.113348984554506,6.085012499263848,6.085012499263848,17696701.09090909,22.12729327868718,8.85092616496855,4.425463082484275,2.9503087216561834,2.2127318179141264
1355,1200,IB_PL_OA_U_400,53088544,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|400,400,35088544,0.03079135552,-5.970936233709551,0.557429712,3.0,66.37993017975212,26.551998631601798,8.850666210533932,6.638000487892038,6.638000487892038,17696181.333333332,22.126643393250706,8.850666210533932,4.425333105266966,2.9502220701779773,2.2126668292973455
1356,1300,IB_PL_OA_U_400,57514104,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|400,400,38014104,0.03335818032,-4.930929633709551,0.603898092,3.25,71.91348491062408,28.765422738016763,9.588474246005587,7.191356583685425,7.191356583685425,17696647.384615384,22.12722612634587,8.850899304005157,4.425449652002579,2.9502997680017193,2.2127251026724384
1357,1400,IB_PL_OA_U_400,61937488,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|400,400,40937488,0.03592374304,-3.8914343937095515,0.650343624,3.5,77.44431885246722,30.97775852773157,10.325919509243857,7.744440600269754,7.744440600269754,17696425.14285714,22.12694824356206,8.850788150780447,4.425394075390224,2.950262716926816,2.2126973143627864
1358,1500,IB_PL_OA_U_400,66360488,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|400,400,43860488,0.03848908304,-2.8520293937095516,0.696785124,3.75,82.97467265506997,33.18990226155811,11.063300753852705,8.297476602876012,8.297476602876012,17696130.133333333,22.126579374685324,8.850640603082164,4.425320301541082,2.950213534360721,2.2126604274336032
1359,1600,IB_PL_OA_U_400,70786112,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|400,400,46786112,0.04105594496,-1.8120077537095516,0.743254176,4.0,88.50830740914866,35.40335837728779,11.801119459095931,8.850840700999079,8.850840700999079,17696528.0,22.127076852287164,8.850839594321947,4.4254197971609734,2.9502798647739827,2.2127101752497698
1360,1700,IB_PL_OA_U_400,75210968,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|400,400,49710968,0.04362236144,-0.7721665937095517,0.789715164,4.25,94.04098188474657,37.61643038124094,12.538810127080314,9.404108771166007,9.404108771166007,17696698.352941178,22.12728985523449,8.850924795586105,4.425462397793052,2.950308265195368,2.212731475568472
1361,1800,IB_PL_OA_U_400,79633776,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|400,400,52633776,0.04618759008,0.26719328629044836,0.836154648,4.5,99.57109561772914,39.82847808712335,13.27615936237445,9.95712076678323,9.95712076678323,17696394.666666668,22.126910137273143,8.850772908249635,4.425386454124817,2.9502576360832116,2.2126935037296067
1362,1900,IB_PL_OA_U_400,84058632,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|400,400,55558632,0.04875400656,1.3070344462904484,0.882615636,4.75,105.10377009332707,42.0415500910765,14.013850030358835,10.510388836950158,10.510388836950158,17696554.10526316,22.127109493332014,8.850852650752948,4.425426325376474,2.9502842169176495,2.2127134393579277
1363,2000,IB_PL_OA_U_400,88482912,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|400,400,58482912,0.05132008896,2.3467402462904485,0.929070576,5.0,110.63572436006442,44.25433401119726,14.751444670399087,11.06358488614998,11.06358488614998,17696582.4,22.12714487201288,8.850866802239452,4.425433401119726,2.950288934079817,2.212716977229996
1364,2100,IB_PL_OA_U_400,92905976,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|400,400,61405976,0.05388546608,3.3861602862904485,0.975512748,5.25,116.1661581858739,46.46650975433851,15.488836584779504,11.616628891085917,11.616628891085917,17696376.38095238,22.12688727349979,8.850763762731145,4.425381881365572,2.9502545875770485,2.2126912173496986
1365,2200,IB_PL_OA_U_400,97331408,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|400,400,64331408,0.05645221664,4.426136806290448,1.021979784,5.5,121.6995528703324,48.679869842124056,16.22662328070802,12.169968982219949,12.169968982219949,17696619.636363637,22.12719143096953,8.850885425840739,4.425442712920369,2.9502951419469126,2.2127216331309
1366,2300,IB_PL_OA_U_400,101754088,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|400,400,67254088,0.05901737104,5.465466606290448,1.068417924,5.75,127.2295065569015,50.89185352937705,16.963951176459016,12.722964973177817,12.722964973177817,17696363.13043478,22.126870705548086,8.850757135543834,4.425378567771917,2.950252378514611,2.2126895605526635
1367,2400,IB_PL_OA_U_400,106177408,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|400,400,70177408,0.06158289664,6.504946806290448,1.114862784,6.0,132.7602604755379,53.10415730977714,17.701385769925714,13.276040987432467,13.276040987432467,17696234.666666668,22.12671007925632,8.850692884962859,4.4253464424814295,2.950230961654286,2.2126734979054112
1368,2500,IB_PL_OA_U_400,110602584,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|400,400,73102584,0.06414949872,7.544863166290448,1.161327132,6.25,138.29333506716947,55.31738936030385,18.43912978676795,13.829349069247785,13.829349069247785,17696413.44,22.12693361074712,8.850782297648616,4.425391148824308,2.9502607658828723,2.212695851079646
1369,2600,IB_PL_OA_U_400,115027056,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|400,400,76027056,0.06671569248,8.584614086290449,1.207784088,6.5,143.825529403527,57.53026930836874,19.17675643612291,14.382569125436643,14.382569125436643,17696470.153846152,22.12700452361954,8.850810662825959,4.425405331412979,2.950270220941986,2.212702942374868
1370,2700,IB_PL_OA_U_400,119451336,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|400,400,78951336,0.06928177488,-8.822424187419104,1.254239028,6.75,149.35748367026437,59.743053228489494,19.914351076163165,14.935765174636465,14.935765174636465,17696494.222222224,22.127034617816946,8.850822700516963,4.425411350258481,2.950274233505654,2.2127059517979952
1371,2800,IB_PL_OA_U_400,123874656,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|400,400,81874656,0.07184730048,-7.782943987419103,1.300683888,7.0,154.88823758890078,61.955357008889585,20.651785669629863,15.488841188891115,15.488841188891115,17696379.42857143,22.126891084128683,8.850765286984227,4.425382643492114,2.950255095661409,2.2126915984130164
1372,2900,IB_PL_OA_U_400,128299640,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|400,400,84799640,0.0744137912,-6.743072747419103,1.34714622,7.25,160.42107211091218,64.16849303147215,21.389497677157387,16.0421252637174,16.0421252637174,17696502.068965517,22.12704442909133,8.850826625030642,4.425413312515321,2.9502755416768807,2.2127069329265376
1373,3000,IB_PL_OA_U_400,132721552,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|400,400,87721552,0.07697850016,-5.703923427419103,1.393576296,7.5,165.9500655190005,66.38009260694862,22.12669753564954,16.59502522671913,16.59502522671913,17696206.933333334,22.1266754025334,8.850679014259816,4.425339507129908,2.9502263380866056,2.212670030229217
1374,3100,IB_PL_OA_U_400,136947560,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|400,400,90447560,0.0794295848,-4.7108115474191035,1.43794938,7.75,171.23410789128846,68.493711670096,22.83123722336533,17.123430058575803,17.123430058575803,17670652.903225806,22.09472359887593,8.837898280012386,4.418949140006193,2.945966093337462,2.2094748462678453
1375,3200,IB_PL_OA_U_400,141569856,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|400,400,93569856,0.08211051648,-3.6245719874191034,1.486483488,8.0,177.0136539596483,70.80553240993129,23.601844136643763,17.701385315800064,17.701385315800064,17696232.0,22.12670674495604,8.850691551241411,4.4253457756207055,2.9502305170804703,2.212673164475008
1376,3300,IB_PL_OA_U_400,145995416,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|400,400,96495416,0.08467734128,-2.584565387419103,1.532951868,8.25,182.54720869052025,73.01895651634625,24.339652172115418,18.25474141159345,18.25474141159345,17696414.060606062,22.12693438672973,8.850782608041971,4.425391304020986,2.950260869347324,2.212695928677994
1377,3400,IB_PL_OA_U_400,150419568,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|400,400,99419568,0.08724334944,-1.5448896674191033,1.579405464,8.5,188.07900291084414,75.23167641783759,25.07722547261253,18.80792145613392,18.80792145613392,17696419.76470588,22.12694151892284,8.850785460922069,4.425392730461034,2.9502618203073565,2.2126966418981078
1378,3500,IB_PL_OA_U_400,154841608,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|400,400,102341608,0.08980813264,-0.5057102674191032,1.625836884,8.75,193.60815636534596,77.44334001194348,25.814446670647825,19.360837423795,19.360837423795,17696183.77142857,22.12664644175382,8.850667429936397,4.425333714968199,2.9502224766454654,2.212667134148
1379,3600,IB_PL_OA_U_400,159269088,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|400,400,105269088,0.09237607104,0.5347475325808968,1.672325424,9.0,199.1441117924198,79.65772439779975,26.552574799266587,19.914433589478737,19.914433589478737,17696565.333333332,22.127123532491087,8.850858266422195,4.4254291332110975,2.9502860888073985,2.212714843275415
1380,3700,IB_PL_OA_U_400,163693624,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|400,400,108193624,0.09494230192,1.5745134925808968,1.718783052,9.25,204.67638615198408,81.87063635517936,27.290212118393118,20.46766164799727,20.46766164799727,17696608.0,22.127176881295576,8.850879605965336,4.425439802982668,2.9502932019884454,2.2127201781618675
1381,3800,IB_PL_OA_U_400,168114960,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|400,400,111114960,0.0975066768,2.6135274525808967,1.76520708,9.5,210.20465935121186,84.08194784682343,28.02731594894114,21.020489590031897,21.020489590031897,17696311.57894737,22.126806247495985,8.850731352297203,4.425365676148601,2.950243784099068,2.2126831147401997
1382,3900,IB_PL_OA_U_400,172541160,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|400,400,114041160,0.1000738728,3.653684452580897,1.81168218,9.75,215.7390143141511,86.2956920463855,28.7652306821285,21.57392570912207,21.57392570912207,17696529.230769232,22.127078391194985,8.850840209885693,4.425420104942846,2.9502800699618974,2.2127103291407253
1383,4000,IB_PL_OA_U_400,176961600,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|400,400,116961600,0.102637728,4.692487852580896,1.8580968,10.0,221.26616718848467,88.50655540762362,29.50218513587454,22.126641618541196,22.126641618541196,17696160.0,22.126616718848467,8.850655540762363,4.425327770381181,2.950218513587454,2.2126641618541196
1384,4100,IB_PL_OA_U_400,181388504,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|400,400,119888504,0.10520533232,5.732810292580897,1.904579292,10.25,226.80140240669795,90.72065170964751,30.24021723654917,22.68016576325783,22.68016576325783,17696439.414634146,22.126966088458335,8.850795288746099,4.425397644373049,2.950265096248699,2.212699098854422
1385,4200,IB_PL_OA_U_400,185811888,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|400,400,122811888,0.10777089504,6.772305532580897,1.951024824,10.5,232.33223634854107,92.93298749936231,30.97766249978744,23.233249779842158,23.233249779842158,17696370.285714287,22.12687965224201,8.850760714224982,4.425380357112491,2.950253571408328,2.2126904552230626
1386,4300,IB_PL_OA_U_400,190234888,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|400,400,125734888,0.11033623504,7.811710532580896,1.997466324,10.75,237.86259015114382,95.14513123318886,31.715043744396286,23.786285782448417,23.786285782448417,17696268.651162792,22.12675257219943,8.850709882157103,4.4253549410785515,2.950236627385701,2.212677747204504
1387,4400,IB_PL_OA_U_400,194661664,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|400,400,128661664,0.11290376512,8.852002892580897,2.043947472,11.0,243.39766532294365,97.35916351658332,32.453054505527774,24.339793922505688,24.339793922505688,17696514.90909091,22.12706048390397,8.850833046962121,4.4254165234810605,2.950277682320707,2.212708538409608
1388,4500,IB_PL_OA_U_400,199085368,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|400,400,131585368,0.11546951344,-8.555170741128656,2.090396364,11.25,248.92889938082044,99.57165935287169,33.19055311762389,24.892917950738408,24.892917950738408,17696477.155555554,22.12701327829515,8.850814164699704,4.425407082349852,2.9502713882332348,2.2127038178434137
1389,4600,IB_PL_OA_U_400,203509456,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|400,400,134509456,0.11803548448,-7.515510061128655,2.136849288,11.5,254.4606135779376,101.78434724504831,33.928115748349434,25.446089992949197,25.446089992949197,17696474.43478261,22.127009876342402,8.850812803917245,4.425406401958623,2.9502709346390814,2.2127034776477563
1390,4700,IB_PL_OA_U_400,207933032,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|400,400,137433032,0.12060115856,-6.475969701128655,2.183296836,11.75,259.99168758940095,103.99677906270725,34.66559302090241,25.99919801652256,25.99919801652256,17696428.25531915,22.126952135268162,8.850789707464447,4.425394853732223,2.950263235821482,2.2126977035338347
1391,4800,IB_PL_OA_U_400,212358080,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|400,400,140358080,0.1231676864,-5.436083421128655,2.22975984,12.0,265.52460213461904,106.20994709460453,35.40331569820151,26.55249009367852,26.55249009367852,17696506.666666668,22.12705017788492,8.850828924550378,4.425414462275189,2.9502763081834593,2.2127075078065435
1392,100,IB_PL_U_100,4424280,INTERNAL_BATCH|PULL|USER_COST|100,100,2924280,0.0025660824,1.0397058,0.04645494,1.0,5.531954266737354,2.212783920120755,0.7375946400402517,0.5531960491998233,0.5531960491998233,4424280.0,5.531954266737354,2.212783920120755,1.1063919600603775,0.7375946400402517,0.5531960491998233
1393,200,IB_PL_U_100,8848240,INTERNAL_BATCH|PULL|USER_COST|100,100,5848240,0.0051319792,2.0793364,0.09290652,2.0,11.063508417441058,4.425407793667957,1.4751359312226524,1.1063520867512555,1.1063520867512555,4424120.0,5.531754208720529,2.2127038968339785,1.1063519484169893,0.7375679656113262,0.5531760433756278
1394,300,IB_PL_U_100,13272008,INTERNAL_BATCH|PULL|USER_COST|100,100,8772008,0.00769776464,3.11892188,0.139356084,3.0,16.59482249852457,6.637935639271028,2.2126452130903425,1.659484117313653,1.659484117313653,4424002.666666667,5.531607499508191,2.212645213090343,1.1063226065451714,0.7375484043634476,0.5531613724378843
1395,400,IB_PL_U_100,17696160,INTERNAL_BATCH|PULL|USER_COST|100,100,11696160,0.0102637728,4.1585976,0.18580968,4.0,22.126616718848467,8.850655540762363,2.950218513587454,2.2126641618541196,2.2126641618541196,4424040.0,5.531654179712117,2.2126638851905907,1.1063319425952953,0.7375546283968635,0.5531660404635299
1396,500,IB_PL_U_100,22120312,INTERNAL_BATCH|PULL|USER_COST|100,100,14620312,0.01282978096,5.19827332,0.232263276,5.0,27.65841093917236,11.063375442253696,3.6877918140845654,2.7658442063945867,2.7658442063945867,4424062.4,5.531682187834472,2.2126750884507396,1.1063375442253698,0.7375583628169131,0.5531688412789174
1397,600,IB_PL_U_100,26543760,INTERNAL_BATCH|PULL|USER_COST|100,100,17543760,0.0153953808,6.2377836,0.27870948,6.0,33.189324904222225,13.275743241283214,4.425247747094405,3.318936225308593,3.318936225308593,4423960.0,5.5315541507037045,2.2126238735472024,1.1063119367736012,0.7375412911824007,0.5531560375514322
1398,700,IB_PL_U_100,30878952,INTERNAL_BATCH|PULL|USER_COST|100,100,20378952,0.01790979216,7.25655372,0.324228996,7.0,38.609886867191484,15.44397019532684,5.147990065108947,3.8609930315963235,3.8609930315963235,4411278.857142857,5.515698123884498,2.206281456475263,1.1031407282376315,0.735427152158421,0.551570433085189
1399,800,IB_PL_U_100,35393024,INTERNAL_BATCH|PULL|USER_COST|100,100,23393024,0.02052795392,8.31736064,0.371626752,8.0,44.25411369297096,17.70166318398654,5.90055439466218,4.4254163493347,4.4254163493347,4424128.0,5.53176421162137,2.2127078979983175,1.1063539489991587,0.7375692993327725,0.5531770436668375
1400,900,IB_PL_U_100,39817048,INTERNAL_BATCH|PULL|USER_COST|100,100,26317048,0.02309388784,-9.089737793709551,0.418079004,9.0,49.785747866881394,19.914319066848453,6.638106355616151,4.978580389215811,4.978580389215811,4424116.444444444,5.531749762986821,2.212702118538717,1.1063510592693584,0.737567372846239,0.5531755988017567
1401,1000,IB_PL_U_100,44240880,INTERNAL_BATCH|PULL|USER_COST|100,100,29240880,0.0256597104,-8.050137273709552,0.46452924,10.0,55.31714197117164,22.126878921766234,7.375626307255411,5.531720422107886,5.531720422107886,4424088.0,5.531714197117164,2.2126878921766235,1.1063439460883118,0.7375626307255412,0.5531720422107886
1402,1100,IB_PL_U_100,48665928,INTERNAL_BATCH|PULL|USER_COST|100,100,32165928,0.02822623824,-7.010250993709551,0.510992244,11.0,60.850056516389756,24.340046953663517,8.113348984554506,6.085012499263848,6.085012499263848,4424175.2727272725,5.531823319671795,2.2127315412421376,1.1063657706210688,0.7375771804140459,0.5531829544785316
1403,1200,IB_PL_U_100,53088544,INTERNAL_BATCH|PULL|USER_COST|100,100,35088544,0.03079135552,-5.970936233709551,0.557429712,12.0,66.37993017975212,26.551998631601798,8.850666210533932,6.638000487892038,6.638000487892038,4424045.333333333,5.531660848312677,2.212666552633483,1.1063332763167415,0.7375555175444943,0.5531667073243364
1404,1300,IB_PL_U_100,57514104,INTERNAL_BATCH|PULL|USER_COST|100,100,38014104,0.03335818032,-4.930929633709551,0.603898092,13.0,71.91348491062408,28.765422738016763,9.588474246005587,7.191356583685425,7.191356583685425,4424161.846153846,5.531806531586468,2.2127248260012893,1.1063624130006446,0.7375749420004298,0.5531812756681096
1405,1400,IB_PL_U_100,61937488,INTERNAL_BATCH|PULL|USER_COST|100,100,40937488,0.03592374304,-3.8914343937095515,0.650343624,14.0,77.44431885246722,30.97775852773157,10.325919509243857,7.744440600269754,7.744440600269754,4424106.285714285,5.531737060890515,2.212697037695112,1.106348518847556,0.737565679231704,0.5531743285906966
1406,1500,IB_PL_U_100,66360488,INTERNAL_BATCH|PULL|USER_COST|100,100,43860488,0.03848908304,-2.8520293937095516,0.696785124,15.0,82.97467265506997,33.18990226155811,11.063300753852705,8.297476602876012,8.297476602876012,4424032.533333333,5.531644843671331,2.212660150770541,1.1063300753852705,0.7375533835901803,0.5531651068584008
1407,1600,IB_PL_U_100,70786112,INTERNAL_BATCH|PULL|USER_COST|100,100,46786112,0.04105594496,-1.8120077537095516,0.743254176,16.0,88.50830740914866,35.40335837728779,11.801119459095931,8.850840700999079,8.850840700999079,4424132.0,5.531769213071791,2.2127098985804867,1.1063549492902434,0.7375699661934957,0.5531775438124424
1408,1700,IB_PL_U_100,75210968,INTERNAL_BATCH|PULL|USER_COST|100,100,49710968,0.04362236144,-0.7721665937095517,0.789715164,17.0,94.04098188474657,37.61643038124094,12.538810127080314,9.404108771166007,9.404108771166007,4424174.588235294,5.531822463808623,2.212731198896526,1.106365599448263,0.737577066298842,0.553182868892118
1409,1800,IB_PL_U_100,79633776,INTERNAL_BATCH|PULL|USER_COST|100,100,52633776,0.04618759008,0.26719328629044836,0.836154648,18.0,99.57109561772914,39.82847808712335,13.27615936237445,9.95712076678323,9.95712076678323,4424098.666666667,5.531727534318286,2.2126932270624087,1.1063466135312043,0.7375644090208029,0.5531733759324017
1410,1900,IB_PL_U_100,84058632,INTERNAL_BATCH|PULL|USER_COST|100,100,55558632,0.04875400656,1.3070344462904484,0.882615636,19.0,105.10377009332707,42.0415500910765,14.013850030358835,10.510388836950158,10.510388836950158,4424138.52631579,5.531777373333004,2.212713162688237,1.1063565813441185,0.7375710542294124,0.5531783598394819
1411,2000,IB_PL_U_100,88482912,INTERNAL_BATCH|PULL|USER_COST|100,100,58482912,0.05132008896,2.3467402462904485,0.929070576,20.0,110.63572436006442,44.25433401119726,14.751444670399087,11.06358488614998,11.06358488614998,4424145.6,5.53178621800322,2.212716700559863,1.1063583502799315,0.7375722335199543,0.553179244307499
1412,2100,IB_PL_U_100,92905976,INTERNAL_BATCH|PULL|USER_COST|100,100,61405976,0.05388546608,3.3861602862904485,0.975512748,21.0,116.1661581858739,46.46650975433851,15.488836584779504,11.616628891085917,11.616628891085917,4424094.095238095,5.5317218183749475,2.212690940682786,1.106345470341393,0.7375636468942621,0.5531728043374247
1413,2200,IB_PL_U_100,97331408,INTERNAL_BATCH|PULL|USER_COST|100,100,64331408,0.05645221664,4.426136806290448,1.021979784,22.0,121.6995528703324,48.679869842124056,16.22662328070802,12.169968982219949,12.169968982219949,4424154.909090909,5.531797857742382,2.2127213564601846,1.1063606782300923,0.7375737854867281,0.553180408282725
1414,2300,IB_PL_U_100,101754088,INTERNAL_BATCH|PULL|USER_COST|100,100,67254088,0.05901737104,5.465466606290448,1.068417924,23.0,127.2295065569015,50.89185352937705,16.963951176459016,12.722964973177817,12.722964973177817,4424090.782608695,5.5317176763870215,2.2126892838859584,1.1063446419429792,0.7375630946286528,0.5531723901381659
1415,2400,IB_PL_U_100,106177408,INTERNAL_BATCH|PULL|USER_COST|100,100,70177408,0.06158289664,6.504946806290448,1.114862784,24.0,132.7602604755379,53.10415730977714,17.701385769925714,13.276040987432467,13.276040987432467,4424058.666666667,5.53167751981408,2.2126732212407147,1.1063366106203574,0.7375577404135715,0.5531683744763528
1416,2500,IB_PL_U_100,110602584,INTERNAL_BATCH|PULL|USER_COST|100,100,73102584,0.06414949872,7.544863166290448,1.161327132,25.0,138.29333506716947,55.31738936030385,18.43912978676795,13.829349069247785,13.829349069247785,4424103.36,5.53173340268678,2.212695574412154,1.106347787206077,0.7375651914707181,0.5531739627699115
1417,2600,IB_PL_U_100,115027056,INTERNAL_BATCH|PULL|USER_COST|100,100,76027056,0.06671569248,8.584614086290449,1.207784088,26.0,143.825529403527,57.53026930836874,19.17675643612291,14.382569125436643,14.382569125436643,4424117.538461538,5.531751130904885,2.2127026657064897,1.1063513328532448,0.7375675552354966,0.553175735593717
1418,2700,IB_PL_U_100,119451336,INTERNAL_BATCH|PULL|USER_COST|100,100,78951336,0.06928177488,-8.822424187419104,1.254239028,27.0,149.35748367026437,59.743053228489494,19.914351076163165,14.935765174636465,14.935765174636465,4424123.555555556,5.5317586544542365,2.2127056751292407,1.1063528375646203,0.7375685583764136,0.5531764879494988
1419,2800,IB_PL_U_100,123874656,INTERNAL_BATCH|PULL|USER_COST|100,100,81874656,0.07184730048,-7.782943987419103,1.300683888,28.0,154.88823758890078,61.955357008889585,20.651785669629863,15.488841188891115,15.488841188891115,4424094.857142857,5.531722771032171,2.212691321746057,1.1063456608730284,0.7375637739153522,0.5531728996032541
1420,2900,IB_PL_U_100,128299640,INTERNAL_BATCH|PULL|USER_COST|100,100,84799640,0.0744137912,-6.743072747419103,1.34714622,29.0,160.42107211091218,64.16849303147215,21.389497677157387,16.0421252637174,16.0421252637174,4424125.517241379,5.531761107272833,2.2127066562576605,1.1063533281288302,0.7375688854192202,0.5531767332316344
1421,3000,IB_PL_U_100,132721552,INTERNAL_BATCH|PULL|USER_COST|100,100,87721552,0.07697850016,-5.703923427419103,1.393576296,30.0,165.9500655190005,66.38009260694862,22.12669753564954,16.59502522671913,16.59502522671913,4424051.733333333,5.53166885063335,2.212669753564954,1.106334876782477,0.7375565845216514,0.5531675075573043
1422,3100,IB_PL_U_100,136947560,INTERNAL_BATCH|PULL|USER_COST|100,100,90447560,0.0794295848,-4.7108115474191035,1.43794938,31.0,171.23410789128846,68.493711670096,22.83123722336533,17.123430058575803,17.123430058575803,4417663.225806451,5.523680899718983,2.2094745700030964,1.1047372850015482,0.7364915233343655,0.5523687115669613
1423,3200,IB_PL_U_100,141569856,INTERNAL_BATCH|PULL|USER_COST|100,100,93569856,0.08211051648,-3.6245719874191034,1.486483488,32.0,177.0136539596483,70.80553240993129,23.601844136643763,17.701385315800064,17.701385315800064,4424058.0,5.53167668623901,2.2126728878103528,1.1063364439051764,0.7375576292701176,0.553168291118752
1424,3300,IB_PL_U_100,145995416,INTERNAL_BATCH|PULL|USER_COST|100,100,96495416,0.08467734128,-2.584565387419103,1.532951868,33.0,182.54720869052025,73.01895651634625,24.339652172115418,18.25474141159345,18.25474141159345,4424103.515151516,5.531733596682432,2.212695652010493,1.1063478260052464,0.737565217336831,0.5531739821694985
1425,3400,IB_PL_U_100,150419568,INTERNAL_BATCH|PULL|USER_COST|100,100,99419568,0.08724334944,-1.5448896674191033,1.579405464,34.0,188.07900291084414,75.23167641783759,25.07722547261253,18.80792145613392,18.80792145613392,4424104.94117647,5.53173537973071,2.212696365230517,1.1063481826152586,0.7375654550768391,0.5531741604745269
1426,3500,IB_PL_U_100,154841608,INTERNAL_BATCH|PULL|USER_COST|100,100,102341608,0.08980813264,-0.5057102674191032,1.625836884,35.0,193.60815636534596,77.44334001194348,25.814446670647825,19.360837423795,19.360837423795,4424045.942857143,5.531661610438455,2.2126668574840993,1.1063334287420497,0.7375556191613664,0.553166783537
1427,3600,IB_PL_U_100,159269088,INTERNAL_BATCH|PULL|USER_COST|100,100,105269088,0.09237607104,0.5347475325808968,1.672325424,36.0,199.1441117924198,79.65772439779975,26.552574799266587,19.914433589478737,19.914433589478737,4424141.333333333,5.531780883122772,2.2127145666055488,1.1063572833027744,0.7375715222018496,0.5531787108188537
1428,3700,IB_PL_U_100,163693624,INTERNAL_BATCH|PULL|USER_COST|100,100,108193624,0.09494230192,1.5745134925808968,1.718783052,37.0,204.67638615198408,81.87063635517936,27.290212118393118,20.46766164799727,20.46766164799727,4424152.0,5.531794220323894,2.212719901491334,1.106359950745667,0.7375733004971113,0.5531800445404669
1429,3800,IB_PL_U_100,168114960,INTERNAL_BATCH|PULL|USER_COST|100,100,111114960,0.0975066768,2.6135274525808967,1.76520708,38.0,210.20465935121186,84.08194784682343,28.02731594894114,21.020489590031897,21.020489590031897,4424077.894736842,5.531701561873996,2.2126828380743007,1.1063414190371503,0.737560946024767,0.5531707786850499
1430,3900,IB_PL_U_100,172541160,INTERNAL_BATCH|PULL|USER_COST|100,100,114041160,0.1000738728,3.653684452580897,1.81168218,39.0,215.7390143141511,86.2956920463855,28.7652306821285,21.57392570912207,21.57392570912207,4424132.307692308,5.531769597798746,2.212710052471423,1.1063550262357116,0.7375700174904744,0.5531775822851813
1431,4000,IB_PL_U_100,176961600,INTERNAL_BATCH|PULL|USER_COST|100,100,116961600,0.102637728,4.692487852580896,1.8580968,40.0,221.26616718848467,88.50655540762362,29.50218513587454,22.126641618541196,22.126641618541196,4424040.0,5.531654179712117,2.2126638851905907,1.1063319425952953,0.7375546283968635,0.5531660404635299
1432,4100,IB_PL_U_100,181388504,INTERNAL_BATCH|PULL|USER_COST|100,100,119888504,0.10520533232,5.732810292580897,1.904579292,41.0,226.80140240669795,90.72065170964751,30.24021723654917,22.68016576325783,22.68016576325783,4424109.853658536,5.531741522114584,2.2126988221865247,1.1063494110932623,0.7375662740621748,0.5531747747136055
1433,4200,IB_PL_U_100,185811888,INTERNAL_BATCH|PULL|USER_COST|100,100,122811888,0.10777089504,6.772305532580897,1.951024824,42.0,232.33223634854107,92.93298749936231,30.97766249978744,23.233249779842158,23.233249779842158,4424092.571428572,5.531719913060503,2.2126901785562456,1.1063450892781228,0.737563392852082,0.5531726138057657
1434,4300,IB_PL_U_100,190234888,INTERNAL_BATCH|PULL|USER_COST|100,100,125734888,0.11033623504,7.811710532580896,1.997466324,43.0,237.86259015114382,95.14513123318886,31.715043744396286,23.786285782448417,23.786285782448417,4424067.162790698,5.531688143049857,2.2126774705392758,1.1063387352696379,0.7375591568464253,0.553169436801126
1435,4400,IB_PL_U_100,194661664,INTERNAL_BATCH|PULL|USER_COST|100,100,128661664,0.11290376512,8.852002892580897,2.043947472,44.0,243.39766532294365,97.35916351658332,32.453054505527774,24.339793922505688,24.339793922505688,4424128.7272727275,5.531765120975993,2.2127082617405303,1.1063541308702651,0.7375694205801767,0.553177134602402
1436,4500,IB_PL_U_100,199085368,INTERNAL_BATCH|PULL|USER_COST|100,100,131585368,0.11546951344,-8.555170741128656,2.090396364,45.0,248.92889938082044,99.57165935287169,33.19055311762389,24.892917950738408,24.892917950738408,4424119.288888888,5.531753319573787,2.212703541174926,1.106351770587463,0.7375678470583087,0.5531759544608534
1437,4600,IB_PL_U_100,203509456,INTERNAL_BATCH|PULL|USER_COST|100,100,134509456,0.11803548448,-7.515510061128655,2.136849288,46.0,254.4606135779376,101.78434724504831,33.928115748349434,25.446089992949197,25.446089992949197,4424118.608695652,5.531752469085601,2.2127032009793113,1.1063516004896556,0.7375677336597704,0.5531758694119391
1438,4700,IB_PL_U_100,207933032,INTERNAL_BATCH|PULL|USER_COST|100,100,137433032,0.12060115856,-6.475969701128655,2.183296836,47.0,259.99168758940095,103.99677906270725,34.66559302090241,25.99919801652256,25.99919801652256,4424107.063829787,5.5317380338170405,2.2126974268661117,1.1063487134330559,0.7375658089553705,0.5531744258834587
1439,4800,IB_PL_U_100,212358080,INTERNAL_BATCH|PULL|USER_COST|100,100,140358080,0.1231676864,-5.436083421128655,2.22975984,48.0,265.52460213461904,106.20994709460453,35.40331569820151,26.55249009367852,26.55249009367852,4424126.666666667,5.53176254447123,2.2127072311375944,1.1063536155687972,0.7375690770458648,0.5531768769516359
1440,100,IB_PL_U_200,4424280,INTERNAL_BATCH|PULL|USER_COST|200,200,2924280,0.0025660824,1.0397058,0.04645494,0.5,5.531954266737354,2.212783920120755,0.7375946400402517,0.5531960491998233,0.5531960491998233,8848560.0,11.063908533474708,4.42556784024151,2.212783920120755,1.4751892800805033,1.1063920983996467
1441,200,IB_PL_U_200,8848240,INTERNAL_BATCH|PULL|USER_COST|200,200,5848240,0.0051319792,2.0793364,0.09290652,1.0,11.063508417441058,4.425407793667957,1.4751359312226524,1.1063520867512555,1.1063520867512555,8848240.0,11.063508417441058,4.425407793667957,2.2127038968339785,1.4751359312226524,1.1063520867512555
1442,300,IB_PL_U_200,13272008,INTERNAL_BATCH|PULL|USER_COST|200,200,8772008,0.00769776464,3.11892188,0.139356084,1.5,16.59482249852457,6.637935639271028,2.2126452130903425,1.659484117313653,1.659484117313653,8848005.333333334,11.063214999016383,4.425290426180686,2.212645213090343,1.4750968087268952,1.1063227448757686
1443,400,IB_PL_U_200,17696160,INTERNAL_BATCH|PULL|USER_COST|200,200,11696160,0.0102637728,4.1585976,0.18580968,2.0,22.126616718848467,8.850655540762363,2.950218513587454,2.2126641618541196,2.2126641618541196,8848080.0,11.063308359424234,4.425327770381181,2.2126638851905907,1.475109256793727,1.1063320809270598
1444,500,IB_PL_U_200,22120312,INTERNAL_BATCH|PULL|USER_COST|200,200,14620312,0.01282978096,5.19827332,0.232263276,2.5,27.65841093917236,11.063375442253696,3.6877918140845654,2.7658442063945867,2.7658442063945867,8848124.8,11.063364375668945,4.425350176901479,2.2126750884507396,1.4751167256338262,1.1063376825578348
1445,600,IB_PL_U_200,26543760,INTERNAL_BATCH|PULL|USER_COST|200,200,17543760,0.0153953808,6.2377836,0.27870948,3.0,33.189324904222225,13.275743241283214,4.425247747094405,3.318936225308593,3.318936225308593,8847920.0,11.063108301407409,4.425247747094405,2.2126238735472024,1.4750825823648015,1.1063120751028643
1446,700,IB_PL_U_200,30878952,INTERNAL_BATCH|PULL|USER_COST|200,200,20378952,0.01790979216,7.25655372,0.324228996,3.5,38.609886867191484,15.44397019532684,5.147990065108947,3.8609930315963235,3.8609930315963235,8822557.714285715,11.031396247768996,4.412562912950526,2.206281456475263,1.470854304316842,1.103140866170378
1447,800,IB_PL_U_200,35393024,INTERNAL_BATCH|PULL|USER_COST|200,200,23393024,0.02052795392,8.31736064,0.371626752,4.0,44.25411369297096,17.70166318398654,5.90055439466218,4.4254163493347,4.4254163493347,8848256.0,11.06352842324274,4.425415795996635,2.2127078979983175,1.475138598665545,1.106354087333675
1448,900,IB_PL_U_200,39817048,INTERNAL_BATCH|PULL|USER_COST|200,200,26317048,0.02309388784,-9.089737793709551,0.418079004,4.5,49.785747866881394,19.914319066848453,6.638106355616151,4.978580389215811,4.978580389215811,8848232.888888888,11.063499525973642,4.425404237077434,2.212702118538717,1.475134745692478,1.1063511976035134
1449,1000,IB_PL_U_200,44240880,INTERNAL_BATCH|PULL|USER_COST|200,200,29240880,0.0256597104,-8.050137273709552,0.46452924,5.0,55.31714197117164,22.126878921766234,7.375626307255411,5.531720422107886,5.531720422107886,8848176.0,11.063428394234329,4.425375784353247,2.2126878921766235,1.4751252614510824,1.1063440844215773
1450,1100,IB_PL_U_200,48665928,INTERNAL_BATCH|PULL|USER_COST|200,200,32165928,0.02822623824,-7.010250993709551,0.510992244,5.5,60.850056516389756,24.340046953663517,8.113348984554506,6.085012499263848,6.085012499263848,8848350.545454545,11.06364663934359,4.425463082484275,2.2127315412421376,1.4751543608280917,1.1063659089570632
1451,1200,IB_PL_U_200,53088544,INTERNAL_BATCH|PULL|USER_COST|200,200,35088544,0.03079135552,-5.970936233709551,0.557429712,6.0,66.37993017975212,26.551998631601798,8.850666210533932,6.638000487892038,6.638000487892038,8848090.666666666,11.063321696625353,4.425333105266966,2.212666552633483,1.4751110350889887,1.1063334146486727
1452,1300,IB_PL_U_200,57514104,INTERNAL_BATCH|PULL|USER_COST|200,200,38014104,0.03335818032,-4.930929633709551,0.603898092,6.5,71.91348491062408,28.765422738016763,9.588474246005587,7.191356583685425,7.191356583685425,8848323.692307692,11.063613063172935,4.425449652002579,2.2127248260012893,1.4751498840008597,1.1063625513362192
1453,1400,IB_PL_U_200,61937488,INTERNAL_BATCH|PULL|USER_COST|200,200,40937488,0.03592374304,-3.8914343937095515,0.650343624,7.0,77.44431885246722,30.97775852773157,10.325919509243857,7.744440600269754,7.744440600269754,8848212.57142857,11.06347412178103,4.425394075390224,2.212697037695112,1.475131358463408,1.1063486571813932
1454,1500,IB_PL_U_200,66360488,INTERNAL_BATCH|PULL|USER_COST|200,200,43860488,0.03848908304,-2.8520293937095516,0.696785124,7.5,82.97467265506997,33.18990226155811,11.063300753852705,8.297476602876012,8.297476602876012,8848065.066666666,11.063289687342662,4.425320301541082,2.212660150770541,1.4751067671803606,1.1063302137168016
1455,1600,IB_PL_U_200,70786112,INTERNAL_BATCH|PULL|USER_COST|200,200,46786112,0.04105594496,-1.8120077537095516,0.743254176,8.0,88.50830740914866,35.40335837728779,11.801119459095931,8.850840700999079,8.850840700999079,8848264.0,11.063538426143582,4.4254197971609734,2.2127098985804867,1.4751399323869914,1.1063550876248849
1456,1700,IB_PL_U_200,75210968,INTERNAL_BATCH|PULL|USER_COST|200,200,49710968,0.04362236144,-0.7721665937095517,0.789715164,8.5,94.04098188474657,37.61643038124094,12.538810127080314,9.404108771166007,9.404108771166007,8848349.176470589,11.063644927617245,4.425462397793052,2.212731198896526,1.475154132597684,1.106365737784236
1457,1800,IB_PL_U_200,79633776,INTERNAL_BATCH|PULL|USER_COST|200,200,52633776,0.04618759008,0.26719328629044836,0.836154648,9.0,99.57109561772914,39.82847808712335,13.27615936237445,9.95712076678323,9.95712076678323,8848197.333333334,11.063455068636571,4.425386454124817,2.2126932270624087,1.4751288180416058,1.1063467518648034
1458,1900,IB_PL_U_200,84058632,INTERNAL_BATCH|PULL|USER_COST|200,200,55558632,0.04875400656,1.3070344462904484,0.882615636,9.5,105.10377009332707,42.0415500910765,14.013850030358835,10.510388836950158,10.510388836950158,8848277.05263158,11.063554746666007,4.425426325376474,2.212713162688237,1.4751421084588248,1.1063567196789639
1459,2000,IB_PL_U_200,88482912,INTERNAL_BATCH|PULL|USER_COST|200,200,58482912,0.05132008896,2.3467402462904485,0.929070576,10.0,110.63572436006442,44.25433401119726,14.751444670399087,11.06358488614998,11.06358488614998,8848291.2,11.06357243600644,4.425433401119726,2.212716700559863,1.4751444670399085,1.106358488614998
1460,2100,IB_PL_U_200,92905976,INTERNAL_BATCH|PULL|USER_COST|200,200,61405976,0.05388546608,3.3861602862904485,0.975512748,10.5,116.1661581858739,46.46650975433851,15.488836584779504,11.616628891085917,11.616628891085917,8848188.19047619,11.063443636749895,4.425381881365572,2.212690940682786,1.4751272937885243,1.1063456086748493
1461,2200,IB_PL_U_200,97331408,INTERNAL_BATCH|PULL|USER_COST|200,200,64331408,0.05645221664,4.426136806290448,1.021979784,11.0,121.6995528703324,48.679869842124056,16.22662328070802,12.169968982219949,12.169968982219949,8848309.818181818,11.063595715484764,4.425442712920369,2.2127213564601846,1.4751475709734563,1.10636081656545
1462,2300,IB_PL_U_200,101754088,INTERNAL_BATCH|PULL|USER_COST|200,200,67254088,0.05901737104,5.465466606290448,1.068417924,11.5,127.2295065569015,50.89185352937705,16.963951176459016,12.722964973177817,12.722964973177817,8848181.56521739,11.063435352774043,4.425378567771917,2.2126892838859584,1.4751261892573055,1.1063447802763318
1463,2400,IB_PL_U_200,106177408,INTERNAL_BATCH|PULL|USER_COST|200,200,70177408,0.06158289664,6.504946806290448,1.114862784,12.0,132.7602604755379,53.10415730977714,17.701385769925714,13.276040987432467,13.276040987432467,8848117.333333334,11.06335503962816,4.4253464424814295,2.2126732212407147,1.475115480827143,1.1063367489527056
1464,2500,IB_PL_U_200,110602584,INTERNAL_BATCH|PULL|USER_COST|200,200,73102584,0.06414949872,7.544863166290448,1.161327132,12.5,138.29333506716947,55.31738936030385,18.43912978676795,13.829349069247785,13.829349069247785,8848206.72,11.06346680537356,4.425391148824308,2.212695574412154,1.4751303829414362,1.106347925539823
1465,2600,IB_PL_U_200,115027056,INTERNAL_BATCH|PULL|USER_COST|200,200,76027056,0.06671569248,8.584614086290449,1.207784088,13.0,143.825529403527,57.53026930836874,19.17675643612291,14.382569125436643,14.382569125436643,8848235.076923076,11.06350226180977,4.425405331412979,2.2127026657064897,1.475135110470993,1.106351471187434
1466,2700,IB_PL_U_200,119451336,INTERNAL_BATCH|PULL|USER_COST|200,200,78951336,0.06928177488,-8.822424187419104,1.254239028,13.5,149.35748367026437,59.743053228489494,19.914351076163165,14.935765174636465,14.935765174636465,8848247.111111112,11.063517308908473,4.425411350258481,2.2127056751292407,1.475137116752827,1.1063529758989976
1467,2800,IB_PL_U_200,123874656,INTERNAL_BATCH|PULL|USER_COST|200,200,81874656,0.07184730048,-7.782943987419103,1.300683888,14.0,154.88823758890078,61.955357008889585,20.651785669629863,15.488841188891115,15.488841188891115,8848189.714285715,11.063445542064342,4.425382643492114,2.212691321746057,1.4751275478307044,1.1063457992065082
1468,2900,IB_PL_U_200,128299640,INTERNAL_BATCH|PULL|USER_COST|200,200,84799640,0.0744137912,-6.743072747419103,1.34714622,14.5,160.42107211091218,64.16849303147215,21.389497677157387,16.0421252637174,16.0421252637174,8848251.034482758,11.063522214545666,4.425413312515321,2.2127066562576605,1.4751377708384403,1.1063534664632688
1469,3000,IB_PL_U_200,132721552,INTERNAL_BATCH|PULL|USER_COST|200,200,87721552,0.07697850016,-5.703923427419103,1.393576296,15.0,165.9500655190005,66.38009260694862,22.12669753564954,16.59502522671913,16.59502522671913,8848103.466666667,11.0633377012667,4.425339507129908,2.212669753564954,1.4751131690433028,1.1063350151146085
1470,3100,IB_PL_U_200,136947560,INTERNAL_BATCH|PULL|USER_COST|200,200,90447560,0.0794295848,-4.7108115474191035,1.43794938,15.5,171.23410789128846,68.493711670096,22.83123722336533,17.123430058575803,17.123430058575803,8835326.451612903,11.047361799437965,4.418949140006193,2.2094745700030964,1.472983046668731,1.1047374231339226
1471,3200,IB_PL_U_200,141569856,INTERNAL_BATCH|PULL|USER_COST|200,200,93569856,0.08211051648,-3.6245719874191034,1.486483488,16.0,177.0136539596483,70.80553240993129,23.601844136643763,17.701385315800064,17.701385315800064,8848116.0,11.06335337247802,4.4253457756207055,2.2126728878103528,1.4751152585402352,1.106336582237504
1472,3300,IB_PL_U_200,145995416,INTERNAL_BATCH|PULL|USER_COST|200,200,96495416,0.08467734128,-2.584565387419103,1.532951868,16.5,182.54720869052025,73.01895651634625,24.339652172115418,18.25474141159345,18.25474141159345,8848207.030303031,11.063467193364865,4.425391304020986,2.212695652010493,1.475130434673662,1.106347964338997
1473,3400,IB_PL_U_200,150419568,INTERNAL_BATCH|PULL|USER_COST|200,200,99419568,0.08724334944,-1.5448896674191033,1.579405464,17.0,188.07900291084414,75.23167641783759,25.07722547261253,18.80792145613392,18.80792145613392,8848209.88235294,11.06347075946142,4.425392730461034,2.212696365230517,1.4751309101536783,1.1063483209490539
1474,3500,IB_PL_U_200,154841608,INTERNAL_BATCH|PULL|USER_COST|200,200,102341608,0.08980813264,-0.5057102674191032,1.625836884,17.5,193.60815636534596,77.44334001194348,25.814446670647825,19.360837423795,19.360837423795,8848091.885714285,11.06332322087691,4.425333714968199,2.2126668574840993,1.4751112383227327,1.106333567074
1475,3600,IB_PL_U_200,159269088,INTERNAL_BATCH|PULL|USER_COST|200,200,105269088,0.09237607104,0.5347475325808968,1.672325424,18.0,199.1441117924198,79.65772439779975,26.552574799266587,19.914433589478737,19.914433589478737,8848282.666666666,11.063561766245543,4.4254291332110975,2.2127145666055488,1.4751430444036993,1.1063574216377074
1476,3700,IB_PL_U_200,163693624,INTERNAL_BATCH|PULL|USER_COST|200,200,108193624,0.09494230192,1.5745134925808968,1.718783052,18.5,204.67638615198408,81.87063635517936,27.290212118393118,20.46766164799727,20.46766164799727,8848304.0,11.063588440647788,4.425439802982668,2.212719901491334,1.4751466009942227,1.1063600890809338
1477,3800,IB_PL_U_200,168114960,INTERNAL_BATCH|PULL|USER_COST|200,200,111114960,0.0975066768,2.6135274525808967,1.76520708,19.0,210.20465935121186,84.08194784682343,28.02731594894114,21.020489590031897,21.020489590031897,8848155.789473685,11.063403123747992,4.425365676148601,2.2126828380743007,1.475121892049534,1.1063415573700999
1478,3900,IB_PL_U_200,172541160,INTERNAL_BATCH|PULL|USER_COST|200,200,114041160,0.1000738728,3.653684452580897,1.81168218,19.5,215.7390143141511,86.2956920463855,28.7652306821285,21.57392570912207,21.57392570912207,8848264.615384616,11.063539195597492,4.425420104942846,2.212710052471423,1.4751400349809487,1.1063551645703626
1479,4000,IB_PL_U_200,176961600,INTERNAL_BATCH|PULL|USER_COST|200,200,116961600,0.102637728,4.692487852580896,1.8580968,20.0,221.26616718848467,88.50655540762362,29.50218513587454,22.126641618541196,22.126641618541196,8848080.0,11.063308359424234,4.425327770381181,2.2126638851905907,1.475109256793727,1.1063320809270598
1480,4100,IB_PL_U_200,181388504,INTERNAL_BATCH|PULL|USER_COST|200,200,119888504,0.10520533232,5.732810292580897,1.904579292,20.5,226.80140240669795,90.72065170964751,30.24021723654917,22.68016576325783,22.68016576325783,8848219.707317073,11.063483044229168,4.425397644373049,2.2126988221865247,1.4751325481243496,1.106349549427211
1481,4200,IB_PL_U_200,185811888,INTERNAL_BATCH|PULL|USER_COST|200,200,122811888,0.10777089504,6.772305532580897,1.951024824,21.0,232.33223634854107,92.93298749936231,30.97766249978744,23.233249779842158,23.233249779842158,8848185.142857144,11.063439826121005,4.425380357112491,2.2126901785562456,1.475126785704164,1.1063452276115313
1482,4300,IB_PL_U_200,190234888,INTERNAL_BATCH|PULL|USER_COST|200,200,125734888,0.11033623504,7.811710532580896,1.997466324,21.5,237.86259015114382,95.14513123318886,31.715043744396286,23.786285782448417,23.786285782448417,8848134.325581396,11.063376286099714,4.4253549410785515,2.2126774705392758,1.4751183136928505,1.106338873602252
1483,4400,IB_PL_U_200,194661664,INTERNAL_BATCH|PULL|USER_COST|200,200,128661664,0.11290376512,8.852002892580897,2.043947472,22.0,243.39766532294365,97.35916351658332,32.453054505527774,24.339793922505688,24.339793922505688,8848257.454545455,11.063530241951986,4.4254165234810605,2.2127082617405303,1.4751388411603534,1.106354269204804
1484,4500,IB_PL_U_200,199085368,INTERNAL_BATCH|PULL|USER_COST|200,200,131585368,0.11546951344,-8.555170741128656,2.090396364,22.5,248.92889938082044,99.57165935287169,33.19055311762389,24.892917950738408,24.892917950738408,8848238.577777777,11.063506639147574,4.425407082349852,2.212703541174926,1.4751356941166174,1.1063519089217069
1485,4600,IB_PL_U_200,203509456,INTERNAL_BATCH|PULL|USER_COST|200,200,134509456,0.11803548448,-7.515510061128655,2.136849288,23.0,254.4606135779376,101.78434724504831,33.928115748349434,25.446089992949197,25.446089992949197,8848237.217391305,11.063504938171201,4.425406401958623,2.2127032009793113,1.4751354673195407,1.1063517388238782
1486,4700,IB_PL_U_200,207933032,INTERNAL_BATCH|PULL|USER_COST|200,200,137433032,0.12060115856,-6.475969701128655,2.183296836,23.5,259.99168758940095,103.99677906270725,34.66559302090241,25.99919801652256,25.99919801652256,8848214.127659574,11.063476067634081,4.425394853732223,2.2126974268661117,1.475131617910741,1.1063488517669173
1487,4800,IB_PL_U_200,212358080,INTERNAL_BATCH|PULL|USER_COST|200,200,140358080,0.1231676864,-5.436083421128655,2.22975984,24.0,265.52460213461904,106.20994709460453,35.40331569820151,26.55249009367852,26.55249009367852,8848253.333333334,11.06352508894246,4.425414462275189,2.2127072311375944,1.4751381540917297,1.1063537539032717
1488,100,IB_PL_U_300,4424280,INTERNAL_BATCH|PULL|USER_COST|300,300,2924280,0.0025660824,1.0397058,0.04645494,0.3333333333333333,5.531954266737354,2.212783920120755,0.7375946400402517,0.5531960491998233,0.5531960491998233,13272840.0,16.59586280021206,6.638351760362266,3.319175880181133,2.212783920120755,1.6595881475994698
1489,200,IB_PL_U_300,8848240,INTERNAL_BATCH|PULL|USER_COST|300,300,5848240,0.0051319792,2.0793364,0.09290652,0.6666666666666666,11.063508417441058,4.425407793667957,1.4751359312226524,1.1063520867512555,1.1063520867512555,13272360.0,16.59526262616159,6.638111690501936,3.319055845250968,2.2127038968339785,1.6595281301268832
1490,300,IB_PL_U_300,13272008,INTERNAL_BATCH|PULL|USER_COST|300,300,8772008,0.00769776464,3.11892188,0.139356084,1.0,16.59482249852457,6.637935639271028,2.2126452130903425,1.659484117313653,1.659484117313653,13272008.0,16.59482249852457,6.637935639271028,3.318967819635514,2.2126452130903425,1.659484117313653
1491,400,IB_PL_U_300,17696160,INTERNAL_BATCH|PULL|USER_COST|300,300,11696160,0.0102637728,4.1585976,0.18580968,1.3333333333333333,22.126616718848467,8.850655540762363,2.950218513587454,2.2126641618541196,2.2126641618541196,13272120.0,16.59496253913635,6.6379916555717715,3.3189958277858858,2.2126638851905907,1.65949812139059
1492,500,IB_PL_U_300,22120312,INTERNAL_BATCH|PULL|USER_COST|300,300,14620312,0.01282978096,5.19827332,0.232263276,1.6666666666666667,27.65841093917236,11.063375442253696,3.6877918140845654,2.7658442063945867,2.7658442063945867,13272187.2,16.595046563503416,6.638025265352217,3.3190126326761087,2.212675088450739,1.659506523836752
1493,600,IB_PL_U_300,26543760,INTERNAL_BATCH|PULL|USER_COST|300,300,17543760,0.0153953808,6.2377836,0.27870948,2.0,33.189324904222225,13.275743241283214,4.425247747094405,3.318936225308593,3.318936225308593,13271880.0,16.594662452111113,6.637871620641607,3.3189358103208035,2.2126238735472024,1.6594681126542965
1494,700,IB_PL_U_300,30878952,INTERNAL_BATCH|PULL|USER_COST|300,300,20378952,0.01790979216,7.25655372,0.324228996,2.3333333333333335,38.609886867191484,15.44397019532684,5.147990065108947,3.8609930315963235,3.8609930315963235,13233836.57142857,16.547094371653493,6.618844369425788,3.309422184712894,2.2062814564752626,1.654711299255567
1495,800,IB_PL_U_300,35393024,INTERNAL_BATCH|PULL|USER_COST|300,300,23393024,0.02052795392,8.31736064,0.371626752,2.6666666666666665,44.25411369297096,17.70166318398654,5.90055439466218,4.4254163493347,4.4254163493347,13272384.0,16.595292634864112,6.638123693994952,3.319061846997476,2.2127078979983175,1.6595311310005125
1496,900,IB_PL_U_300,39817048,INTERNAL_BATCH|PULL|USER_COST|300,300,26317048,0.02309388784,-9.089737793709551,0.418079004,3.0,49.785747866881394,19.914319066848453,6.638106355616151,4.978580389215811,4.978580389215811,13272349.333333334,16.595249288960467,6.638106355616151,3.3190531778080756,2.2127021185387172,1.6595267964052702
1497,1000,IB_PL_U_300,44240880,INTERNAL_BATCH|PULL|USER_COST|300,300,29240880,0.0256597104,-8.050137273709552,0.46452924,3.3333333333333335,55.31714197117164,22.126878921766234,7.375626307255411,5.531720422107886,5.531720422107886,13272264.0,16.595142591351493,6.63806367652987,3.319031838264935,2.2126878921766235,1.659516126632366
1498,1100,IB_PL_U_300,48665928,INTERNAL_BATCH|PULL|USER_COST|300,300,32165928,0.02822623824,-7.010250993709551,0.510992244,3.6666666666666665,60.850056516389756,24.340046953663517,8.113348984554506,6.085012499263848,6.085012499263848,13272525.818181818,16.595469959015386,6.638194623726414,3.319097311863207,2.212731541242138,1.659548863435595
1499,1200,IB_PL_U_300,53088544,INTERNAL_BATCH|PULL|USER_COST|300,300,35088544,0.03079135552,-5.970936233709551,0.557429712,4.0,66.37993017975212,26.551998631601798,8.850666210533932,6.638000487892038,6.638000487892038,13272136.0,16.59498254493803,6.637999657900449,3.3189998289502247,2.212666552633483,1.6595001219730094
1500,1300,IB_PL_U_300,57514104,INTERNAL_BATCH|PULL|USER_COST|300,300,38014104,0.03335818032,-4.930929633709551,0.603898092,4.333333333333333,71.91348491062408,28.765422738016763,9.588474246005587,7.191356583685425,7.191356583685425,13272485.53846154,16.595419594759406,6.638174478003869,3.3190872390019344,2.2127248260012897,1.6595438270043292
1501,1400,IB_PL_U_300,61937488,INTERNAL_BATCH|PULL|USER_COST|300,300,40937488,0.03592374304,-3.8914343937095515,0.650343624,4.666666666666667,77.44431885246722,30.97775852773157,10.325919509243857,7.744440600269754,7.744440600269754,13272318.857142856,16.595211182671544,6.638091113085336,3.319045556542668,2.212697037695112,1.65952298577209
1502,1500,IB_PL_U_300,66360488,INTERNAL_BATCH|PULL|USER_COST|300,300,43860488,0.03848908304,-2.8520293937095516,0.696785124,5.0,82.97467265506997,33.18990226155811,11.063300753852705,8.297476602876012,8.297476602876012,13272097.6,16.594934531013994,6.637980452311623,3.3189902261558113,2.212660150770541,1.6594953205752023
1503,1600,IB_PL_U_300,70786112,INTERNAL_BATCH|PULL|USER_COST|300,300,46786112,0.04105594496,-1.8120077537095516,0.743254176,5.333333333333333,88.50830740914866,35.40335837728779,11.801119459095931,8.850840700999079,8.850840700999079,13272396.0,16.595307639215374,6.638129695741461,3.3190648478707305,2.2127098985804867,1.659532631437327
1504,1700,IB_PL_U_300,75210968,INTERNAL_BATCH|PULL|USER_COST|300,300,49710968,0.04362236144,-0.7721665937095517,0.789715164,5.666666666666667,94.04098188474657,37.61643038124094,12.538810127080314,9.404108771166007,9.404108771166007,13272523.764705881,16.595467391425867,6.638193596689577,3.3190967983447885,2.2127311988965257,1.6595486066763538
1505,1800,IB_PL_U_300,79633776,INTERNAL_BATCH|PULL|USER_COST|300,300,52633776,0.04618759008,0.26719328629044836,0.836154648,6.0,99.57109561772914,39.82847808712335,13.27615936237445,9.95712076678323,9.95712076678323,13272296.0,16.595182602954857,6.638079681187225,3.3190398405936126,2.2126932270624087,1.659520127797205
1506,1900,IB_PL_U_300,84058632,INTERNAL_BATCH|PULL|USER_COST|300,300,55558632,0.04875400656,1.3070344462904484,0.882615636,6.333333333333333,105.10377009332707,42.0415500910765,14.013850030358835,10.510388836950158,10.510388836950158,13272415.578947369,16.59533211999901,6.638139488064711,3.3190697440323556,2.212713162688237,1.659535079518446
1507,2000,IB_PL_U_300,88482912,INTERNAL_BATCH|PULL|USER_COST|300,300,58482912,0.05132008896,2.3467402462904485,0.929070576,6.666666666666667,110.63572436006442,44.25433401119726,14.751444670399087,11.06358488614998,11.06358488614998,13272436.799999999,16.59535865400966,6.638150101679588,3.319075050839794,2.212716700559863,1.659537732922497
1508,2100,IB_PL_U_300,92905976,INTERNAL_BATCH|PULL|USER_COST|300,300,61405976,0.05388546608,3.3861602862904485,0.975512748,7.0,116.1661581858739,46.46650975433851,15.488836584779504,11.616628891085917,11.616628891085917,13272282.285714285,16.595165455124842,6.6380728220483585,3.3190364110241792,2.212690940682786,1.659518413012274
1509,2200,IB_PL_U_300,97331408,INTERNAL_BATCH|PULL|USER_COST|300,300,64331408,0.05645221664,4.426136806290448,1.021979784,7.333333333333333,121.6995528703324,48.679869842124056,16.22662328070802,12.169968982219949,12.169968982219949,13272464.727272728,16.595393573227145,6.638164069380554,3.319082034690277,2.2127213564601846,1.659541224848175
1510,2300,IB_PL_U_300,101754088,INTERNAL_BATCH|PULL|USER_COST|300,300,67254088,0.05901737104,5.465466606290448,1.068417924,7.666666666666667,127.2295065569015,50.89185352937705,16.963951176459016,12.722964973177817,12.722964973177817,13272272.347826086,16.595153029161064,6.638067851657875,3.3190339258289376,2.2126892838859584,1.6595171704144978
1511,2400,IB_PL_U_300,106177408,INTERNAL_BATCH|PULL|USER_COST|300,300,70177408,0.06158289664,6.504946806290448,1.114862784,8.0,132.7602604755379,53.10415730977714,17.701385769925714,13.276040987432467,13.276040987432467,13272176.0,16.595032559442238,6.638019663722143,3.3190098318610715,2.2126732212407143,1.6595051234290583
1512,2500,IB_PL_U_300,110602584,INTERNAL_BATCH|PULL|USER_COST|300,300,73102584,0.06414949872,7.544863166290448,1.161327132,8.333333333333334,138.29333506716947,55.31738936030385,18.43912978676795,13.829349069247785,13.829349069247785,13272310.079999998,16.595200208060334,6.638086723236461,3.3190433616182307,2.2126955744121535,1.659521888309734
1513,2600,IB_PL_U_300,115027056,INTERNAL_BATCH|PULL|USER_COST|300,300,76027056,0.06671569248,8.584614086290449,1.207784088,8.666666666666666,143.825529403527,57.53026930836874,19.17675643612291,14.382569125436643,14.382569125436643,13272352.615384616,16.595253392714657,6.638107997119469,3.3190539985597347,2.21270266570649,1.659527206781151
1514,2700,IB_PL_U_300,119451336,INTERNAL_BATCH|PULL|USER_COST|300,300,78951336,0.06928177488,-8.822424187419104,1.254239028,9.0,149.35748367026437,59.743053228489494,19.914351076163165,14.935765174636465,14.935765174636465,13272370.666666666,16.595275963362706,6.638117025387721,3.3190585126938603,2.21270567512924,1.659529463848496
1515,2800,IB_PL_U_300,123874656,INTERNAL_BATCH|PULL|USER_COST|300,300,81874656,0.07184730048,-7.782943987419103,1.300683888,9.333333333333334,154.88823758890078,61.955357008889585,20.651785669629863,15.488841188891115,15.488841188891115,13272284.57142857,16.59516831309651,6.63807396523817,3.319036982619085,2.2126913217460564,1.6595186988097623
1516,2900,IB_PL_U_300,128299640,INTERNAL_BATCH|PULL|USER_COST|300,300,84799640,0.0744137912,-6.743072747419103,1.34714622,9.666666666666666,160.42107211091218,64.16849303147215,21.389497677157387,16.0421252637174,16.0421252637174,13272376.55172414,16.595283321818503,6.638119968772982,3.319059984386491,2.212706656257661,1.6595301996949037
1517,3000,IB_PL_U_300,132721552,INTERNAL_BATCH|PULL|USER_COST|300,300,87721552,0.07697850016,-5.703923427419103,1.393576296,10.0,165.9500655190005,66.38009260694862,22.12669753564954,16.59502522671913,16.59502522671913,13272155.2,16.59500655190005,6.6380092606948615,3.3190046303474308,2.212669753564954,1.6595025226719127
1518,3100,IB_PL_U_300,136947560,INTERNAL_BATCH|PULL|USER_COST|300,300,90447560,0.0794295848,-4.7108115474191035,1.43794938,10.333333333333334,171.23410789128846,68.493711670096,22.83123722336533,17.123430058575803,17.123430058575803,13252989.677419353,16.571042699156948,6.628423710009289,3.3142118550046447,2.2094745700030964,1.657106134700884
1519,3200,IB_PL_U_300,141569856,INTERNAL_BATCH|PULL|USER_COST|300,300,93569856,0.08211051648,-3.6245719874191034,1.486483488,10.666666666666666,177.0136539596483,70.80553240993129,23.601844136643763,17.701385315800064,17.701385315800064,13272174.0,16.59503005871703,6.638018663431058,3.319009331715529,2.2126728878103528,1.6595048733562558
1520,3300,IB_PL_U_300,145995416,INTERNAL_BATCH|PULL|USER_COST|300,300,96495416,0.08467734128,-2.584565387419103,1.532951868,11.0,182.54720869052025,73.01895651634625,24.339652172115418,18.25474141159345,18.25474141159345,13272310.545454545,16.595200790047294,6.6380869560314775,3.3190434780157387,2.2126956520104923,1.6595219465084954
1521,3400,IB_PL_U_300,150419568,INTERNAL_BATCH|PULL|USER_COST|300,300,99419568,0.08724334944,-1.5448896674191033,1.579405464,11.333333333333334,188.07900291084414,75.23167641783759,25.07722547261253,18.80792145613392,18.80792145613392,13272314.823529411,16.59520613919213,6.6380890956915515,3.3190445478457757,2.212696365230517,1.6595224814235807
1522,3500,IB_PL_U_300,154841608,INTERNAL_BATCH|PULL|USER_COST|300,300,102341608,0.08980813264,-0.5057102674191032,1.625836884,11.666666666666666,193.60815636534596,77.44334001194348,25.814446670647825,19.360837423795,19.360837423795,13272137.82857143,16.59498483131537,6.638000572452299,3.3190002862261494,2.2126668574840993,1.6595003506110002
1523,3600,IB_PL_U_300,159269088,INTERNAL_BATCH|PULL|USER_COST|300,300,105269088,0.09237607104,0.5347475325808968,1.672325424,12.0,199.1441117924198,79.65772439779975,26.552574799266587,19.914433589478737,19.914433589478737,13272424.0,16.595342649368316,6.638143699816647,3.3190718499083234,2.2127145666055488,1.6595361324565614
1524,3700,IB_PL_U_300,163693624,INTERNAL_BATCH|PULL|USER_COST|300,300,108193624,0.09494230192,1.5745134925808968,1.718783052,12.333333333333334,204.67638615198408,81.87063635517936,27.290212118393118,20.46766164799727,20.46766164799727,13272456.0,16.595382660971683,6.638159704474002,3.319079852237001,2.212719901491334,1.6595401336214006
1525,3800,IB_PL_U_300,168114960,INTERNAL_BATCH|PULL|USER_COST|300,300,111114960,0.0975066768,2.6135274525808967,1.76520708,12.666666666666666,210.20465935121186,84.08194784682343,28.02731594894114,21.020489590031897,21.020489590031897,13272233.684210528,16.59510468562199,6.638048514222903,3.3190242571114514,2.212682838074301,1.65951233605515
1526,3900,IB_PL_U_300,172541160,INTERNAL_BATCH|PULL|USER_COST|300,300,114041160,0.1000738728,3.653684452580897,1.81168218,13.0,215.7390143141511,86.2956920463855,28.7652306821285,21.57392570912207,21.57392570912207,13272396.923076924,16.59530879339624,6.6381301574142695,3.3190650787071347,2.212710052471423,1.6595327468555439
1527,4000,IB_PL_U_300,176961600,INTERNAL_BATCH|PULL|USER_COST|300,300,116961600,0.102637728,4.692487852580896,1.8580968,13.333333333333334,221.26616718848467,88.50655540762362,29.50218513587454,22.126641618541196,22.126641618541196,13272120.0,16.59496253913635,6.6379916555717715,3.3189958277858858,2.2126638851905907,1.65949812139059
1528,4100,IB_PL_U_300,181388504,INTERNAL_BATCH|PULL|USER_COST|300,300,119888504,0.10520533232,5.732810292580897,1.904579292,13.666666666666666,226.80140240669795,90.72065170964751,30.24021723654917,22.68016576325783,22.68016576325783,13272329.560975611,16.595224566343752,6.638096466559574,3.319048233279787,2.2126988221865247,1.6595243241408169
1529,4200,IB_PL_U_300,185811888,INTERNAL_BATCH|PULL|USER_COST|300,300,122811888,0.10777089504,6.772305532580897,1.951024824,14.0,232.33223634854107,92.93298749936231,30.97766249978744,23.233249779842158,23.233249779842158,13272277.714285715,16.595159739181504,6.638070535668737,3.3190352678343684,2.2126901785562456,1.6595178414172969
1530,4300,IB_PL_U_300,190234888,INTERNAL_BATCH|PULL|USER_COST|300,300,125734888,0.11033623504,7.811710532580896,1.997466324,14.333333333333334,237.86259015114382,95.14513123318886,31.715043744396286,23.786285782448417,23.786285782448417,13272201.488372093,16.59506442914957,6.638032411617828,3.319016205808914,2.2126774705392758,1.6595083104033779
1531,4400,IB_PL_U_300,194661664,INTERNAL_BATCH|PULL|USER_COST|300,300,128661664,0.11290376512,8.852002892580897,2.043947472,14.666666666666666,243.39766532294365,97.35916351658332,32.453054505527774,24.339793922505688,24.339793922505688,13272386.181818182,16.595295362927978,6.63812478522159,3.319062392610795,2.2127082617405303,1.659531403807206
1532,4500,IB_PL_U_300,199085368,INTERNAL_BATCH|PULL|USER_COST|300,300,131585368,0.11546951344,-8.555170741128656,2.090396364,15.0,248.92889938082044,99.57165935287169,33.19055311762389,24.892917950738408,24.892917950738408,13272357.866666667,16.595259958721364,6.6381106235247795,3.3190553117623898,2.2127035411749265,1.6595278633825608
1533,4600,IB_PL_U_300,203509456,INTERNAL_BATCH|PULL|USER_COST|300,300,134509456,0.11803548448,-7.515510061128655,2.136849288,15.333333333333334,254.4606135779376,101.78434724504831,33.928115748349434,25.446089992949197,25.446089992949197,13272355.826086955,16.5952574072568,6.6381096029379325,3.3190548014689663,2.212703200979311,1.659527608235817
1534,4700,IB_PL_U_300,207933032,INTERNAL_BATCH|PULL|USER_COST|300,300,137433032,0.12060115856,-6.475969701128655,2.183296836,15.666666666666666,259.99168758940095,103.99677906270725,34.66559302090241,25.99919801652256,25.99919801652256,13272321.191489363,16.595214101451123,6.638092280598336,3.319046140299168,2.2126974268661117,1.6595232776503763
1535,4800,IB_PL_U_300,212358080,INTERNAL_BATCH|PULL|USER_COST|300,300,140358080,0.1231676864,-5.436083421128655,2.22975984,16.0,265.52460213461904,106.20994709460453,35.40331569820151,26.55249009367852,26.55249009367852,13272380.0,16.59528763341369,6.638121693412783,3.3190608467063916,2.2127072311375944,1.6595306308549076
1536,100,IB_PL_U_400,4424280,INTERNAL_BATCH|PULL|USER_COST|400,400,2924280,0.0025660824,1.0397058,0.04645494,0.25,5.531954266737354,2.212783920120755,0.7375946400402517,0.5531960491998233,0.5531960491998233,17697120.0,22.127817066949415,8.85113568048302,4.42556784024151,2.9503785601610066,2.2127841967992934
1537,200,IB_PL_U_400,8848240,INTERNAL_BATCH|PULL|USER_COST|400,400,5848240,0.0051319792,2.0793364,0.09290652,0.5,11.063508417441058,4.425407793667957,1.4751359312226524,1.1063520867512555,1.1063520867512555,17696480.0,22.127016834882117,8.850815587335914,4.425407793667957,2.950271862445305,2.212704173502511
1538,300,IB_PL_U_400,13272008,INTERNAL_BATCH|PULL|USER_COST|400,400,8772008,0.00769776464,3.11892188,0.139356084,0.75,16.59482249852457,6.637935639271028,2.2126452130903425,1.659484117313653,1.659484117313653,17696010.666666668,22.126429998032766,8.850580852361372,4.425290426180686,2.9501936174537904,2.2126454897515373
1539,400,IB_PL_U_400,17696160,INTERNAL_BATCH|PULL|USER_COST|400,400,11696160,0.0102637728,4.1585976,0.18580968,1.0,22.126616718848467,8.850655540762363,2.950218513587454,2.2126641618541196,2.2126641618541196,17696160.0,22.126616718848467,8.850655540762363,4.425327770381181,2.950218513587454,2.2126641618541196
1540,500,IB_PL_U_400,22120312,INTERNAL_BATCH|PULL|USER_COST|400,400,14620312,0.01282978096,5.19827332,0.232263276,1.25,27.65841093917236,11.063375442253696,3.6877918140845654,2.7658442063945867,2.7658442063945867,17696249.6,22.12672875133789,8.850700353802958,4.425350176901479,2.9502334512676525,2.2126753651156696
1541,600,IB_PL_U_400,26543760,INTERNAL_BATCH|PULL|USER_COST|400,400,17543760,0.0153953808,6.2377836,0.27870948,1.5,33.189324904222225,13.275743241283214,4.425247747094405,3.318936225308593,3.318936225308593,17695840.0,22.126216602814818,8.85049549418881,4.425247747094405,2.950165164729603,2.2126241502057287
1542,700,IB_PL_U_400,30878952,INTERNAL_BATCH|PULL|USER_COST|400,400,20378952,0.01790979216,7.25655372,0.324228996,1.75,38.609886867191484,15.44397019532684,5.147990065108947,3.8609930315963235,3.8609930315963235,17645115.42857143,22.06279249553799,8.825125825901052,4.412562912950526,2.941708608633684,2.206281732340756
1543,800,IB_PL_U_400,35393024,INTERNAL_BATCH|PULL|USER_COST|400,400,23393024,0.02052795392,8.31736064,0.371626752,2.0,44.25411369297096,17.70166318398654,5.90055439466218,4.4254163493347,4.4254163493347,17696512.0,22.12705684648548,8.85083159199327,4.425415795996635,2.95027719733109,2.21270817466735
1544,900,IB_PL_U_400,39817048,INTERNAL_BATCH|PULL|USER_COST|400,400,26317048,0.02309388784,-9.089737793709551,0.418079004,2.25,49.785747866881394,19.914319066848453,6.638106355616151,4.978580389215811,4.978580389215811,17696465.777777776,22.126999051947283,8.850808474154867,4.425404237077434,2.950269491384956,2.212702395207027
1545,1000,IB_PL_U_400,44240880,INTERNAL_BATCH|PULL|USER_COST|400,400,29240880,0.0256597104,-8.050137273709552,0.46452924,2.5,55.31714197117164,22.126878921766234,7.375626307255411,5.531720422107886,5.531720422107886,17696352.0,22.126856788468658,8.850751568706494,4.425375784353247,2.9502505229021647,2.2126881688431546
1546,1100,IB_PL_U_400,48665928,INTERNAL_BATCH|PULL|USER_COST|400,400,32165928,0.02822623824,-7.010250993709551,0.510992244,2.75,60.850056516389756,24.340046953663517,8.113348984554506,6.085012499263848,6.085012499263848,17696701.09090909,22.12729327868718,8.85092616496855,4.425463082484275,2.9503087216561834,2.2127318179141264
1547,1200,IB_PL_U_400,53088544,INTERNAL_BATCH|PULL|USER_COST|400,400,35088544,0.03079135552,-5.970936233709551,0.557429712,3.0,66.37993017975212,26.551998631601798,8.850666210533932,6.638000487892038,6.638000487892038,17696181.333333332,22.126643393250706,8.850666210533932,4.425333105266966,2.9502220701779773,2.2126668292973455
1548,1300,IB_PL_U_400,57514104,INTERNAL_BATCH|PULL|USER_COST|400,400,38014104,0.03335818032,-4.930929633709551,0.603898092,3.25,71.91348491062408,28.765422738016763,9.588474246005587,7.191356583685425,7.191356583685425,17696647.384615384,22.12722612634587,8.850899304005157,4.425449652002579,2.9502997680017193,2.2127251026724384
1549,1400,IB_PL_U_400,61937488,INTERNAL_BATCH|PULL|USER_COST|400,400,40937488,0.03592374304,-3.8914343937095515,0.650343624,3.5,77.44431885246722,30.97775852773157,10.325919509243857,7.744440600269754,7.744440600269754,17696425.14285714,22.12694824356206,8.850788150780447,4.425394075390224,2.950262716926816,2.2126973143627864
1550,1500,IB_PL_U_400,66360488,INTERNAL_BATCH|PULL|USER_COST|400,400,43860488,0.03848908304,-2.8520293937095516,0.696785124,3.75,82.97467265506997,33.18990226155811,11.063300753852705,8.297476602876012,8.297476602876012,17696130.133333333,22.126579374685324,8.850640603082164,4.425320301541082,2.950213534360721,2.2126604274336032
1551,1600,IB_PL_U_400,70786112,INTERNAL_BATCH|PULL|USER_COST|400,400,46786112,0.04105594496,-1.8120077537095516,0.743254176,4.0,88.50830740914866,35.40335837728779,11.801119459095931,8.850840700999079,8.850840700999079,17696528.0,22.127076852287164,8.850839594321947,4.4254197971609734,2.9502798647739827,2.2127101752497698
1552,1700,IB_PL_U_400,75210968,INTERNAL_BATCH|PULL|USER_COST|400,400,49710968,0.04362236144,-0.7721665937095517,0.789715164,4.25,94.04098188474657,37.61643038124094,12.538810127080314,9.404108771166007,9.404108771166007,17696698.352941178,22.12728985523449,8.850924795586105,4.425462397793052,2.950308265195368,2.212731475568472
1553,1800,IB_PL_U_400,79633776,INTERNAL_BATCH|PULL|USER_COST|400,400,52633776,0.04618759008,0.26719328629044836,0.836154648,4.5,99.57109561772914,39.82847808712335,13.27615936237445,9.95712076678323,9.95712076678323,17696394.666666668,22.126910137273143,8.850772908249635,4.425386454124817,2.9502576360832116,2.2126935037296067
1554,1900,IB_PL_U_400,84058632,INTERNAL_BATCH|PULL|USER_COST|400,400,55558632,0.04875400656,1.3070344462904484,0.882615636,4.75,105.10377009332707,42.0415500910765,14.013850030358835,10.510388836950158,10.510388836950158,17696554.10526316,22.127109493332014,8.850852650752948,4.425426325376474,2.9502842169176495,2.2127134393579277
1555,2000,IB_PL_U_400,88482912,INTERNAL_BATCH|PULL|USER_COST|400,400,58482912,0.05132008896,2.3467402462904485,0.929070576,5.0,110.63572436006442,44.25433401119726,14.751444670399087,11.06358488614998,11.06358488614998,17696582.4,22.12714487201288,8.850866802239452,4.425433401119726,2.950288934079817,2.212716977229996
1556,2100,IB_PL_U_400,92905976,INTERNAL_BATCH|PULL|USER_COST|400,400,61405976,0.05388546608,3.3861602862904485,0.975512748,5.25,116.1661581858739,46.46650975433851,15.488836584779504,11.616628891085917,11.616628891085917,17696376.38095238,22.12688727349979,8.850763762731145,4.425381881365572,2.9502545875770485,2.2126912173496986
1557,2200,IB_PL_U_400,97331408,INTERNAL_BATCH|PULL|USER_COST|400,400,64331408,0.05645221664,4.426136806290448,1.021979784,5.5,121.6995528703324,48.679869842124056,16.22662328070802,12.169968982219949,12.169968982219949,17696619.636363637,22.12719143096953,8.850885425840739,4.425442712920369,2.9502951419469126,2.2127216331309
1558,2300,IB_PL_U_400,101754088,INTERNAL_BATCH|PULL|USER_COST|400,400,67254088,0.05901737104,5.465466606290448,1.068417924,5.75,127.2295065569015,50.89185352937705,16.963951176459016,12.722964973177817,12.722964973177817,17696363.13043478,22.126870705548086,8.850757135543834,4.425378567771917,2.950252378514611,2.2126895605526635
1559,2400,IB_PL_U_400,106177408,INTERNAL_BATCH|PULL|USER_COST|400,400,70177408,0.06158289664,6.504946806290448,1.114862784,6.0,132.7602604755379,53.10415730977714,17.701385769925714,13.276040987432467,13.276040987432467,17696234.666666668,22.12671007925632,8.850692884962859,4.4253464424814295,2.950230961654286,2.2126734979054112
1560,2500,IB_PL_U_400,110602584,INTERNAL_BATCH|PULL|USER_COST|400,400,73102584,0.06414949872,7.544863166290448,1.161327132,6.25,138.29333506716947,55.31738936030385,18.43912978676795,13.829349069247785,13.829349069247785,17696413.44,22.12693361074712,8.850782297648616,4.425391148824308,2.9502607658828723,2.212695851079646
1561,2600,IB_PL_U_400,115027056,INTERNAL_BATCH|PULL|USER_COST|400,400,76027056,0.06671569248,8.584614086290449,1.207784088,6.5,143.825529403527,57.53026930836874,19.17675643612291,14.382569125436643,14.382569125436643,17696470.153846152,22.12700452361954,8.850810662825959,4.425405331412979,2.950270220941986,2.212702942374868
1562,2700,IB_PL_U_400,119451336,INTERNAL_BATCH|PULL|USER_COST|400,400,78951336,0.06928177488,-8.822424187419104,1.254239028,6.75,149.35748367026437,59.743053228489494,19.914351076163165,14.935765174636465,14.935765174636465,17696494.222222224,22.127034617816946,8.850822700516963,4.425411350258481,2.950274233505654,2.2127059517979952
1563,2800,IB_PL_U_400,123874656,INTERNAL_BATCH|PULL|USER_COST|400,400,81874656,0.07184730048,-7.782943987419103,1.300683888,7.0,154.88823758890078,61.955357008889585,20.651785669629863,15.488841188891115,15.488841188891115,17696379.42857143,22.126891084128683,8.850765286984227,4.425382643492114,2.950255095661409,2.2126915984130164
1564,2900,IB_PL_U_400,128299640,INTERNAL_BATCH|PULL|USER_COST|400,400,84799640,0.0744137912,-6.743072747419103,1.34714622,7.25,160.42107211091218,64.16849303147215,21.389497677157387,16.0421252637174,16.0421252637174,17696502.068965517,22.12704442909133,8.850826625030642,4.425413312515321,2.9502755416768807,2.2127069329265376
1565,3000,IB_PL_U_400,132721552,INTERNAL_BATCH|PULL|USER_COST|400,400,87721552,0.07697850016,-5.703923427419103,1.393576296,7.5,165.9500655190005,66.38009260694862,22.12669753564954,16.59502522671913,16.59502522671913,17696206.933333334,22.1266754025334,8.850679014259816,4.425339507129908,2.9502263380866056,2.212670030229217
1566,3100,IB_PL_U_400,136947560,INTERNAL_BATCH|PULL|USER_COST|400,400,90447560,0.0794295848,-4.7108115474191035,1.43794938,7.75,171.23410789128846,68.493711670096,22.83123722336533,17.123430058575803,17.123430058575803,17670652.903225806,22.09472359887593,8.837898280012386,4.418949140006193,2.945966093337462,2.2094748462678453
1567,3200,IB_PL_U_400,141569856,INTERNAL_BATCH|PULL|USER_COST|400,400,93569856,0.08211051648,-3.6245719874191034,1.486483488,8.0,177.0136539596483,70.80553240993129,23.601844136643763,17.701385315800064,17.701385315800064,17696232.0,22.12670674495604,8.850691551241411,4.4253457756207055,2.9502305170804703,2.212673164475008
1568,3300,IB_PL_U_400,145995416,INTERNAL_BATCH|PULL|USER_COST|400,400,96495416,0.08467734128,-2.584565387419103,1.532951868,8.25,182.54720869052025,73.01895651634625,24.339652172115418,18.25474141159345,18.25474141159345,17696414.060606062,22.12693438672973,8.850782608041971,4.425391304020986,2.950260869347324,2.212695928677994
1569,3400,IB_PL_U_400,150419568,INTERNAL_BATCH|PULL|USER_COST|400,400,99419568,0.08724334944,-1.5448896674191033,1.579405464,8.5,188.07900291084414,75.23167641783759,25.07722547261253,18.80792145613392,18.80792145613392,17696419.76470588,22.12694151892284,8.850785460922069,4.425392730461034,2.9502618203073565,2.2126966418981078
1570,3500,IB_PL_U_400,154841608,INTERNAL_BATCH|PULL|USER_COST|400,400,102341608,0.08980813264,-0.5057102674191032,1.625836884,8.75,193.60815636534596,77.44334001194348,25.814446670647825,19.360837423795,19.360837423795,17696183.77142857,22.12664644175382,8.850667429936397,4.425333714968199,2.9502224766454654,2.212667134148
1571,3600,IB_PL_U_400,159269088,INTERNAL_BATCH|PULL|USER_COST|400,400,105269088,0.09237607104,0.5347475325808968,1.672325424,9.0,199.1441117924198,79.65772439779975,26.552574799266587,19.914433589478737,19.914433589478737,17696565.333333332,22.127123532491087,8.850858266422195,4.4254291332110975,2.9502860888073985,2.212714843275415
1572,3700,IB_PL_U_400,163693624,INTERNAL_BATCH|PULL|USER_COST|400,400,108193624,0.09494230192,1.5745134925808968,1.718783052,9.25,204.67638615198408,81.87063635517936,27.290212118393118,20.46766164799727,20.46766164799727,17696608.0,22.127176881295576,8.850879605965336,4.425439802982668,2.9502932019884454,2.2127201781618675
1573,3800,IB_PL_U_400,168114960,INTERNAL_BATCH|PULL|USER_COST|400,400,111114960,0.0975066768,2.6135274525808967,1.76520708,9.5,210.20465935121186,84.08194784682343,28.02731594894114,21.020489590031897,21.020489590031897,17696311.57894737,22.126806247495985,8.850731352297203,4.425365676148601,2.950243784099068,2.2126831147401997
1574,3900,IB_PL_U_400,172541160,INTERNAL_BATCH|PULL|USER_COST|400,400,114041160,0.1000738728,3.653684452580897,1.81168218,9.75,215.7390143141511,86.2956920463855,28.7652306821285,21.57392570912207,21.57392570912207,17696529.230769232,22.127078391194985,8.850840209885693,4.425420104942846,2.9502800699618974,2.2127103291407253
1575,4000,IB_PL_U_400,176961600,INTERNAL_BATCH|PULL|USER_COST|400,400,116961600,0.102637728,4.692487852580896,1.8580968,10.0,221.26616718848467,88.50655540762362,29.50218513587454,22.126641618541196,22.126641618541196,17696160.0,22.126616718848467,8.850655540762363,4.425327770381181,2.950218513587454,2.2126641618541196
1576,4100,IB_PL_U_400,181388504,INTERNAL_BATCH|PULL|USER_COST|400,400,119888504,0.10520533232,5.732810292580897,1.904579292,10.25,226.80140240669795,90.72065170964751,30.24021723654917,22.68016576325783,22.68016576325783,17696439.414634146,22.126966088458335,8.850795288746099,4.425397644373049,2.950265096248699,2.212699098854422
1577,4200,IB_PL_U_400,185811888,INTERNAL_BATCH|PULL|USER_COST|400,400,122811888,0.10777089504,6.772305532580897,1.951024824,10.5,232.33223634854107,92.93298749936231,30.97766249978744,23.233249779842158,23.233249779842158,17696370.285714287,22.12687965224201,8.850760714224982,4.425380357112491,2.950253571408328,2.2126904552230626
1578,4300,IB_PL_U_400,190234888,INTERNAL_BATCH|PULL|USER_COST|400,400,125734888,0.11033623504,7.811710532580896,1.997466324,10.75,237.86259015114382,95.14513123318886,31.715043744396286,23.786285782448417,23.786285782448417,17696268.651162792,22.12675257219943,8.850709882157103,4.4253549410785515,2.950236627385701,2.212677747204504
1579,4400,IB_PL_U_400,194661664,INTERNAL_BATCH|PULL|USER_COST|400,400,128661664,0.11290376512,8.852002892580897,2.043947472,11.0,243.39766532294365,97.35916351658332,32.453054505527774,24.339793922505688,24.339793922505688,17696514.90909091,22.12706048390397,8.850833046962121,4.4254165234810605,2.950277682320707,2.212708538409608
1580,4500,IB_PL_U_400,199085368,INTERNAL_BATCH|PULL|USER_COST|400,400,131585368,0.11546951344,-8.555170741128656,2.090396364,11.25,248.92889938082044,99.57165935287169,33.19055311762389,24.892917950738408,24.892917950738408,17696477.155555554,22.12701327829515,8.850814164699704,4.425407082349852,2.9502713882332348,2.2127038178434137
1581,4600,IB_PL_U_400,203509456,INTERNAL_BATCH|PULL|USER_COST|400,400,134509456,0.11803548448,-7.515510061128655,2.136849288,11.5,254.4606135779376,101.78434724504831,33.928115748349434,25.446089992949197,25.446089992949197,17696474.43478261,22.127009876342402,8.850812803917245,4.425406401958623,2.9502709346390814,2.2127034776477563
1582,4700,IB_PL_U_400,207933032,INTERNAL_BATCH|PULL|USER_COST|400,400,137433032,0.12060115856,-6.475969701128655,2.183296836,11.75,259.99168758940095,103.99677906270725,34.66559302090241,25.99919801652256,25.99919801652256,17696428.25531915,22.126952135268162,8.850789707464447,4.425394853732223,2.950263235821482,2.2126977035338347
1583,4800,IB_PL_U_400,212358080,INTERNAL_BATCH|PULL|USER_COST|400,400,140358080,0.1231676864,-5.436083421128655,2.22975984,12.0,265.52460213461904,106.20994709460453,35.40331569820151,26.55249009367852,26.55249009367852,17696506.666666668,22.12705017788492,8.850828924550378,4.425414462275189,2.9502763081834593,2.2127075078065435
1584,100,O_IB_P_OA_100,2021000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,521000,0.00117218,0.474935,0.0212205,1.0,2.5269828250192554,1.0107941410950587,0.3369313803650196,0.2526985668702801,0.2526985668702801,2021000.0,2.5269828250192554,1.0107941410950587,0.5053970705475294,0.3369313803650196,0.2526985668702801
1585,200,O_IB_P_OA_100,4042000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,1042000,0.00234436,0.94987,0.042441,2.0,5.053965650038511,2.0215882821901174,0.6738627607300391,0.5053971337405602,0.5053971337405602,2021000.0,2.5269828250192554,1.0107941410950587,0.5053970705475294,0.3369313803650196,0.2526985668702801
1586,300,O_IB_P_OA_100,6063000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,1563000,0.00351654,1.424805,0.0636615,3.0,7.580948475057767,3.032382423285176,1.0107941410950587,0.7580957006108403,0.7580957006108403,2021000.0,2.5269828250192554,1.0107941410950587,0.5053970705475294,0.3369313803650196,0.2526985668702801
1587,400,O_IB_P_OA_100,8084000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,2084000,0.00468872,1.89974,0.084882,4.0,10.107931300077022,4.043176564380235,1.3477255214600783,1.0107942674811203,1.0107942674811203,2021000.0,2.5269828250192554,1.0107941410950587,0.5053970705475294,0.3369313803650196,0.2526985668702801
1588,500,O_IB_P_OA_100,10105000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,2605000,0.0058609,2.374675,0.1061025,5.0,12.634914125096278,5.053970705475293,1.6846569018250979,1.2634928343514005,1.2634928343514005,2021000.0,2.5269828250192554,1.0107941410950587,0.5053970705475294,0.3369313803650196,0.2526985668702801
1589,600,O_IB_P_OA_100,12126000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,3126000,0.00703308,2.84961,0.127323,6.0,15.161896950115533,6.064764846570352,2.0215882821901174,1.5161914012216806,1.5161914012216806,2021000.0,2.5269828250192554,1.0107941410950587,0.5053970705475294,0.3369313803650196,0.2526985668702801
1590,700,O_IB_P_OA_100,14147000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,3647000,0.00820526,3.324545,0.1485435,7.0,17.68887977513479,7.075558987665411,2.358519662555137,1.7688899680919608,1.7688899680919608,2021000.0,2.5269828250192554,1.0107941410950587,0.5053970705475294,0.3369313803650196,0.2526985668702801
1591,800,O_IB_P_OA_100,16168000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,4168000,0.00937744,3.79948,0.169764,8.0,20.215862600154043,8.08635312876047,2.6954510429201566,2.0215885349622407,2.0215885349622407,2021000.0,2.5269828250192554,1.0107941410950587,0.5053970705475294,0.3369313803650196,0.2526985668702801
1592,900,O_IB_P_OA_100,18189000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,4689000,0.01054962,4.274415,0.1909845,9.0,22.7428454251733,9.097147269855528,3.032382423285176,2.274287101832521,2.274287101832521,2021000.0,2.5269828250192554,1.0107941410950587,0.5053970705475294,0.3369313803650196,0.2526985668702801
1593,1000,O_IB_P_OA_100,20210000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,5210000,0.0117218,4.74935,0.212205,10.0,25.269828250192557,10.107941410950586,3.3693138036501957,2.526985668702801,2.526985668702801,2021000.0,2.5269828250192554,1.0107941410950587,0.5053970705475294,0.3369313803650196,0.2526985668702801
1594,1100,O_IB_P_OA_100,22231000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,5731000,0.01289398,5.224285,0.2334255,11.0,27.79681107521181,11.118735552045646,3.706245184015215,2.779684235573081,2.779684235573081,2021000.0,2.5269828250192554,1.0107941410950587,0.5053970705475294,0.3369313803650196,0.2526985668702801
1595,1200,O_IB_P_OA_100,24252000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,6252000,0.01406616,5.69922,0.254646,12.0,30.323793900231067,12.129529693140704,4.043176564380235,3.0323828024433612,3.0323828024433612,2021000.0,2.5269828250192554,1.0107941410950587,0.5053970705475294,0.3369313803650196,0.2526985668702801
1596,1300,O_IB_P_OA_100,26273000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,6773000,0.01523834,6.174155,0.2758665,13.0,32.85077672525032,13.140323834235762,4.380107944745254,3.2850813693136414,3.2850813693136414,2021000.0,2.5269828250192554,1.0107941410950587,0.5053970705475294,0.3369313803650196,0.2526985668702801
1597,1400,O_IB_P_OA_100,28294000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,7294000,0.01641052,6.64909,0.297087,14.0,35.37775955026958,14.151117975330822,4.717039325110274,3.5377799361839215,3.5377799361839215,2021000.0,2.5269828250192554,1.0107941410950587,0.5053970705475294,0.3369313803650196,0.2526985668702801
1598,1500,O_IB_P_OA_100,30315000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,7815000,0.0175827,7.124025,0.3183075,15.0,37.90474237528883,15.16191211642588,5.053970705475293,3.7904785030542016,3.7904785030542016,2021000.0,2.5269828250192554,1.0107941410950587,0.5053970705475294,0.3369313803650196,0.2526985668702801
1599,1600,O_IB_P_OA_100,32336000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,8336000,0.01875488,7.59896,0.339528,16.0,40.43172520030809,16.17270625752094,5.390902085840313,4.043177069924481,4.043177069924481,2021000.0,2.5269828250192554,1.0107941410950587,0.5053970705475294,0.3369313803650196,0.2526985668702801
1600,1700,O_IB_P_OA_100,34357000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,8857000,0.01992706,8.073895,0.3607485,17.0,42.95870802532735,17.183500398615998,5.7278334662053325,4.2958756367947615,4.2958756367947615,2021000.0,2.5269828250192554,1.0107941410950587,0.5053970705475294,0.3369313803650196,0.2526985668702801
1601,1800,O_IB_P_OA_100,36378000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,9378000,0.02109924,8.54883,0.381969,18.0,45.4856908503466,18.194294539711056,6.064764846570352,4.548574203665042,4.548574203665042,2021000.0,2.5269828250192554,1.0107941410950587,0.5053970705475294,0.3369313803650196,0.2526985668702801
1602,1900,O_IB_P_OA_100,38399000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,9899000,0.02227142,9.023765,0.4031895,19.0,48.01267367536585,19.205088680806114,6.401696226935371,4.801272770535322,4.801272770535322,2021000.0,2.5269828250192554,1.0107941410950587,0.5053970705475294,0.3369313803650196,0.2526985668702801
1603,2000,O_IB_P_OA_100,40420000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,10420000,0.0234436,-8.948044073709552,0.42441,20.0,50.539656500385114,20.21588282190117,6.7386276073003915,5.053971337405602,5.053971337405602,2021000.0,2.5269828250192554,1.0107941410950587,0.5053970705475294,0.3369313803650196,0.2526985668702801
1604,2100,O_IB_P_OA_100,42441000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,10941000,0.02461578,-8.473109073709551,0.4456305,21.0,53.06663932540437,21.226676962996233,7.075558987665411,5.306669904275882,5.306669904275882,2021000.0,2.5269828250192554,1.0107941410950587,0.5053970705475294,0.3369313803650196,0.2526985668702801
1605,2200,O_IB_P_OA_100,44462000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,11462000,0.02578796,-7.998174073709552,0.466851,22.0,55.59362215042362,22.23747110409129,7.41249036803043,5.559368471146162,5.559368471146162,2021000.0,2.5269828250192554,1.0107941410950587,0.5053970705475294,0.3369313803650196,0.2526985668702801
1606,2300,O_IB_P_OA_100,46483000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,11983000,0.02696014,-7.523239073709552,0.4880715,23.0,58.12060497544288,23.24826524518635,7.7494217483954495,5.812067038016442,5.812067038016442,2021000.0,2.5269828250192554,1.0107941410950587,0.5053970705475294,0.3369313803650196,0.2526985668702801
1607,2400,O_IB_P_OA_100,48504000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,12504000,0.02813232,-7.048304073709551,0.509292,24.0,60.647587800462134,24.259059386281407,8.08635312876047,6.0647656048867224,6.0647656048867224,2021000.0,2.5269828250192554,1.0107941410950587,0.5053970705475294,0.3369313803650196,0.2526985668702801
1608,2500,O_IB_P_OA_100,50525000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,13025000,0.0293045,-6.573369073709552,0.5305125,25.0,63.17457062548139,25.269853527376466,8.423284509125489,6.317464171757003,6.317464171757003,2021000.0,2.5269828250192554,1.0107941410950587,0.5053970705475294,0.3369313803650196,0.2526985668702801
1609,2600,O_IB_P_OA_100,52546000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,13546000,0.03047668,-6.0984340737095515,0.551733,26.0,65.70155345050064,26.280647668471524,8.760215889490508,6.570162738627283,6.570162738627283,2021000.0,2.5269828250192554,1.0107941410950587,0.5053970705475294,0.3369313803650196,0.2526985668702801
1610,2700,O_IB_P_OA_100,54567000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,14067000,0.03164886,-5.623499073709552,0.5729535,27.0,68.2285362755199,27.291441809566585,9.097147269855528,6.822861305497563,6.822861305497563,2021000.0,2.5269828250192554,1.0107941410950587,0.5053970705475294,0.3369313803650196,0.2526985668702801
1611,2800,O_IB_P_OA_100,56588000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,14588000,0.03282104,-5.148564073709552,0.594174,28.0,70.75551910053916,28.302235950661643,9.434078650220547,7.075559872367843,7.075559872367843,2021000.0,2.5269828250192554,1.0107941410950587,0.5053970705475294,0.3369313803650196,0.2526985668702801
1612,2900,O_IB_P_OA_100,58609000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,15109000,0.03399322,-4.673629073709551,0.6153945,29.0,73.2825019255584,29.3130300917567,9.771010030585566,7.328258439238123,7.328258439238123,2021000.0,2.5269828250192554,1.0107941410950587,0.5053970705475294,0.3369313803650196,0.2526985668702801
1613,3000,O_IB_P_OA_100,60630000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,15630000,0.0351654,-4.198694073709552,0.636615,30.0,75.80948475057767,30.32382423285176,10.107941410950586,7.580957006108403,7.580957006108403,2021000.0,2.5269828250192554,1.0107941410950587,0.5053970705475294,0.3369313803650196,0.2526985668702801
1614,3100,O_IB_P_OA_100,62651000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,16151000,0.03633758,-3.7237590737095516,0.6578355,31.0,78.33646757559693,31.334618373946817,10.444872791315607,7.833655572978683,7.833655572978683,2021000.0,2.5269828250192554,1.0107941410950587,0.5053970705475294,0.3369313803650196,0.2526985668702801
1615,3200,O_IB_P_OA_100,64672000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,16672000,0.03750976,-3.2488240737095517,0.679056,32.0,80.86345040061617,32.34541251504188,10.781804171680626,8.086354139848963,8.086354139848963,2021000.0,2.5269828250192554,1.0107941410950587,0.5053970705475294,0.3369313803650196,0.2526985668702801
1616,3300,O_IB_P_OA_100,66693000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,17193000,0.03868194,-2.7738890737095514,0.7002765,33.0,83.39043322563543,33.35620665613693,11.118735552045646,8.339052706719244,8.339052706719244,2021000.0,2.5269828250192554,1.0107941410950587,0.5053970705475294,0.3369313803650196,0.2526985668702801
1617,3400,O_IB_P_OA_100,68714000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,17714000,0.03985412,-2.2989540737095515,0.721497,34.0,85.9174160506547,34.367000797231995,11.455666932410665,8.591751273589523,8.591751273589523,2021000.0,2.5269828250192554,1.0107941410950587,0.5053970705475294,0.3369313803650196,0.2526985668702801
1618,3500,O_IB_P_OA_100,70735000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,18235000,0.0410263,-1.8240190737095516,0.7427175,35.0,88.44439887567394,35.37779493832706,11.792598312775684,8.844449840459804,8.844449840459804,2021000.0,2.5269828250192554,1.0107941410950587,0.5053970705475294,0.3369313803650196,0.2526985668702801
1619,3600,O_IB_P_OA_100,72756000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,18756000,0.04219848,-1.3490840737095515,0.763938,36.0,90.9713817006932,36.38858907942211,12.129529693140704,9.097148407330083,9.097148407330083,2021000.0,2.5269828250192554,1.0107941410950587,0.5053970705475294,0.3369313803650196,0.2526985668702801
1620,3700,O_IB_P_OA_100,74777000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,19277000,0.04337066,-0.8741490737095516,0.7851585,37.0,93.49836452571246,37.39938322051717,12.466461073505723,9.349846974200364,9.349846974200364,2021000.0,2.5269828250192554,1.0107941410950587,0.5053970705475294,0.3369313803650196,0.2526985668702801
1621,3800,O_IB_P_OA_100,76798000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,19798000,0.04454284,-0.39921407370955164,0.806379,38.0,96.0253473507317,38.41017736161223,12.803392453870742,9.602545541070644,9.602545541070644,2021000.0,2.5269828250192554,1.0107941410950587,0.5053970705475294,0.3369313803650196,0.2526985668702801
1622,3900,O_IB_P_OA_100,78819000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,20319000,0.04571502,0.07572092629044838,0.8275995,39.0,98.55233017575097,39.42097150270729,13.140323834235762,9.855244107940925,9.855244107940925,2021000.0,2.5269828250192554,1.0107941410950587,0.5053970705475294,0.3369313803650196,0.2526985668702801
1623,4000,O_IB_P_OA_100,80840000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,20840000,0.0468872,0.5506559262904483,0.84882,40.0,101.07931300077023,40.43176564380234,13.477255214600783,10.107942674811204,10.107942674811204,2021000.0,2.5269828250192554,1.0107941410950587,0.5053970705475294,0.3369313803650196,0.2526985668702801
1624,4100,O_IB_P_OA_100,82861000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,21361000,0.04805938,1.0255909262904483,0.8700405,41.0,103.60629582578947,41.442559784897405,13.814186594965802,10.360641241681485,10.360641241681485,2021000.0,2.5269828250192554,1.0107941410950587,0.5053970705475294,0.3369313803650196,0.2526985668702801
1625,4200,O_IB_P_OA_100,84882000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,21882000,0.04923156,1.5005259262904485,0.891261,42.0,106.13327865080873,42.45335392599247,14.151117975330822,10.613339808551764,10.613339808551764,2021000.0,2.5269828250192554,1.0107941410950587,0.5053970705475294,0.3369313803650196,0.2526985668702801
1626,4300,O_IB_P_OA_100,86903000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,22403000,0.05040374,1.9754609262904483,0.9124815,43.0,108.660261475828,43.46414806708752,14.488049355695841,10.866038375422045,10.866038375422045,2021000.0,2.5269828250192554,1.0107941410950587,0.5053970705475294,0.3369313803650196,0.2526985668702801
1627,4400,O_IB_P_OA_100,88924000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,22924000,0.05157592,2.4503959262904482,0.933702,44.0,111.18724430084724,44.47494220818258,14.82498073606086,11.118736942292324,11.118736942292324,2021000.0,2.5269828250192554,1.0107941410950587,0.5053970705475294,0.3369313803650196,0.2526985668702801
1628,4500,O_IB_P_OA_100,90945000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,23445000,0.0527481,2.9253309262904486,0.9549225,45.0,113.7142271258665,45.48573634927764,15.16191211642588,11.371435509162605,11.371435509162605,2021000.0,2.5269828250192554,1.0107941410950587,0.5053970705475294,0.3369313803650196,0.2526985668702801
1629,4600,O_IB_P_OA_100,92966000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,23966000,0.05392028,3.4002659262904484,0.976143,46.0,116.24120995088576,46.4965304903727,15.498843496790899,11.624134076032885,11.624134076032885,2021000.0,2.5269828250192554,1.0107941410950587,0.5053970705475294,0.3369313803650196,0.2526985668702801
1630,4700,O_IB_P_OA_100,94987000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,24487000,0.05509246,3.8752009262904483,0.9973635,47.0,118.768192775905,47.50732463146776,15.835774877155918,11.876832642903166,11.876832642903166,2021000.0,2.5269828250192554,1.0107941410950587,0.5053970705475294,0.3369313803650196,0.2526985668702801
1631,4800,O_IB_P_OA_100,97008000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,25008000,0.05626464,4.350135926290449,1.018584,48.0,121.29517560092427,48.518118772562815,16.17270625752094,12.129531209773445,12.129531209773445,2021000.0,2.5269828250192554,1.0107941410950587,0.5053970705475294,0.3369313803650196,0.2526985668702801
1632,100,O_IB_P_OA_200,2021000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,521000,0.00117218,0.474935,0.0212205,0.5,2.5269828250192554,1.0107941410950587,0.3369313803650196,0.2526985668702801,0.2526985668702801,4042000.0,5.053965650038511,2.0215882821901174,1.0107941410950587,0.6738627607300391,0.5053971337405602
1633,200,O_IB_P_OA_200,4021000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,1021000,0.00233218,0.944935,0.0422205,1.0,5.027708035330246,2.011085225800708,0.6703617419335693,0.5027713693148917,0.5027713693148917,4021000.0,5.027708035330246,2.011085225800708,1.005542612900354,0.6703617419335693,0.5027713693148917
1634,300,O_IB_P_OA_200,6042000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,1542000,0.00350436,1.41987,0.063441,1.5,7.554690860349502,3.021879366895767,1.0072931222985888,0.7554699361851719,0.7554699361851719,4028000.0,5.036460573566334,2.0145862445971776,1.0072931222985888,0.6715287481990593,0.503646624123448
1635,400,O_IB_P_OA_200,8042000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,2042000,0.00466436,1.88987,0.084441,2.0,10.055416070660492,4.022170451601416,1.3407234838671387,1.0055427386297835,1.0055427386297835,4021000.0,5.027708035330246,2.011085225800708,1.005542612900354,0.6703617419335693,0.5027713693148917
1636,500,O_IB_P_OA_200,10063000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,2563000,0.00583654,2.364805,0.1056615,2.5,12.582398895679747,5.032964592696475,1.6776548642321583,1.2582413055000636,1.2582413055000636,4025200.0,5.032959558271899,2.01318583707859,1.006592918539295,0.6710619456928633,0.5032965222000255
1637,600,O_IB_P_OA_200,12063000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,3063000,0.00699654,2.834805,0.1266615,3.0,15.083124105990738,6.033255677402124,2.011085225800708,1.5083141079446754,1.5083141079446754,4021000.0,5.027708035330246,2.011085225800708,1.005542612900354,0.6703617419335693,0.5027713693148917
1638,700,O_IB_P_OA_200,14084000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,3584000,0.00816872,3.30974,0.147882,3.5,17.610106931009994,7.044049818497182,2.3480166061657277,1.7610126748149555,1.7610126748149555,4024000.0,5.031459123145712,2.0125856624277665,1.0062928312138832,0.6708618874759221,0.5031464785185588
1639,800,O_IB_P_OA_200,16084000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,4084000,0.00932872,3.77974,0.168882,4.0,20.110832141320984,8.044340903202832,2.6814469677342774,2.011085477259567,2.011085477259567,4021000.0,5.027708035330246,2.011085225800708,1.005542612900354,0.6703617419335693,0.5027713693148917
1640,900,O_IB_P_OA_200,18105000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,4605000,0.0105009,4.254675,0.1901025,4.5,22.63781496634024,9.055135044297892,3.0183783480992967,2.263784044129847,2.263784044129847,4023333.3333333335,5.030625548075609,2.012252232066198,1.006126116033099,0.670750744022066,0.5030631209177439
1641,1000,O_IB_P_OA_200,20105000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,5105000,0.0116609,4.724675,0.2111025,5.0,25.13854017665123,10.05542612900354,3.351808709667847,2.513856846574459,2.513856846574459,4021000.0,5.027708035330246,2.011085225800708,1.005542612900354,0.6703617419335693,0.5027713693148917
1642,1100,O_IB_P_OA_200,22126000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,5626000,0.01283308,5.19961,0.232323,5.5,27.665523001670483,11.066220270098599,3.688740090032866,2.766555413444739,2.766555413444739,4022909.090909091,5.030095091212815,2.012040049108836,1.006020024554418,0.670680016369612,0.5030100751717708
1643,1200,O_IB_P_OA_200,24126000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,6126000,0.01399308,5.66961,0.253323,6.0,30.166248211981475,12.066511354804248,4.022170451601416,3.0166282158893507,3.0166282158893507,4021000.0,5.027708035330246,2.011085225800708,1.005542612900354,0.6703617419335693,0.5027713693148917
1644,1300,O_IB_P_OA_200,26147000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,6647000,0.01516526,6.144545,0.2745435,6.5,32.69323103700073,13.077305495899306,4.359101831966435,3.269326782759631,3.269326782759631,4022615.3846153845,5.029727851846266,2.011893153215278,1.005946576607639,0.6706310510717594,0.5029733511937894
1645,1400,O_IB_P_OA_200,28147000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,7147000,0.01632526,6.614545,0.2955435,7.0,35.19395624731172,14.077596580604956,4.692532193534985,3.519399585204243,3.519399585204243,4021000.0,5.027708035330246,2.011085225800708,1.005542612900354,0.6703617419335693,0.5027713693148917
1646,1500,O_IB_P_OA_200,30168000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,7668000,0.01749744,7.08948,0.316764,7.5,37.72093907233098,15.088390721700014,5.029463573900005,3.7720981520745225,3.7720981520745225,4022400.0,5.029458542977464,2.011785429560002,1.005892714780001,0.6705951431866674,0.5029464202766031
1647,1600,O_IB_P_OA_200,32168000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,8168000,0.01865744,7.55948,0.337764,8.0,40.22166428264197,16.088681806405663,5.362893935468555,4.022170954519134,4.022170954519134,4021000.0,5.027708035330246,2.011085225800708,1.005542612900354,0.6703617419335693,0.5027713693148917
1648,1700,O_IB_P_OA_200,34189000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,8689000,0.01982962,8.034415,0.3589845,8.5,42.74864710766122,17.09947594750072,5.699825315833574,4.274869521389414,4.274869521389414,4022235.294117647,5.02925260090132,2.0117030526471438,1.0058515263235719,0.6705676842157147,0.5029258260458135
1649,1800,O_IB_P_OA_200,36189000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,9189000,0.02098962,8.504415,0.3799845,9.0,45.24937231797221,18.099767032206373,6.033255677402124,4.5249423238340265,4.5249423238340265,4021000.0,5.027708035330246,2.011085225800708,1.005542612900354,0.6703617419335693,0.5027713693148917
1650,1900,O_IB_P_OA_200,38210000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,9710000,0.0221618,8.97935,0.401205,9.5,47.77635514299147,19.11056117330143,6.370187057767144,4.777640890704307,4.777640890704307,4022105.263157895,5.029090015051733,2.0116380182422557,1.0058190091211279,0.670546006080752,0.5029095674425585
1651,2000,O_IB_P_OA_200,40210000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,10210000,0.0233218,-8.997394073709552,0.422205,10.0,50.27708035330246,20.11085225800708,6.703617419335694,5.027713693148918,5.027713693148918,4021000.0,5.027708035330246,2.011085225800708,1.005542612900354,0.6703617419335693,0.5027713693148917
1652,2100,O_IB_P_OA_200,42231000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,10731000,0.02449398,-8.522459073709552,0.4434255,10.5,52.80406317832171,21.12164639910214,7.040548799700713,5.280412260019198,5.280412260019198,4022000.0,5.028958397935401,2.011585371343061,1.0057926856715305,0.6705284571143536,0.5028964057161142
1653,2200,O_IB_P_OA_200,44231000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,11231000,0.02565398,-8.052459073709551,0.4644255,11.0,55.3047883886327,22.121937483807788,7.373979161269263,5.53048506246381,5.53048506246381,4021000.0,5.027708035330246,2.011085225800708,1.005542612900354,0.6703617419335693,0.5027713693148917
1654,2300,O_IB_P_OA_200,46252000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,11752000,0.02682616,-7.577524073709552,0.485646,11.5,57.83177121365196,23.132731624902846,7.7109105416342825,5.78318362933409,5.78318362933409,4021913.0434782607,5.0288496707523445,2.0115418804263343,1.0057709402131672,0.6705139601421115,0.502885532985573
1655,2400,O_IB_P_OA_200,48252000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,12252000,0.02798616,-7.107524073709552,0.506646,12.0,60.33249642396295,24.133022709608497,8.044340903202832,6.033256431778701,6.033256431778701,4021000.0,5.027708035330246,2.011085225800708,1.005542612900354,0.6703617419335693,0.5027713693148917
1656,2500,O_IB_P_OA_200,50273000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,12773000,0.02915834,-6.632589073709552,0.5278665,12.5,62.859479248982204,25.143816850703555,8.381272283567851,6.2859549986489816,6.2859549986489816,4021840.0,5.028758339918577,2.0115053480562843,1.0057526740281422,0.6705017826854281,0.5028763998919186
1657,2600,O_IB_P_OA_200,52273000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,13273000,0.03031834,-6.162589073709552,0.5488665,13.0,65.3602044592932,26.144107935409203,8.714702645136402,6.536027801093593,6.536027801093593,4021000.0,5.027708035330246,2.011085225800708,1.005542612900354,0.6703617419335693,0.5027713693148917
1658,2700,O_IB_P_OA_200,54294000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,13794000,0.03149052,-5.687654073709552,0.570087,13.5,67.88718728431245,27.154902076504264,9.051634025501421,6.788726367963873,6.788726367963873,4021777.777777778,5.0286805395787,2.0114742278892046,1.0057371139446023,0.6704914092964016,0.5028686198491759
1659,2800,O_IB_P_OA_200,56294000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,14294000,0.03265052,-5.217654073709552,0.591087,14.0,70.38791249462344,28.155193161209912,9.38506438706997,7.038799170408486,7.038799170408486,4021000.0,5.027708035330246,2.011085225800708,1.005542612900354,0.6703617419335693,0.5027713693148917
1660,2900,O_IB_P_OA_200,58315000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,14815000,0.0338227,-4.7427190737095515,0.6123075,14.5,72.9148953196427,29.16598730230497,9.72199576743499,7.291497737278766,7.291497737278766,4021724.1379310344,5.0286134703201855,2.0114474001589633,1.0057237000794816,0.6704824667196545,0.5028619129157769
1661,3000,O_IB_P_OA_200,60315000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,15315000,0.0349827,-4.272719073709552,0.6333075,15.0,75.41562052995369,30.16627838701062,10.05542612900354,7.541570539723377,7.541570539723377,4021000.0,5.027708035330246,2.011085225800708,1.005542612900354,0.6703617419335693,0.5027713693148917
1662,3100,O_IB_P_OA_200,62336000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,15836000,0.03615488,-3.7977840737095514,0.654528,15.5,77.94260335497295,31.17707252810568,10.39235750936856,7.794269106593657,7.794269106593657,4021677.419354839,5.028555055159544,2.011424034071334,1.005712017035667,0.670474678023778,0.5028560713931391
1663,3200,O_IB_P_OA_200,64336000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,16336000,0.03731488,-3.3277840737095516,0.675528,16.0,80.44332856528393,32.17736361281133,10.72578787093711,8.044341909038268,8.044341909038268,4021000.0,5.027708035330246,2.011085225800708,1.005542612900354,0.6703617419335693,0.5027713693148917
1664,3300,O_IB_P_OA_200,66357000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,16857000,0.03848706,-2.8528490737095518,0.6967485,16.5,82.9703113903032,33.18815775390639,11.062719251302129,8.297040475908549,8.297040475908549,4021636.3636363638,5.028503720624435,2.0114035002367507,1.0057017501183754,0.6704678334122502,0.5028509379338515
1665,3400,O_IB_P_OA_200,68357000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,17357000,0.03964706,-2.3828490737095516,0.7177485,17.0,85.47103660061418,34.18844883861204,11.396149612870678,8.54711327835316,8.54711327835316,4021000.0,5.027708035330246,2.011085225800708,1.005542612900354,0.6703617419335693,0.5027713693148917
1666,3500,O_IB_P_OA_200,70378000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,17878000,0.04081924,-1.9079140737095517,0.738969,17.5,87.99801942563343,35.199242979707094,11.733080993235697,8.799811845223442,8.799811845223442,4021600.0,5.028458252893339,2.01138531312612,1.00569265656306,0.6704617710420399,0.5028463911556251
1667,3600,O_IB_P_OA_200,72378000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,18378000,0.04197924,-1.4379140737095517,0.759969,18.0,90.49874463594442,36.199534064412745,12.066511354804248,9.049884647668053,9.049884647668053,4021000.0,5.027708035330246,2.011085225800708,1.005542612900354,0.6703617419335693,0.5027713693148917
1668,3700,O_IB_P_OA_200,74399000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,18899000,0.04315142,-0.9629790737095516,0.7811895,18.5,93.02572746096368,37.2103282055078,12.403442735169268,9.302583214538332,9.302583214538332,4021567.5675675673,5.028417700592631,2.011369092189611,1.0056845460948054,0.6704563640632036,0.5028423359209909
1669,3800,O_IB_P_OA_200,76399000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,19399000,0.04431142,-0.49297907370955163,0.8021895,19.0,95.52645267127467,38.21061929021345,12.736873096737817,9.552656016982944,9.552656016982944,4021000.0,5.027708035330246,2.011085225800708,1.005542612900354,0.6703617419335693,0.5027713693148917
1670,3900,O_IB_P_OA_200,78420000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,19920000,0.0454836,-0.018044073709551616,0.82341,19.5,98.05343549629393,39.22141343130851,13.073804477102836,9.805354583853225,9.805354583853225,4021538.4615384615,5.0283813075022525,2.011354534938898,1.005677267469449,0.6704515116462993,0.5028386966078576
1671,4000,O_IB_P_OA_200,80420000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,20420000,0.0466436,0.4519559262904484,0.84441,20.0,100.55416070660492,40.22170451601416,13.407234838671387,10.055427386297836,10.055427386297836,4021000.0,5.027708035330246,2.011085225800708,1.005542612900354,0.6703617419335693,0.5027713693148917
1672,4100,O_IB_P_OA_200,82441000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,20941000,0.04781578,0.9268909262904483,0.8656305,20.5,103.08114353162416,41.23249865710922,13.744166219036407,10.308125953168116,10.308125953168116,4021512.1951219514,5.0283484649572765,2.011341397907767,1.0056706989538835,0.6704471326359223,0.5028354123496642
1673,4200,O_IB_P_OA_200,84441000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,21441000,0.04897578,1.3968909262904483,0.8866305,21.0,105.58186874193517,42.23278974181487,14.077596580604956,10.558198755612727,10.558198755612727,4021000.0,5.027708035330246,2.011085225800708,1.005542612900354,0.6703617419335693,0.5027713693148917
1674,4300,O_IB_P_OA_200,86462000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,21962000,0.05014796,1.8718259262904484,0.907851,21.5,108.10885156695441,43.243583882909924,14.414527960969975,10.810897322483008,10.810897322483008,4021488.3720930233,5.028318677532764,2.011329482926043,1.0056647414630215,0.6704431609753477,0.5028324336038609
1675,4400,O_IB_P_OA_200,88462000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,22462000,0.05130796,2.3418259262904484,0.928851,22.0,110.6095767772654,44.243874967615575,14.747958322538526,11.06097012492762,11.06097012492762,4021000.0,5.027708035330246,2.011085225800708,1.005542612900354,0.6703617419335693,0.5027713693148917
1676,4500,O_IB_P_OA_200,90483000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,22983000,0.05248014,2.8167609262904483,0.9500715,22.5,113.13655960228466,45.25466910871064,15.084889702903546,11.313668691797899,11.313668691797899,4021466.6666666665,5.028291537879318,2.011318627053806,1.005659313526903,0.6704395423512687,0.5028297196354622
1677,4600,O_IB_P_OA_200,92483000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,23483000,0.05364014,3.2867609262904485,0.9710715,23.0,115.63728481259565,46.25496019341628,15.418320064472095,11.563741494242512,11.563741494242512,4021000.0,5.027708035330246,2.011085225800708,1.005542612900354,0.6703617419335693,0.5027713693148917
1678,4700,O_IB_P_OA_200,94504000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,24004000,0.05481232,3.7616959262904484,0.992292,23.5,118.16426763761491,47.26575433451134,15.755251444837114,11.816440061112791,11.816440061112791,4021446.8085106383,5.028266707983613,2.011308695085589,1.0056543475427946,0.6704362316951964,0.5028272366430975
1679,4800,O_IB_P_OA_200,96504000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,24504000,0.05597232,4.231695926290448,1.013292,24.0,120.6649928479259,48.266045419216994,16.088681806405663,12.066512863557403,12.066512863557403,4021000.0,5.027708035330246,2.011085225800708,1.005542612900354,0.6703617419335693,0.5027713693148917
1680,100,O_IB_P_OA_300,2021000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,521000,0.00117218,0.474935,0.0212205,0.3333333333333333,2.5269828250192554,1.0107941410950587,0.3369313803650196,0.2526985668702801,0.2526985668702801,6063000.0,7.580948475057767,3.032382423285176,1.516191211642588,1.0107941410950587,0.7580957006108403
1681,200,O_IB_P_OA_300,4021000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,1021000,0.00233218,0.944935,0.0422205,0.6666666666666666,5.027708035330246,2.011085225800708,0.6703617419335693,0.5027713693148917,0.5027713693148917,6031500.0,7.541562052995369,3.016627838701062,1.508313919350531,1.005542612900354,0.7541570539723377
1682,300,O_IB_P_OA_300,6021000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,1521000,0.00349218,1.414935,0.0632205,1.0,7.528433245641236,3.0113763105063573,1.0037921035021191,0.7528441717595035,0.7528441717595035,6021000.0,7.528433245641236,3.0113763105063573,1.5056881552531787,1.0037921035021191,0.7528441717595035
1683,400,O_IB_P_OA_300,8042000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,2042000,0.00466436,1.88987,0.084441,1.3333333333333333,10.055416070660492,4.022170451601416,1.3407234838671387,1.0055427386297835,1.0055427386297835,6031500.0,7.541562052995369,3.016627838701062,1.508313919350531,1.005542612900354,0.7541570539723377
1684,500,O_IB_P_OA_300,10042000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,2542000,0.00582436,2.35987,0.105441,1.6666666666666667,12.556141280971481,5.022461536307065,1.6741538454356883,1.2556155410743952,1.2556155410743952,6025200.0,7.533684768582889,3.0134769217842394,1.5067384608921197,1.0044923072614131,0.7533693246446371
1685,600,O_IB_P_OA_300,12042000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,3042000,0.00698436,2.82987,0.126441,2.0,15.056866491282472,6.022752621012715,2.0075842070042382,1.505688343519007,1.505688343519007,6021000.0,7.528433245641236,3.0113763105063573,1.5056881552531787,1.0037921035021191,0.7528441717595035
1686,700,O_IB_P_OA_300,14063000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,3563000,0.00815654,3.304805,0.1476615,2.3333333333333335,17.583849316301727,7.033546762107774,2.3445155873692576,1.758386910389287,1.758386910389287,6027000.0,7.5359354212721685,3.0143771837604745,1.5071885918802372,1.0047923945868247,0.7535943901668373
1687,800,O_IB_P_OA_300,16063000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,4063000,0.00931654,3.774805,0.1686615,2.6666666666666665,20.084574526612716,8.033837846813423,2.6779459489378077,2.008459712833899,2.008459712833899,6023625.0,7.531715447479769,3.0126891925550336,1.5063445962775168,1.0042297308516779,0.753172392312712
1688,900,O_IB_P_OA_300,18063000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,4563000,0.01047654,4.244805,0.1896615,3.0,22.58529973692371,9.034128931519072,3.0113763105063573,2.2585325152785103,2.2585325152785103,6021000.0,7.528433245641236,3.0113763105063573,1.5056881552531787,1.0037921035021191,0.7528441717595035
1689,1000,O_IB_P_OA_300,20084000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,5084000,0.01164872,4.71974,0.210882,3.3333333333333335,25.112282561942962,10.04492307261413,3.3483076908713767,2.5112310821487904,2.5112310821487904,6025200.0,7.533684768582889,3.0134769217842394,1.5067384608921197,1.0044923072614131,0.7533693246446371
1690,1100,O_IB_P_OA_300,22084000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,5584000,0.01280872,5.18974,0.231882,3.6666666666666665,27.613007772253955,11.04521415731978,3.681738052439927,2.7613038845934024,2.7613038845934024,6022909.090909091,7.530820301523805,3.0123311338144854,1.5061655669072427,1.0041103779381617,0.7530828776163824
1691,1200,O_IB_P_OA_300,24084000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,6084000,0.01396872,5.65974,0.252882,4.0,30.113732982564944,12.04550524202543,4.0151684140084765,3.011376687038014,3.011376687038014,6021000.0,7.528433245641236,3.0113763105063573,1.5056881552531787,1.0037921035021191,0.7528441717595035
1692,1300,O_IB_P_OA_300,26105000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,6605000,0.0151409,6.134675,0.2741025,4.333333333333333,32.6407158075842,13.056299383120487,4.352099794373496,3.264075253908294,3.264075253908294,6024230.76923077,7.5324728786732775,3.0129921653354974,1.5064960826677487,1.0043307217784991,0.7532481355172987
1693,1400,O_IB_P_OA_300,28105000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,7105000,0.0163009,6.604675,0.2951025,4.666666666666667,35.14144101789519,14.056590467826137,4.685530155942046,3.514148056352906,3.514148056352906,6022500.0,7.530308789548969,3.0121265288198864,1.5060632644099432,1.0040421762732956,0.753031726361337
1694,1500,O_IB_P_OA_300,30105000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,7605000,0.0174609,7.074675,0.3161025,5.0,37.64216622820618,15.056881552531786,5.018960517510596,3.7642208587975174,3.7642208587975174,6021000.0,7.528433245641236,3.0113763105063573,1.5056881552531787,1.0037921035021191,0.7528441717595035
1695,1600,O_IB_P_OA_300,32126000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,8126000,0.01863308,7.54961,0.337323,5.333333333333333,40.16914905322543,16.067675693626846,5.355891897875615,4.016919425667798,4.016919425667798,6023625.0,7.531715447479769,3.0126891925550336,1.5063445962775168,1.0042297308516779,0.753172392312712
1696,1700,O_IB_P_OA_300,34126000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,8626000,0.01979308,8.01961,0.358323,5.666666666666667,42.66987426353643,17.067966778332494,5.689322259444165,4.266992228112409,4.266992228112409,6022235.294117646,7.5299778112123095,3.0119941373527928,1.5059970686763964,1.0039980457842643,0.7529986284904251
1697,1800,O_IB_P_OA_300,36126000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,9126000,0.02095308,8.48961,0.379323,6.0,45.17059947384742,18.068257863038145,6.022752621012715,4.517065030557021,4.517065030557021,6021000.0,7.528433245641236,3.0113763105063573,1.5056881552531787,1.0037921035021191,0.7528441717595035
1698,1900,O_IB_P_OA_300,38147000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,9647000,0.02212526,8.964545,0.4005435,6.333333333333333,47.69758229886667,19.079052004133203,6.359684001377734,4.769763597427301,4.769763597427301,6023210.52631579,7.5311972050842115,3.012481895389453,1.5062409476947265,1.0041606317964844,0.7531205680148371
1699,2000,O_IB_P_OA_300,40147000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,10147000,0.02328526,-9.012199073709551,0.4215435,6.666666666666667,50.19830750917766,20.07934308883885,6.693114362946284,5.019836399871913,5.019836399871913,6022050.0,7.529746126376649,3.011901463325828,1.505950731662914,1.0039671544419426,0.7529754599807869
1700,2100,O_IB_P_OA_300,42147000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,10647000,0.02444526,-8.542199073709552,0.4425435,7.0,52.69903271948865,21.079634173544502,7.026544724514834,5.269909202316525,5.269909202316525,6021000.0,7.528433245641236,3.0113763105063573,1.5056881552531787,1.0037921035021191,0.7528441717595035
1701,2200,O_IB_P_OA_300,44168000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,11168000,0.02561744,-8.067264073709552,0.463764,7.333333333333333,55.22601554450791,22.09042831463956,7.363476104879854,5.522607769186805,5.522607769186805,6022909.090909091,7.530820301523805,3.0123311338144854,1.5061655669072427,1.0041103779381617,0.7530828776163824
1702,2300,O_IB_P_OA_300,46168000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,11668000,0.02677744,-7.597264073709551,0.484764,7.666666666666667,57.7267407548189,23.09071939934521,7.696906466448403,5.772680571631416,5.772680571631416,6021913.043478261,7.5295748810633345,3.0118329651319837,1.5059164825659919,1.0039443217106612,0.7529583354301848
1703,2400,O_IB_P_OA_300,48168000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,12168000,0.02793744,-7.127264073709552,0.505764,8.0,60.22746596512989,24.09101048405086,8.030336828016953,6.022753374076028,6.022753374076028,6021000.0,7.528433245641236,3.0113763105063573,1.5056881552531787,1.0037921035021191,0.7528441717595035
1704,2500,O_IB_P_OA_300,50189000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,12689000,0.02910962,-6.652329073709551,0.5269845,8.333333333333334,62.75444879014914,25.101804625145917,8.367268208381972,6.275451940946308,6.275451940946308,6022680.0,7.5305338548178975,3.01221655501751,1.506108277508755,1.0040721850058367,0.753054232913557
1705,2600,O_IB_P_OA_300,52189000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,13189000,0.03026962,-6.1823290737095515,0.5479845,8.666666666666666,65.25517400046013,26.102095709851568,8.700698569950521,6.525524743390919,6.525524743390919,6021807.692307693,7.529443153899247,3.011780274213643,1.5058901371068214,1.0039267580712141,0.7529451626989524
1706,2700,O_IB_P_OA_300,54189000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,13689000,0.03142962,-5.712329073709552,0.5689845,9.0,67.75589921077112,27.102386794557216,9.034128931519072,6.775597545835532,6.775597545835532,6021000.0,7.528433245641236,3.0113763105063573,1.5056881552531787,1.0037921035021191,0.7528441717595035
1707,2800,O_IB_P_OA_300,56210000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,14210000,0.0326018,-5.2373940737095515,0.590205,9.333333333333334,70.28288203579038,28.113180935652274,9.371060311884092,7.028296112705812,7.028296112705812,6022500.0,7.530308789548969,3.0121265288198864,1.5060632644099432,1.0040421762732956,0.753031726361337
1708,2900,O_IB_P_OA_300,58210000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,14710000,0.0337618,-4.767394073709552,0.611205,9.666666666666666,72.78360724610137,29.113472020357925,9.704490673452641,7.278368915150423,7.278368915150423,6021724.137931035,7.529338680631176,3.011738484864613,1.5058692424323066,1.0039128282882044,0.7529347153603887
1709,3000,O_IB_P_OA_300,60210000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,15210000,0.0349218,-4.297394073709552,0.632205,10.0,75.28433245641236,30.113763105063573,10.037921035021192,7.528441717595035,7.528441717595035,6021000.0,7.528433245641236,3.0113763105063573,1.5056881552531787,1.0037921035021191,0.7528441717595035
1710,3100,O_IB_P_OA_300,62231000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,15731000,0.03609398,-3.8224590737095516,0.6534255,10.333333333333334,77.81131528143162,31.12455724615863,10.374852415386211,7.781140284465315,7.781140284465315,6022354.838709677,7.530127285299833,3.012053927047609,1.5060269635238046,1.0040179756825365,0.7530135759159982
1711,3200,O_IB_P_OA_300,64231000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,16231000,0.03725398,-3.3524590737095514,0.6744255,10.666666666666666,80.31204049174261,32.12484833086428,10.70828277695476,8.031213086909927,8.031213086909927,6021656.25,7.529253796100869,3.0117045310185264,1.5058522655092632,1.0039015103395088,0.7529262268978056
1712,3300,O_IB_P_OA_300,66231000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,16731000,0.03841398,-2.8824590737095517,0.6954255,11.0,82.8127657020536,33.12513941556993,11.04171313852331,8.281285889354539,8.281285889354539,6021000.0,7.528433245641236,3.0113763105063573,1.5056881552531787,1.0037921035021191,0.7528441717595035
1713,3400,O_IB_P_OA_300,68252000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,17252000,0.03958616,-2.407524073709552,0.716646,11.333333333333334,85.33974852707286,34.13593355666499,11.37864451888833,8.533984456224818,8.533984456224818,6022235.294117646,7.5299778112123095,3.0119941373527928,1.5059970686763964,1.0039980457842643,0.7529986284904251
1714,3500,O_IB_P_OA_300,70252000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,17752000,0.04074616,-1.9375240737095516,0.737646,11.666666666666666,87.84047373738385,35.13622464137064,11.71207488045688,8.78405725866943,8.78405725866943,6021600.0,7.529183463204329,3.011676397831769,1.5058381989158844,1.0038921326105896,0.7529191936002368
1715,3600,O_IB_P_OA_300,72252000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,18252000,0.04190616,-1.4675240737095516,0.758646,12.0,90.34119894769483,36.13651572607629,12.04550524202543,9.034130061114041,9.034130061114041,6021000.0,7.528433245641236,3.0113763105063573,1.5056881552531787,1.0037921035021191,0.7528441717595035
1716,3700,O_IB_P_OA_300,74273000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,18773000,0.04307834,-0.9925890737095516,0.7798665,12.333333333333334,92.86818177271408,37.147309867171344,12.382436622390449,9.286828627984322,9.286828627984322,6022135.135135135,7.5298525761660065,3.011944043284163,1.5059720216420815,1.0039813477613877,0.7529861049717017
1717,3800,O_IB_P_OA_300,76273000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,19273000,0.04423834,-0.5225890737095517,0.8008665,12.666666666666666,95.36890698302507,38.147600951876996,12.715866983958998,9.536901430428934,9.536901430428934,6021552.631578947,7.52912423550198,3.0116527067271313,1.5058263533635656,1.0038842355757105,0.7529132708233369
1718,3900,O_IB_P_OA_300,78273000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,19773000,0.04539834,-0.05258907370955162,0.8218665,13.0,97.86963219333607,39.14789203658265,13.049297345527549,9.786974232873545,9.786974232873545,6021000.0,7.528433245641236,3.0113763105063573,1.5056881552531787,1.0037921035021191,0.7528441717595035
1719,4000,O_IB_P_OA_300,80294000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,20294000,0.04657052,0.42234592629044837,0.843087,13.333333333333334,100.39661501835532,40.1586861776777,13.386228725892568,10.039672799743826,10.039672799743826,6022050.0,7.529746126376649,3.011901463325828,1.505950731662914,1.0039671544419426,0.7529754599807869
1720,4100,O_IB_P_OA_300,82294000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,20794000,0.04773052,0.8923459262904484,0.864087,13.666666666666666,102.89734022866631,41.15897726238335,13.719659087461118,10.289745602188438,10.289745602188438,6021512.195121951,7.529073675268267,3.011632482613416,1.505816241306708,1.0038774942044721,0.7529082147942759
1721,4200,O_IB_P_OA_300,84294000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,21294000,0.04889052,1.3623459262904485,0.885087,14.0,105.3980654389773,42.159268347089004,14.053089449029669,10.53981840463305,10.53981840463305,6021000.0,7.528433245641236,3.0113763105063573,1.5056881552531787,1.0037921035021191,0.7528441717595035
1722,4300,O_IB_P_OA_300,86315000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,21815000,0.0500627,1.8372809262904484,0.9063075,14.333333333333334,107.92504826399656,43.17006248818406,14.390020829394688,10.792516971503328,10.792516971503328,6021976.7441860465,7.529654530046272,3.0118648247570277,1.5059324123785138,1.0039549415856759,0.7529663003374416
1723,4400,O_IB_P_OA_300,88315000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,22315000,0.0512227,2.3072809262904483,0.9273075,14.666666666666666,110.42577347430755,44.17035357288971,14.723451190963237,11.04258977394794,11.04258977394794,6021477.272727273,7.529030009611879,3.0116150163333897,1.5058075081666948,1.0038716721111298,0.7529038482237234
1724,4500,O_IB_P_OA_300,90315000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,22815000,0.0523827,2.7772809262904485,0.9483075,15.0,112.92649868461854,45.17064465759536,15.056881552531786,11.292662576392551,11.292662576392551,6021000.0,7.528433245641236,3.0113763105063573,1.5056881552531787,1.0037921035021191,0.7528441717595035
1725,4600,O_IB_P_OA_300,92336000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,23336000,0.05355488,3.2522159262904484,0.969528,15.333333333333334,115.4534815096378,46.18143879869042,15.393812932896806,11.545361143262832,11.545361143262832,6021913.043478261,7.5295748810633345,3.0118329651319837,1.5059164825659919,1.0039443217106612,0.7529583354301848
1726,4700,O_IB_P_OA_300,94336000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,23836000,0.05471488,3.722215926290448,0.990528,15.666666666666666,117.95420671994879,47.181729883396066,15.727243294465357,11.795433945707444,11.795433945707444,6021446.808510639,7.5289919182946035,3.0115997797912386,1.5057998898956193,1.0038665932637463,0.7529000390877093
1727,4800,O_IB_P_OA_300,96336000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,24336000,0.05587488,4.192215926290449,1.011528,16.0,120.45493193025978,48.18202096810172,16.060673656033906,12.045506748152055,12.045506748152055,6021000.0,7.528433245641236,3.0113763105063573,1.5056881552531787,1.0037921035021191,0.7528441717595035
1728,100,O_IB_P_OA_400,2021000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,521000,0.00117218,0.474935,0.0212205,0.25,2.5269828250192554,1.0107941410950587,0.3369313803650196,0.2526985668702801,0.2526985668702801,8084000.0,10.107931300077022,4.043176564380235,2.0215882821901174,1.3477255214600783,1.0107942674811203
1729,200,O_IB_P_OA_400,4021000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,1021000,0.00233218,0.944935,0.0422205,0.5,5.027708035330246,2.011085225800708,0.6703617419335693,0.5027713693148917,0.5027713693148917,8042000.0,10.055416070660492,4.022170451601416,2.011085225800708,1.3407234838671387,1.0055427386297835
1730,300,O_IB_P_OA_400,6021000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,1521000,0.00349218,1.414935,0.0632205,0.75,7.528433245641236,3.0113763105063573,1.0037921035021191,0.7528441717595035,0.7528441717595035,8028000.0,10.037910994188314,4.0151684140084765,2.0075842070042382,1.3383894713361588,1.0037922290126713
1731,400,O_IB_P_OA_400,8021000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,2021000,0.00465218,1.884935,0.0842205,1.0,10.029158455952226,4.011667395212006,1.337222465070669,1.002916974204115,1.002916974204115,8021000.0,10.029158455952226,4.011667395212006,2.005833697606003,1.337222465070669,1.002916974204115
1732,500,O_IB_P_OA_400,10042000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,2542000,0.00582436,2.35987,0.105441,1.25,12.556141280971481,5.022461536307065,1.6741538454356883,1.2556155410743952,1.2556155410743952,8033600.0,10.044913024777186,4.017969229045653,2.0089846145228263,1.3393230763485509,1.0044924328595162
1733,600,O_IB_P_OA_400,12042000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,3042000,0.00698436,2.82987,0.126441,1.5,15.056866491282472,6.022752621012715,2.0075842070042382,1.505688343519007,1.505688343519007,8028000.0,10.037910994188314,4.0151684140084765,2.0075842070042382,1.3383894713361588,1.0037922290126713
1734,700,O_IB_P_OA_400,14042000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,3542000,0.00814436,3.29987,0.147441,1.75,17.557591701593463,7.023043705718364,2.341014568572788,1.7557611459636187,1.7557611459636187,8024000.0,10.032909543767692,4.013167831839065,2.0065839159195327,1.3377226106130218,1.003292083407782
1735,800,O_IB_P_OA_400,16042000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,4042000,0.00930436,3.76987,0.168441,2.0,20.058316911904452,8.023334790424013,2.674444930141338,2.00583394840823,2.00583394840823,8021000.0,10.029158455952226,4.011667395212006,2.005833697606003,1.337222465070669,1.002916974204115
1736,900,O_IB_P_OA_400,18063000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,4563000,0.01047654,4.244805,0.1896615,2.25,22.58529973692371,9.034128931519072,3.0113763105063573,2.2585325152785103,2.2585325152785103,8028000.0,10.037910994188314,4.0151684140084765,2.0075842070042382,1.3383894713361588,1.0037922290126713
1737,1000,O_IB_P_OA_400,20063000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,5063000,0.01163654,4.714805,0.2106615,2.5,25.086024947234698,10.034420016224722,3.344806672074907,2.5086053177231222,2.5086053177231222,8025200.0,10.03440997889388,4.013768006489888,2.006884003244944,1.3379226688299628,1.0034421270892488
1738,1100,O_IB_P_OA_400,22063000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,5563000,0.01279654,5.184805,0.2316615,2.75,27.586750157545687,11.034711100930371,3.678237033643457,2.7586781201677337,2.7586781201677337,8022909.090909091,10.031545511834796,4.012622218520135,2.0063111092600674,1.3375407395067116,1.0031556800609942
1739,1200,O_IB_P_OA_400,24063000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,6063000,0.01395654,5.654805,0.2526615,3.0,30.08747536785668,12.03500218563602,4.011667395212006,3.0087509226123457,3.0087509226123457,8021000.0,10.029158455952226,4.011667395212006,2.005833697606003,1.337222465070669,1.002916974204115
1740,1300,O_IB_P_OA_400,26084000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,6584000,0.01512872,6.12974,0.273882,3.25,32.61445819287594,13.045796326731079,4.348598775577027,3.261449489482626,3.261449489482626,8025846.153846154,10.035217905500287,4.014091177455716,2.007045588727858,1.3380303924852388,1.003522919840808
1741,1400,O_IB_P_OA_400,28084000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,7084000,0.01628872,6.59974,0.294882,3.5,35.115183403186926,14.046087411436728,4.682029137145576,3.5115222919272373,3.5115222919272373,8024000.0,10.032909543767692,4.013167831839065,2.0065839159195327,1.3377226106130218,1.003292083407782
1742,1500,O_IB_P_OA_400,30084000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,7584000,0.01744872,7.06974,0.315882,3.75,37.615908613497915,15.046378496142378,5.015459498714126,3.761595094371849,3.761595094371849,8022400.0,10.030908963599444,4.0123675989713,2.00618379948565,1.3374558663237668,1.0030920251658264
1743,1600,O_IB_P_OA_400,32084000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,8084000,0.01860872,7.53974,0.336882,4.0,40.116633823808904,16.046669580848025,5.348889860282676,4.01166789681646,4.01166789681646,8021000.0,10.029158455952226,4.011667395212006,2.005833697606003,1.337222465070669,1.002916974204115
1744,1700,O_IB_P_OA_400,34105000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,8605000,0.0197809,8.014675,0.3581025,4.25,42.64361664882816,17.057463721943087,5.685821240647695,4.26436646368674,4.26436646368674,8024705.882352941,10.033792152665448,4.013520875751314,2.006760437875657,1.3378402919171046,1.00338034439688
1745,1800,O_IB_P_OA_400,36105000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,9105000,0.0209409,8.484675,0.3791025,4.5,45.14434185913915,18.057754806648735,6.019251602216245,4.514439266131353,4.514439266131353,8023333.333333333,10.032075968697589,4.012834401477496,2.006417200738748,1.3376114671591655,1.003208725806967
1746,1900,O_IB_P_OA_400,38105000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,9605000,0.0221009,8.954675,0.4001025,4.75,47.64506706945014,19.058045891354386,6.352681963784795,4.764512068575964,4.764512068575964,8022105.263157895,10.030540435673714,4.012220187653555,2.0061100938267775,1.3374067292178515,1.003055172331782
1747,2000,O_IB_P_OA_400,40105000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,10105000,0.0232609,-9.022069073709552,0.4211025,5.0,50.14579227976113,20.058336976060033,6.686112325353345,5.014584871020576,5.014584871020576,8021000.0,10.029158455952226,4.011667395212006,2.005833697606003,1.337222465070669,1.002916974204115
1748,2100,O_IB_P_OA_400,42126000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,10626000,0.02443308,-8.547134073709552,0.442323,5.25,52.672775104780385,21.06913111715509,7.023043705718364,5.267283437890856,5.267283437890856,8024000.0,10.032909543767692,4.013167831839065,2.0065839159195327,1.3377226106130218,1.003292083407782
1749,2200,O_IB_P_OA_400,44126000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,11126000,0.02559308,-8.077134073709551,0.463323,5.5,55.173500315091374,22.069422201860743,7.356474067286914,5.5173562403354675,5.5173562403354675,8022909.090909091,10.031545511834796,4.012622218520135,2.0063111092600674,1.3375407395067116,1.0031556800609942
1750,2300,O_IB_P_OA_400,46126000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,11626000,0.02675308,-7.607134073709552,0.484323,5.75,57.67422552540236,23.06971328656639,7.689904428855463,5.767429042780079,5.767429042780079,8021913.043478261,10.030300091374324,4.012124049837633,2.0060620249188164,1.337374683279211,1.0030311378747965
1751,2400,O_IB_P_OA_400,48126000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,12126000,0.02791308,-7.137134073709552,0.505323,6.0,60.17495073571336,24.07000437127204,8.023334790424013,6.017501845224691,6.017501845224691,8021000.0,10.029158455952226,4.011667395212006,2.005833697606003,1.337222465070669,1.002916974204115
1752,2500,O_IB_P_OA_400,50147000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,12647000,0.02908526,-6.6621990737095516,0.5265435,6.25,62.70193356073261,25.0807985123671,8.360266170789034,6.2702004120949715,6.2702004120949715,8023520.0,10.032309369717218,4.012927761978736,2.006463880989368,1.3376425873262452,1.0032320659351954
1753,2600,O_IB_P_OA_400,52147000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,13147000,0.03024526,-6.192199073709552,0.5475435,6.5,65.2026587710436,26.081089597072747,8.693696532357583,6.520273214539583,6.520273214539583,8022615.384615385,10.031178272468248,4.012475322626577,2.0062376613132886,1.337491774208859,1.0031189560830127
1754,2700,O_IB_P_OA_400,54147000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,13647000,0.03140526,-5.722199073709552,0.5685435,6.75,67.70338398135459,27.0813806817784,9.027126893926132,6.7703460169841945,6.7703460169841945,8021777.777777778,10.030130960200681,4.012056397300503,2.0060281986502515,1.3373521324335012,1.0030142247383993
1755,2800,O_IB_P_OA_400,56147000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,14147000,0.03256526,-5.252199073709551,0.5895435,7.0,70.20410919166558,28.081671766484046,9.360557255494681,7.020418819428806,7.020418819428806,8021000.0,10.029158455952226,4.011667395212006,2.005833697606003,1.337222465070669,1.002916974204115
1756,2900,O_IB_P_OA_400,58168000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,14668000,0.03373744,-4.777264073709552,0.610764,7.25,72.73109201668484,29.092465907579104,9.697488635859703,7.273117386299086,7.273117386299086,8023172.413793104,10.031874760922047,4.012753918286774,2.006376959143387,1.3375846394289244,1.0031886050067707
1757,3000,O_IB_P_OA_400,60168000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,15168000,0.03489744,-4.307264073709551,0.631764,7.5,75.23181722699583,30.092756992284755,10.030918997428252,7.523190188743698,7.523190188743698,8022400.0,10.030908963599444,4.0123675989713,2.00618379948565,1.3374558663237668,1.0030920251658264
1758,3100,O_IB_P_OA_400,62168000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,15668000,0.03605744,-3.8372640737095516,0.652764,7.75,77.73254243730682,31.093048076990403,10.364349358996801,7.77326299118831,7.77326299118831,8021677.419354838,10.030005475781525,4.012006203482633,2.0060031017413165,1.3373354011608776,1.0030016762823626
1759,3200,O_IB_P_OA_400,64168000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,16168000,0.03721744,-3.367264073709552,0.673764,8.0,80.23326764761781,32.09333916169605,10.697779720565352,8.02333579363292,8.02333579363292,8021000.0,10.029158455952226,4.011667395212006,2.005833697606003,1.337222465070669,1.002916974204115
1760,3300,O_IB_P_OA_400,66189000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,16689000,0.03838962,-2.8923290737095515,0.6949845,8.25,82.76025047263707,33.10413330279111,11.034711100930371,8.276034360503202,8.276034360503202,8022909.090909091,10.031545511834796,4.012622218520135,2.0063111092600674,1.3375407395067116,1.0031556800609942
1761,3400,O_IB_P_OA_400,68189000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,17189000,0.03954962,-2.4223290737095517,0.7159845,8.5,85.26097568294806,34.10442438749676,11.36814146249892,8.526107162947813,8.526107162947813,8022235.294117647,10.030703021523301,4.012285222058442,2.006142611029221,1.3374284073528142,1.0030714309350368
1762,3500,O_IB_P_OA_400,70189000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,17689000,0.04070962,-1.9523290737095516,0.7369845,8.75,87.76170089325905,35.10471547220241,11.70157182406747,8.776179965392425,8.776179965392425,8021600.0,10.029908673515319,4.011967482537418,2.005983741268709,1.3373224941791395,1.0029919960448486
1763,3600,O_IB_P_OA_400,72189000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,18189000,0.04186962,-1.4823290737095516,0.7579845,9.0,90.26242610357004,36.10500655690806,12.03500218563602,9.026252767837036,9.026252767837036,8021000.0,10.029158455952226,4.011667395212006,2.005833697606003,1.337222465070669,1.002916974204115
1764,3700,O_IB_P_OA_400,74210000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,18710000,0.0430418,-1.0073940737095517,0.779205,9.25,92.7894089285893,37.11580069800312,12.37193356600104,9.278951334707317,9.278951334707317,8022702.702702703,10.031287451739383,4.012518994378715,2.0062594971893577,1.3375063314595719,1.0031298740224126
1765,3800,O_IB_P_OA_400,76210000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,19210000,0.0442018,-0.5373940737095516,0.800205,9.5,95.29013413890029,38.11609178270877,12.70536392756959,9.529024137151929,9.529024137151929,8022105.263157895,10.030540435673714,4.012220187653555,2.0061100938267775,1.3374067292178515,1.003055172331782
1766,3900,O_IB_P_OA_400,78210000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,19710000,0.0453618,-0.06739407370955161,0.821205,9.75,97.79085934921127,39.116382867414416,13.038794289138139,9.77909693959654,9.77909693959654,8021538.461538462,10.029831728124233,4.011936704350197,2.0059683521750986,1.337312234783399,1.0029843014970812
1767,4000,O_IB_P_OA_400,80210000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,20210000,0.0465218,0.4026059262904484,0.842205,10.0,100.29158455952226,40.11667395212007,13.37222465070669,10.029169742041152,10.029169742041152,8021000.0,10.029158455952226,4.011667395212006,2.005833697606003,1.337222465070669,1.002916974204115
1768,4100,O_IB_P_OA_400,82231000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,20731000,0.04769398,0.8775409262904483,0.8634255,10.25,102.81856738454152,41.12746809321513,13.709156031071709,10.281868308911433,10.281868308911433,8022536.585365853,10.031079744833319,4.012435911533183,2.0062179557665916,1.3374786371777276,1.0031091033084323
1769,4200,O_IB_P_OA_400,84231000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,21231000,0.04885398,1.3475409262904483,0.8844255,10.5,105.31929259485251,42.12775917792077,14.042586392640258,10.531941111356044,10.531941111356044,8022000.0,10.030408818557381,4.012167540754359,2.0060837703771797,1.3373891802514533,1.0030420106053375
1770,4300,O_IB_P_OA_400,86231000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,21731000,0.05001398,1.8175409262904483,0.9054255,10.75,107.8200178051635,43.128050262626424,14.376016754208807,10.782013913800656,10.782013913800656,8021488.372093023,10.029769098154743,4.011911652337342,2.005955826168671,1.3373038841124472,1.0029780384930842
1771,4400,O_IB_P_OA_400,88231000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,22231000,0.05117398,2.2875409262904483,0.9264255,11.0,110.32074301547449,44.128341347332075,14.709447115777358,11.032086716245267,11.032086716245267,8021000.0,10.029158455952226,4.011667395212006,2.005833697606003,1.337222465070669,1.002916974204115
1772,4500,O_IB_P_OA_400,90252000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,22752000,0.05234616,2.7624759262904486,0.947646,11.25,112.84772584049374,45.13913548842713,15.046378496142378,11.284785283115546,11.284785283115546,8022400.0,10.030908963599444,4.0123675989713,2.00618379948565,1.3374558663237668,1.0030920251658264
1773,4600,O_IB_P_OA_400,92252000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,23252000,0.05350616,3.2324759262904483,0.968646,11.5,115.34845105080473,46.13942657313278,15.379808857710927,11.534858085560158,11.534858085560158,8021913.043478261,10.030300091374324,4.012124049837633,2.0060620249188164,1.337374683279211,1.0030311378747965
1774,4700,O_IB_P_OA_400,94252000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,23752000,0.05466616,3.7024759262904485,0.989646,11.75,117.84917626111573,47.13971765783843,15.713239219279478,11.784930888004771,11.784930888004771,8021446.808510638,10.029717128605594,4.011890864496888,2.005945432248444,1.337296954832296,1.002972841532321
1775,4800,O_IB_P_OA_400,96252000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,24252000,0.05582616,4.172475926290448,1.010646,12.0,120.34990147142672,48.14000874254408,16.046669580848025,12.035003690449383,12.035003690449383,8021000.0,10.029158455952226,4.011667395212006,2.005833697606003,1.337222465070669,1.002916974204115
1776,100,O_IB_P_OA_500,2021000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|500,500,521000,0.00117218,0.474935,0.0212205,0.2,2.5269828250192554,1.0107941410950587,0.3369313803650196,0.2526985668702801,0.2526985668702801,10105000.0,12.634914125096278,5.053970705475293,2.5269853527376465,1.6846569018250979,1.2634928343514005
1777,200,O_IB_P_OA_500,4021000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|500,500,1021000,0.00233218,0.944935,0.0422205,0.4,5.027708035330246,2.011085225800708,0.6703617419335693,0.5027713693148917,0.5027713693148917,10052500.0,12.569270088325615,5.02771306450177,2.513856532250885,1.6759043548339234,1.2569284232872295
1778,300,O_IB_P_OA_500,6021000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|500,500,1521000,0.00349218,1.414935,0.0632205,0.6,7.528433245641236,3.0113763105063573,1.0037921035021191,0.7528441717595035,0.7528441717595035,10035000.0,12.547388742735393,5.018960517510596,2.509480258755298,1.6729868391701985,1.2547402862658392
1779,400,O_IB_P_OA_500,8021000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|500,500,2021000,0.00465218,1.884935,0.0842205,0.8,10.029158455952226,4.011667395212006,1.337222465070669,1.002916974204115,1.002916974204115,10026250.0,12.536448069940283,5.014584244015008,2.507292122007504,1.6715280813383362,1.253646217755144
1780,500,O_IB_P_OA_500,10021000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|500,500,2521000,0.00581218,2.354935,0.1052205,1.0,12.529883666263217,5.011958479917656,1.6706528266392187,1.2529897766487268,1.2529897766487268,10021000.0,12.529883666263217,5.011958479917656,2.505979239958828,1.6706528266392187,1.2529897766487268
1781,600,O_IB_P_OA_500,12042000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|500,500,3042000,0.00698436,2.82987,0.126441,1.2,15.056866491282472,6.022752621012715,2.0075842070042382,1.505688343519007,1.505688343519007,10035000.0,12.547388742735393,5.018960517510596,2.509480258755298,1.6729868391701985,1.2547402862658392
1782,700,O_IB_P_OA_500,14042000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|500,500,3542000,0.00814436,3.29987,0.147441,1.4,17.557591701593463,7.023043705718364,2.341014568572788,1.7557611459636187,1.7557611459636187,10030000.0,12.541136929709616,5.016459789798832,2.508229894899416,1.6721532632662772,1.2541151042597276
1783,800,O_IB_P_OA_500,16042000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|500,500,4042000,0.00930436,3.76987,0.168441,1.6,20.058316911904452,8.023334790424013,2.674444930141338,2.00583394840823,2.00583394840823,10026250.0,12.536448069940283,5.014584244015008,2.507292122007504,1.6715280813383362,1.253646217755144
1784,900,O_IB_P_OA_500,18042000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|500,500,4542000,0.01046436,4.23987,0.189441,1.8,22.55904212221544,9.023625875129662,3.0078752917098877,2.255906750852842,2.255906750852842,10023333.333333334,12.53280117900858,5.013125486183147,2.5065627430915733,1.6710418287277153,1.253281528251579
1785,1000,O_IB_P_OA_500,20042000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|500,500,5042000,0.01162436,4.70987,0.210441,2.0,25.059767332526434,10.023916959835312,3.3413056532784373,2.5059795532974536,2.5059795532974536,10021000.0,12.529883666263217,5.011958479917656,2.505979239958828,1.6706528266392187,1.2529897766487268
1786,1100,O_IB_P_OA_500,22063000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|500,500,5563000,0.01279654,5.184805,0.2316615,2.2,27.586750157545687,11.034711100930371,3.678237033643457,2.7586781201677337,2.7586781201677337,10028636.363636363,12.539431889793494,5.015777773150169,2.5078888865750844,1.6719259243833895,1.2539446000762426
1787,1200,O_IB_P_OA_500,24063000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|500,500,6063000,0.01395654,5.654805,0.2526615,2.4,30.08747536785668,12.03500218563602,4.011667395212006,3.0087509226123457,3.0087509226123457,10026250.0,12.536448069940283,5.014584244015008,2.507292122007504,1.6715280813383362,1.253646217755144
1788,1300,O_IB_P_OA_500,26063000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|500,500,6563000,0.01511654,6.124805,0.2736615,2.6,32.588200578167665,13.03529327034167,4.345097756780556,3.258823725056957,3.258823725056957,10024230.769230768,12.533923299295255,5.013574334746795,2.5067871673733975,1.6711914449155985,1.2533937404065219
1789,1400,O_IB_P_OA_500,28063000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|500,500,7063000,0.01627654,6.594805,0.2946615,2.8,35.08892578847866,14.03558435504732,4.6785281183491065,3.508896527501569,3.508896527501569,10022500.0,12.53175921017095,5.012708698231186,2.506354349115593,1.6709028994103952,1.2531773312505603
1790,1500,O_IB_P_OA_500,30063000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|500,500,7563000,0.01743654,7.064805,0.3156615,3.0,37.58965099878965,15.035875439752967,5.011958479917656,3.7589693299461806,3.7589693299461806,10021000.0,12.529883666263217,5.011958479917656,2.505979239958828,1.6706528266392187,1.2529897766487268
1791,1600,O_IB_P_OA_500,32084000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|500,500,8084000,0.01860872,7.53974,0.336882,3.2,40.116633823808904,16.046669580848025,5.348889860282676,4.01166789681646,4.01166789681646,10026250.0,12.536448069940283,5.014584244015008,2.507292122007504,1.6715280813383362,1.253646217755144
1792,1700,O_IB_P_OA_500,34084000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|500,500,8584000,0.01976872,8.00974,0.357882,3.4,42.61735903411989,17.046960665553677,5.682320221851225,4.261740699261073,4.261740699261073,10024705.88235294,12.53451736297644,5.013811960456963,2.5069059802284817,1.6712706534856545,1.2534531468414918
1793,1800,O_IB_P_OA_500,36084000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|500,500,9084000,0.02092872,8.47974,0.378882,3.6,45.11808424443088,18.047251750259324,6.015750583419775,4.511813501705684,4.511813501705684,10023333.333333334,12.53280117900858,5.013125486183147,2.5065627430915733,1.6710418287277153,1.253281528251579
1794,1900,O_IB_P_OA_500,38084000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|500,500,9584000,0.02208872,8.94974,0.399882,3.8,47.61880945474188,19.047542834964975,6.3491809449883245,4.761886304150296,4.761886304150296,10022105.263157895,12.531265645984703,5.012511272359204,2.506255636179602,1.6708370907864014,1.2531279747763937
1795,2000,O_IB_P_OA_500,40084000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|500,500,10084000,0.02324872,-9.027004073709552,0.420882,4.0,50.11953466505287,20.047833919670623,6.682611306556875,5.011959106594907,5.011959106594907,10021000.0,12.529883666263217,5.011958479917656,2.505979239958828,1.6706528266392187,1.2529897766487268
1796,2100,O_IB_P_OA_500,42105000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|500,500,10605000,0.0244209,-8.552069073709552,0.4421025,4.2,52.64651749007212,21.05862806076568,7.019542686921894,5.264657673465187,5.264657673465187,10025000.0,12.534885116683839,5.013959062087068,2.506979531043534,1.6713196873623557,1.253489922253616
1797,2200,O_IB_P_OA_500,44105000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|500,500,11105000,0.0255809,-8.082069073709551,0.4631025,4.4,55.14724270038311,22.058919145471332,7.352973048490444,5.514730475909799,5.514730475909799,10023863.636363635,12.53346425008707,5.013390714879847,2.5066953574399236,1.6711302382932824,1.253347835434045
1798,2300,O_IB_P_OA_500,46105000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|500,500,11605000,0.0267409,-7.612069073709551,0.4841025,4.6,57.6479679106941,23.05921023017698,7.686403410058994,5.764803278354411,5.764803278354411,10022826.086956523,12.532166937107416,5.012871789168909,2.5064358945844547,1.6709572630563032,1.2532181039900896
1799,2400,O_IB_P_OA_500,48105000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|500,500,12105000,0.0279009,-7.142069073709552,0.5051025,4.8,60.14869312100509,24.05950131488263,8.019833771627544,6.014876080799023,6.014876080799023,10021875.0,12.530977733542727,5.0123961072672145,2.5061980536336073,1.670798702422405,1.2530991834997964
1800,2500,O_IB_P_OA_500,50105000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|500,500,12605000,0.0290609,-6.672069073709552,0.5261025,5.0,62.649418331316085,25.05979239958828,8.353264133196094,6.264948883243634,6.264948883243634,10021000.0,12.529883666263217,5.011958479917656,2.505979239958828,1.6706528266392187,1.2529897766487268
1801,2600,O_IB_P_OA_500,52126000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|500,500,13126000,0.03023308,-6.1971340737095515,0.547323,5.2,65.17640115633533,26.07058654068334,8.690195513561113,6.517647450113914,6.517647450113914,10024230.769230768,12.533923299295255,5.013574334746795,2.5067871673733975,1.6711914449155985,1.2533937404065219
1802,2700,O_IB_P_OA_500,54126000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|500,500,13626000,0.03139308,-5.727134073709552,0.568323,5.4,67.67712636664633,27.070877625388988,9.023625875129662,6.767720252558526,6.767720252558526,10023333.333333332,12.532801179008578,5.013125486183145,2.5065627430915725,1.6710418287277151,1.2532815282515788
1803,2800,O_IB_P_OA_500,56126000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|500,500,14126000,0.03255308,-5.257134073709552,0.589323,5.6,70.17785157695732,28.07116871009464,9.357056236698213,7.017793055003138,7.017793055003138,10022500.0,12.53175921017095,5.012708698231186,2.506354349115593,1.6709028994103952,1.2531773312505603
1804,2900,O_IB_P_OA_500,58126000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|500,500,14626000,0.03371308,-4.787134073709551,0.610323,5.8,72.67857678726831,29.071459794800287,9.690486598266762,7.26786585744775,7.26786585744775,10021724.137931034,12.530789101253156,5.012320654275912,2.506160327137956,1.6707735514253037,1.253080320249612
1805,3000,O_IB_P_OA_500,60126000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|500,500,15126000,0.03487308,-4.317134073709552,0.631323,6.0,75.1793019975793,30.071750879505935,10.023916959835312,7.517938659892361,7.517938659892361,10021000.0,12.529883666263217,5.011958479917656,2.505979239958828,1.6706528266392187,1.2529897766487268
1806,3100,O_IB_P_OA_500,62147000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|500,500,15647000,0.03604526,-3.8421990737095517,0.6525435,6.2,77.70628482259855,31.082545020600996,10.36084834020033,7.770637226762641,7.770637226762641,10023709.677419355,12.533271745580413,5.01331371300016,2.50665685650008,1.6711045710000536,1.2533285849617164
1807,3200,O_IB_P_OA_500,64147000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|500,500,16147000,0.03720526,-3.3721990737095515,0.6735435,6.4,80.20701003290954,32.08283610530665,10.694278701768882,8.020710029207253,8.020710029207253,10022968.75,12.532345317642116,5.012943141454163,2.5064715707270815,1.6709810471513877,1.2532359420636332
1808,3300,O_IB_P_OA_500,66147000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|500,500,16647000,0.03836526,-2.9021990737095518,0.6945435,6.6,82.70773524322054,33.08312719001229,11.027709063337431,8.270782831651864,8.270782831651864,10022272.727272728,12.531475036851598,5.012595028789742,2.506297514394871,1.6708650095965807,1.2531489138866463
1809,3400,O_IB_P_OA_500,68147000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|500,500,17147000,0.03952526,-2.4321990737095516,0.7155435,6.8,85.20846045353153,34.08341827471794,11.36113942490598,8.520855634096476,8.520855634096476,10021617.647058824,12.530655949048754,5.012267393340874,2.506133696670437,1.6707557977802914,1.2530670050141877
1810,3500,O_IB_P_OA_500,70147000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|500,500,17647000,0.04068526,-1.9621990737095516,0.7365435,7.0,87.70918566384252,35.083709359423594,11.694569786474531,8.770928436541087,8.770928436541087,10021000.0,12.529883666263217,5.011958479917656,2.505979239958828,1.6706528266392187,1.2529897766487268
1811,3600,O_IB_P_OA_500,72168000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|500,500,18168000,0.04185744,-1.4872640737095517,0.757764,7.2,90.23616848886176,36.09450350051865,12.03150116683955,9.023627003411368,9.023627003411368,10023333.333333334,12.53280117900858,5.013125486183147,2.5065627430915733,1.6710418287277153,1.253281528251579
1812,3700,O_IB_P_OA_500,74168000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|500,500,18668000,0.04301744,-1.0172640737095515,0.778764,7.4,92.73689369917275,37.0947945852243,12.3649315284081,9.27369980585598,9.27369980585598,10022702.702702703,12.532012662050374,5.012810079084365,2.5064050395421824,1.6709366930281218,1.2532026764670243
1813,3800,O_IB_P_OA_500,76168000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|500,500,19168000,0.04417744,-0.5472640737095517,0.799764,7.6,95.23761890948376,38.09508566992995,12.698361889976649,9.523772608300591,9.523772608300591,10022105.263157895,12.531265645984703,5.012511272359204,2.506255636179602,1.6708370907864014,1.2531279747763937
1814,3900,O_IB_P_OA_500,78168000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|500,500,19668000,0.04533744,-0.07726407370955161,0.820764,7.8,97.73834411979475,39.0953767546356,13.0317922515452,9.773845410745203,9.773845410745203,10021538.461538462,12.530556938435224,5.012227789055847,2.5061138945279233,1.6707425963519487,1.2530571039416927
1815,4000,O_IB_P_OA_500,80168000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|500,500,20168000,0.04649744,0.3927359262904484,0.841764,8.0,100.23906933010574,40.095667839341246,13.36522261311375,10.023918213189814,10.023918213189814,10021000.0,12.529883666263217,5.011958479917656,2.505979239958828,1.6706528266392187,1.2529897766487268
1816,4100,O_IB_P_OA_500,82189000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|500,500,20689000,0.04766962,0.8676709262904484,0.8629845,8.2,102.76605215512498,41.10646198043631,13.702153993478769,10.276616780060095,10.276616780060095,10023048.780487806,12.532445384771341,5.012983168345891,2.5064915841729456,1.6709943894486305,1.2532459487878165
1817,4200,O_IB_P_OA_500,84189000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|500,500,21189000,0.04882962,1.3376709262904485,0.8839845,8.4,105.26677736543597,42.10675306514196,14.03558435504732,10.526689582504707,10.526689582504707,10022500.0,12.53175921017095,5.012708698231186,2.506354349115593,1.6709028994103952,1.2531773312505603
1818,4300,O_IB_P_OA_500,86189000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|500,500,21689000,0.04998962,1.8076709262904485,0.9049845,8.6,107.76750257574696,43.1070441498476,14.369014716615869,10.776762384949318,10.776762384949318,10021976.744186047,12.531104950668253,5.012446994168327,2.5062234970841635,1.6708156647227757,1.253111905226665
1819,4400,O_IB_P_OA_500,88189000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|500,500,22189000,0.05114962,2.2776709262904484,0.9259845,8.8,110.26822778605796,44.107335234553254,14.702445078184418,11.02683518739393,11.02683518739393,10021477.272727272,12.530480430233856,5.012197185744688,2.506098592872344,1.6707323952482291,1.2530494531129464
1820,4500,O_IB_P_OA_500,90189000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|500,500,22689000,0.05230962,2.747670926290448,0.9469845,9.0,112.76895299636895,45.107626319258905,15.035875439752967,11.276907989838541,11.276907989838541,10021000.0,12.529883666263217,5.011958479917656,2.505979239958828,1.6706528266392187,1.2529897766487268
1821,4600,O_IB_P_OA_500,92210000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|500,500,23210000,0.0534818,3.2226059262904485,0.968205,9.2,115.2959358213882,46.11842046035396,15.372806820117988,11.529606556708822,11.529606556708822,10022826.086956523,12.532166937107416,5.012871789168909,2.5064358945844547,1.6709572630563032,1.2532181039900896
1822,4700,O_IB_P_OA_500,94210000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|500,500,23710000,0.0546418,3.6926059262904483,0.989205,9.4,117.79666103169919,47.11871154505961,15.706237181686538,11.779679359153434,11.779679359153434,10022340.425531914,12.531559684223318,5.012628887772299,2.5063144438861493,1.6708762959240997,1.2531573786333439
1823,4800,O_IB_P_OA_500,96210000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|500,500,24210000,0.0558018,4.162605926290448,1.010205,9.6,120.29738624201018,48.11900262976526,16.03966754325509,12.029752161598045,12.029752161598045,10021875.0,12.530977733542727,5.0123961072672145,2.5061980536336073,1.670798702422405,1.2530991834997964
1824,100,O_IB_P_OA_600,2021000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|600,600,521000,0.00117218,0.474935,0.0212205,0.16666666666666666,2.5269828250192554,1.0107941410950587,0.3369313803650196,0.2526985668702801,0.2526985668702801,12126000.0,15.161896950115533,6.064764846570352,3.032382423285176,2.0215882821901174,1.5161914012216806
1825,200,O_IB_P_OA_600,4021000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|600,600,1021000,0.00233218,0.944935,0.0422205,0.3333333333333333,5.027708035330246,2.011085225800708,0.6703617419335693,0.5027713693148917,0.5027713693148917,12063000.0,15.083124105990738,6.033255677402124,3.016627838701062,2.011085225800708,1.5083141079446754
1826,300,O_IB_P_OA_600,6021000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|600,600,1521000,0.00349218,1.414935,0.0632205,0.5,7.528433245641236,3.0113763105063573,1.0037921035021191,0.7528441717595035,0.7528441717595035,12042000.0,15.056866491282472,6.022752621012715,3.0113763105063573,2.0075842070042382,1.505688343519007
1827,400,O_IB_P_OA_600,8021000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|600,600,2021000,0.00465218,1.884935,0.0842205,0.6666666666666666,10.029158455952226,4.011667395212006,1.337222465070669,1.002916974204115,1.002916974204115,12031500.0,15.04373768392834,6.01750109281801,3.008750546409005,2.005833697606003,1.5043754613061728
1828,500,O_IB_P_OA_600,10021000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|600,600,2521000,0.00581218,2.354935,0.1052205,0.8333333333333334,12.529883666263217,5.011958479917656,1.6706528266392187,1.2529897766487268,1.2529897766487268,12025200.0,15.03586039951586,6.014350175901187,3.0071750879505936,2.0047833919670626,1.5035877319784723
1829,600,O_IB_P_OA_600,12021000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|600,600,3021000,0.00697218,2.824935,0.1262205,1.0,15.030608876574206,6.012249564623305,2.0040831882077685,1.5030625790933385,1.5030625790933385,12021000.0,15.030608876574206,6.012249564623305,3.0061247823116526,2.0040831882077685,1.5030625790933385
1830,700,O_IB_P_OA_600,14042000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|600,600,3542000,0.00814436,3.29987,0.147441,1.1666666666666667,17.557591701593463,7.023043705718364,2.341014568572788,1.7557611459636187,1.7557611459636187,12036000.0,15.04936431565154,6.019751747758598,3.009875873879299,2.0065839159195327,1.5049381251116731
1831,800,O_IB_P_OA_600,16042000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|600,600,4042000,0.00930436,3.76987,0.168441,1.3333333333333333,20.058316911904452,8.023334790424013,2.674444930141338,2.00583394840823,2.00583394840823,12031500.0,15.04373768392834,6.01750109281801,3.008750546409005,2.005833697606003,1.5043754613061728
1832,900,O_IB_P_OA_600,18042000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|600,600,4542000,0.01046436,4.23987,0.189441,1.5,22.55904212221544,9.023625875129662,3.0078752917098877,2.255906750852842,2.255906750852842,12028000.0,15.039361414810296,6.015750583419775,3.0078752917098877,2.0052501944732586,1.5039378339018947
1833,1000,O_IB_P_OA_600,20042000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|600,600,5042000,0.01162436,4.70987,0.210441,1.6666666666666667,25.059767332526434,10.023916959835312,3.3413056532784373,2.5059795532974536,2.5059795532974536,12025200.0,15.03586039951586,6.014350175901187,3.0071750879505936,2.0047833919670626,1.5035877319784723
1834,1100,O_IB_P_OA_600,22042000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|600,600,5542000,0.01278436,5.17987,0.231441,1.8333333333333333,27.560492542837423,11.024208044540961,3.674736014846987,2.7560523557420655,2.7560523557420655,12022909.090909092,15.032995932456776,6.013204387931434,3.006602193965717,2.0044014626438114,1.5033012849502176
1835,1200,O_IB_P_OA_600,24042000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|600,600,6042000,0.01394436,5.64987,0.252441,2.0,30.061217753148412,12.02449912924661,4.008166376415537,3.006125158186677,3.006125158186677,12021000.0,15.030608876574206,6.012249564623305,3.0061247823116526,2.0040831882077685,1.5030625790933385
1836,1300,O_IB_P_OA_600,26063000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|600,600,6563000,0.01511654,6.124805,0.2736615,2.1666666666666665,32.588200578167665,13.03529327034167,4.345097756780556,3.258823725056957,3.258823725056957,12029076.923076924,15.04070795915431,6.016289201696155,3.0081446008480777,2.0054297338987186,1.5040724884878265
1837,1400,O_IB_P_OA_600,28063000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|600,600,7063000,0.01627654,6.594805,0.2946615,2.3333333333333335,35.08892578847866,14.03558435504732,4.6785281183491065,3.508896527501569,3.508896527501569,12027000.0,15.038111052205139,6.015250437877422,3.007625218938711,2.005083479292474,1.5038127975006723
1838,1500,O_IB_P_OA_600,30063000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|600,600,7563000,0.01743654,7.064805,0.3156615,2.5,37.58965099878965,15.035875439752967,5.011958479917656,3.7589693299461806,3.7589693299461806,12025200.0,15.03586039951586,6.014350175901187,3.0071750879505936,2.0047833919670626,1.5035877319784723
1839,1600,O_IB_P_OA_600,32063000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|600,600,8063000,0.01859654,7.534805,0.3366615,2.6666666666666665,40.09037620910064,16.03616652445862,5.345388841486206,4.0090421323907925,4.0090421323907925,12023625.0,15.03389107841274,6.0135624466719815,3.0067812233359907,2.0045208155573273,1.5033907996465472
1840,1700,O_IB_P_OA_600,34063000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|600,600,8563000,0.01975654,8.004805,0.3576615,2.8333333333333335,42.59110141941163,17.036457609164266,5.678819203054756,4.259114934835404,4.259114934835404,12022235.294117646,15.03215344214528,6.012867391469741,3.0064336957348705,2.0042891304899135,1.50321703582426
1841,1800,O_IB_P_OA_600,36063000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|600,600,9063000,0.02091654,8.474805,0.3786615,3.0,45.09182662972262,18.036748693869917,6.012249564623305,4.5091877372800155,4.5091877372800155,12021000.0,15.030608876574206,6.012249564623305,3.0061247823116526,2.0040831882077685,1.5030625790933385
1842,1900,O_IB_P_OA_600,38084000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|600,600,9584000,0.02208872,8.94974,0.399882,3.1666666666666665,47.61880945474188,19.047542834964975,6.3491809449883245,4.761886304150296,4.761886304150296,12026526.315789474,15.037518775181645,6.015013526831045,3.0075067634155226,2.0050045089436814,1.5037535697316724
1843,2000,O_IB_P_OA_600,40084000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|600,600,10084000,0.02324872,-9.027004073709552,0.420882,3.3333333333333335,50.11953466505287,20.047833919670623,6.682611306556875,5.011959106594907,5.011959106594907,12025200.0,15.03586039951586,6.014350175901187,3.0071750879505936,2.0047833919670626,1.5035877319784723
1844,2100,O_IB_P_OA_600,42084000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|600,600,10584000,0.02440872,-8.557004073709551,0.441882,3.5,52.62025987536386,21.048125004376274,7.016041668125425,5.26203190903952,5.26203190903952,12024000.0,15.034359964389672,6.013750001250364,3.006875000625182,2.004583333750121,1.5034376882970055
1845,2200,O_IB_P_OA_600,44084000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|600,600,11084000,0.02556872,-8.08700407370955,0.462882,3.6666666666666665,55.120985085674846,22.048416089081922,7.349472029693974,5.512104711484131,5.512104711484131,12022909.090909092,15.032995932456776,6.013204387931434,3.006602193965717,2.0044014626438114,1.5033012849502176
1846,2300,O_IB_P_OA_600,46084000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|600,600,11584000,0.02672872,-7.617004073709552,0.483882,3.8333333333333335,57.621710295985835,23.048707173787573,7.682902391262524,5.762177513928743,5.762177513928743,12021913.04347826,15.031750511996304,6.012706219248932,3.006353109624466,2.0042354064163104,1.5031767427640197
1847,2400,O_IB_P_OA_600,48084000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|600,600,12084000,0.02788872,-7.147004073709551,0.504882,4.0,60.122435506296824,24.04899825849322,8.016332752831074,6.012250316373354,6.012250316373354,12021000.0,15.030608876574206,6.012249564623305,3.0061247823116526,2.0040831882077685,1.5030625790933385
1848,2500,O_IB_P_OA_600,50105000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|600,600,12605000,0.0290609,-6.672069073709552,0.5261025,4.166666666666667,62.649418331316085,25.05979239958828,8.353264133196094,6.264948883243634,6.264948883243634,12025200.0,15.03586039951586,6.014350175901187,3.0071750879505936,2.0047833919670626,1.5035877319784723
1849,2600,O_IB_P_OA_600,52105000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|600,600,13105000,0.0302209,-6.202069073709551,0.5471025,4.333333333333333,65.15014354162707,26.06008348429393,8.686694494764643,6.515021685688246,6.515021685688246,12024230.76923077,15.034648509606248,6.013865419452445,3.0069327097262226,2.0046218064841486,1.5034665428511338
1850,2700,O_IB_P_OA_600,54105000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|600,600,13605000,0.0313809,-5.732069073709551,0.5681025,4.5,67.65086875193806,27.060374568999578,9.020124856333194,6.765094488132858,6.765094488132858,12023333.333333334,15.03352638931957,6.013416570888795,3.0067082854443976,2.004472190296265,1.5033543306961907
1851,2800,O_IB_P_OA_600,56105000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|600,600,14105000,0.0325409,-5.262069073709552,0.5891025,4.666666666666667,70.15159396224905,28.06066565370523,9.353555217901743,7.01516729057747,7.01516729057747,12022500.0,15.03248442048194,6.012999782936834,3.006499891468417,2.004333260978945,1.503250133695172
1852,2900,O_IB_P_OA_600,58105000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|600,600,14605000,0.0337009,-4.792069073709552,0.6101025,4.833333333333333,72.65231917256004,29.060956738410876,9.686985579470292,7.265240093022081,7.265240093022081,12021724.137931036,15.031514311564148,6.012611738981562,3.006305869490781,2.004203912993854,1.5031531226942239
1853,3000,O_IB_P_OA_600,60105000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|600,600,15105000,0.0348609,-4.322069073709551,0.6311025,5.0,75.15304438287103,30.061247823116528,10.020415941038843,7.515312895466693,7.515312895466693,12021000.0,15.030608876574206,6.012249564623305,3.0061247823116526,2.0040831882077685,1.5030625790933385
1854,3100,O_IB_P_OA_600,62126000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|600,600,15626000,0.03603308,-3.8471340737095514,0.652323,5.166666666666667,77.68002720789029,31.072041964211586,10.357347321403862,7.768011462336973,7.768011462336973,12024387.096774193,15.0348439757207,6.0139436059764355,3.0069718029882178,2.004647868658812,1.5034860894845752
1855,3200,O_IB_P_OA_600,64126000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|600,600,16126000,0.03719308,-3.3771340737095517,0.673323,5.333333333333333,80.18075241820128,32.07233304891724,10.690777682972412,8.018084264781585,8.018084264781585,12023625.0,15.03389107841274,6.0135624466719815,3.0067812233359907,2.0045208155573273,1.5033907996465472
1856,3300,O_IB_P_OA_600,66126000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|600,600,16626000,0.03835308,-2.9071340737095515,0.694323,5.5,82.68147762851227,33.07262413362288,11.024208044540961,8.268157067226197,8.268157067226197,12022909.090909092,15.032995932456776,6.013204387931434,3.006602193965717,2.0044014626438114,1.5033012849502176
1857,3400,O_IB_P_OA_600,68126000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|600,600,17126000,0.03951308,-2.4371340737095517,0.715323,5.666666666666667,85.18220283882326,34.07291521832853,11.357638406109512,8.518229869670808,8.518229869670808,12022235.294117646,15.03215344214528,6.012867391469741,3.0064336957348705,2.0042891304899135,1.50321703582426
1858,3500,O_IB_P_OA_600,70126000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|600,600,17626000,0.04067308,-1.9671340737095515,0.736323,5.833333333333333,87.68292804913425,35.07320630303418,11.691068767678061,8.76830267211542,8.76830267211542,12021600.0,15.031359094137299,6.012549651948717,3.0062748259743586,2.004183217316239,1.503137600934072
1859,3600,O_IB_P_OA_600,72126000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|600,600,18126000,0.04183308,-1.4971340737095515,0.757323,6.0,90.18365325944524,36.073497387739835,12.02449912924661,9.018375474560031,9.018375474560031,12021000.0,15.030608876574206,6.012249564623305,3.0061247823116526,2.0040831882077685,1.5030625790933385
1860,3700,O_IB_P_OA_600,74147000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|600,600,18647000,0.04300526,-1.0221990737095517,0.7785435,6.166666666666667,92.7106360844645,37.08429152883489,12.36143050961163,9.271074041430312,9.271074041430312,12023837.837837838,15.034157202886133,6.01366889656782,3.00683444828391,2.00455629885594,1.5034174121238342
1861,3800,O_IB_P_OA_600,76147000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|600,600,19147000,0.04416526,-0.5521990737095516,0.7995435,6.333333333333333,95.21136129477549,38.08458261354054,12.69486087118018,9.521146843874924,9.521146843874924,12023210.52631579,15.033372836017183,6.013355149506401,3.0066775747532004,2.0044517165021336,1.5033389753486721
1862,3900,O_IB_P_OA_600,78147000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|600,600,19647000,0.04532526,-0.08219907370955161,0.8205435,6.5,97.71208650508648,39.08487369824619,13.02829123274873,9.771219646319535,9.771219646319535,12022615.384615384,15.032628693090226,6.013057492037875,3.0065287460189376,2.0043524973459586,1.5032645609722362
1863,4000,O_IB_P_OA_600,80147000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|600,600,20147000,0.04648526,0.3878009262904484,0.8415435,6.666666666666667,100.21281171539746,40.085164782951836,13.36172159431728,10.021292448764147,10.021292448764147,12022050.0,15.03192175730962,6.012774717442776,3.006387358721388,2.004258239147592,1.503193867314622
1864,4100,O_IB_P_OA_600,82147000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|600,600,20647000,0.04764526,0.8578009262904484,0.8625435,6.833333333333333,102.71353692570845,41.08545586765749,13.69515195588583,10.271365251208758,10.271365251208758,12021512.195121951,15.031249306201238,6.012505736730364,3.006252868365182,2.0041685789101216,1.503126622128111
1865,4200,O_IB_P_OA_600,84147000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|600,600,21147000,0.04880526,1.3278009262904484,0.8835435,7.0,105.21426213601944,42.08574695236314,14.02858231745438,10.52143805365337,10.52143805365337,12021000.0,15.030608876574206,6.012249564623305,3.0061247823116526,2.0040831882077685,1.5030625790933385
1866,4300,O_IB_P_OA_600,86168000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|600,600,21668000,0.04997744,1.8027359262904483,0.904764,7.166666666666667,107.7412449610387,43.0965410934582,14.365513697819399,10.77413662052365,10.77413662052365,12023441.860465115,15.033662087586794,6.0134708502499805,3.0067354251249903,2.00449028341666,1.5033679005381835
1867,4400,O_IB_P_OA_600,88168000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|600,600,22168000,0.05113744,2.2727359262904483,0.925764,7.333333333333333,110.24197017134969,44.096832178163844,14.698944059387948,11.024209422968262,11.024209422968262,12022909.090909092,15.032995932456776,6.013204387931434,3.006602193965717,2.0044014626438114,1.5033012849502176
1868,4500,O_IB_P_OA_600,90168000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|600,600,22668000,0.05229744,2.7427359262904485,0.946764,7.5,112.74269538166068,45.097123262869495,15.032374420956499,11.274282225412874,11.274282225412874,12022400.0,15.032359384221424,6.012949768382599,3.0064748841912996,2.0043165894608665,1.5032376300550498
1869,4600,O_IB_P_OA_600,92168000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|600,600,23168000,0.05345744,3.2127359262904482,0.967764,7.666666666666667,115.24342059197167,46.097414347575146,15.365804782525048,11.524355027857485,11.524355027857485,12021913.04347826,15.031750511996304,6.012706219248932,3.006353109624466,2.0042354064163104,1.5031767427640197
1870,4700,O_IB_P_OA_600,94168000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|600,600,23668000,0.05461744,3.6827359262904484,0.988764,7.833333333333333,117.74414580228266,47.09770543228079,15.699235144093597,11.774427830302097,11.774427830302097,12021446.808510639,15.031167549227574,6.012473033908186,3.006236516954093,2.0041576779693955,1.5031184464215444
1871,4800,O_IB_P_OA_600,96168000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|600,600,24168000,0.05577744,4.152735926290449,1.009764,8.0,120.24487101259365,48.09799651698644,16.03266550566215,12.024500632746708,12.024500632746708,12021000.0,15.030608876574206,6.012249564623305,3.0061247823116526,2.0040831882077685,1.5030625790933385
1872,100,O_IB_P_OA_700,2021000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|700,700,521000,0.00117218,0.474935,0.0212205,0.14285714285714285,2.5269828250192554,1.0107941410950587,0.3369313803650196,0.2526985668702801,0.2526985668702801,14147000.0,17.68887977513479,7.075558987665411,3.5377794938327054,2.358519662555137,1.7688899680919608
1873,200,O_IB_P_OA_700,4021000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|700,700,1021000,0.00233218,0.944935,0.0422205,0.2857142857142857,5.027708035330246,2.011085225800708,0.6703617419335693,0.5027713693148917,0.5027713693148917,14073500.0,17.59697812365586,7.038798290302478,3.519399145151239,2.3462660967674926,1.7596997926021214
1874,300,O_IB_P_OA_700,6021000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|700,700,1521000,0.00349218,1.414935,0.0632205,0.42857142857142855,7.528433245641236,3.0113763105063573,1.0037921035021191,0.7528441717595035,0.7528441717595035,14049000.0,17.56634423982955,7.026544724514834,3.513272362257417,2.342181574838278,1.7566364007721749
1875,400,O_IB_P_OA_700,8021000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|700,700,2021000,0.00465218,1.884935,0.0842205,0.5714285714285714,10.029158455952226,4.011667395212006,1.337222465070669,1.002916974204115,1.002916974204115,14036750.0,17.551027297916395,7.0204179416210115,3.5102089708105058,2.3401393138736704,1.7551047048572015
1876,500,O_IB_P_OA_700,10021000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|700,700,2521000,0.00581218,2.354935,0.1052205,0.7142857142857143,12.529883666263217,5.011958479917656,1.6706528266392187,1.2529897766487268,1.2529897766487268,14029400.0,17.541837132768503,7.016741871884719,3.5083709359423594,2.3389139572949063,1.7541856873082176
1877,600,O_IB_P_OA_700,12021000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|700,700,3021000,0.00697218,2.824935,0.1262205,0.8571428571428571,15.030608876574206,6.012249564623305,2.0040831882077685,1.5030625790933385,1.5030625790933385,14024500.0,17.53571035600324,7.01429115872719,3.507145579363595,2.3380970529090632,1.7535730089422283
1878,700,O_IB_P_OA_700,14021000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|700,700,3521000,0.00813218,3.294935,0.1472205,1.0,17.531334086885195,7.012540649328955,2.337513549776318,1.7531353815379502,1.7531353815379502,14021000.0,17.531334086885195,7.012540649328955,3.5062703246644773,2.337513549776318,1.7531353815379502
1879,800,O_IB_P_OA_700,16042000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|700,700,4042000,0.00930436,3.76987,0.168441,1.1428571428571428,20.058316911904452,8.023334790424013,2.674444930141338,2.00583394840823,2.00583394840823,14036750.0,17.551027297916395,7.0204179416210115,3.5102089708105058,2.3401393138736704,1.7551047048572015
1880,900,O_IB_P_OA_700,18042000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|700,700,4542000,0.01046436,4.23987,0.189441,1.2857142857142858,22.55904212221544,9.023625875129662,3.0078752917098877,2.255906750852842,2.255906750852842,14032666.666666666,17.54592165061201,7.018375680656404,3.509187840328202,2.339458560218801,1.7545941395522104
1881,1000,O_IB_P_OA_700,20042000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|700,700,5042000,0.01162436,4.70987,0.210441,1.4285714285714286,25.059767332526434,10.023916959835312,3.3413056532784373,2.5059795532974536,2.5059795532974536,14029400.0,17.541837132768503,7.016741871884719,3.5083709359423594,2.3389139572949063,1.7541856873082176
1882,1100,O_IB_P_OA_700,22042000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|700,700,5542000,0.01278436,5.17987,0.231441,1.5714285714285714,27.560492542837423,11.024208044540961,3.674736014846987,2.7560523557420655,2.7560523557420655,14026727.272727273,17.538495254532908,7.015405119253339,3.5077025596266695,2.3384683730844467,1.7538514991085872
1883,1200,O_IB_P_OA_700,24042000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|700,700,6042000,0.01394436,5.64987,0.252441,1.7142857142857142,30.061217753148412,12.02449912924661,4.008166376415537,3.006125158186677,3.006125158186677,14024500.0,17.53571035600324,7.01429115872719,3.507145579363595,2.3380970529090632,1.7535730089422283
1884,1300,O_IB_P_OA_700,26042000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|700,700,6542000,0.01510436,6.11987,0.273441,1.8571428571428572,32.5619429634594,13.02479021395226,4.341596737984086,3.256197960631289,3.256197960631289,14022615.384615384,17.533353903401217,7.013348576743525,3.5066742883717623,2.337782858914508,1.7533373634168476
1885,1400,O_IB_P_OA_700,28042000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|700,700,7042000,0.01626436,6.58987,0.294441,2.0,35.06266817377039,14.02508129865791,4.675027099552636,3.5062707630759005,3.5062707630759005,14021000.0,17.531334086885195,7.012540649328955,3.5062703246644773,2.337513549776318,1.7531353815379502
1886,1500,O_IB_P_OA_700,30063000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|700,700,7563000,0.01743654,7.064805,0.3156615,2.142857142857143,37.58965099878965,15.035875439752967,5.011958479917656,3.7589693299461806,3.7589693299461806,14029400.0,17.541837132768503,7.016741871884719,3.5083709359423594,2.3389139572949063,1.7541856873082176
1887,1600,O_IB_P_OA_700,32063000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|700,700,8063000,0.01859654,7.534805,0.3366615,2.2857142857142856,40.09037620910064,16.03616652445862,5.345388841486206,4.0090421323907925,4.0090421323907925,14027562.5,17.539539591481528,7.015822854450645,3.5079114272253227,2.338607618150215,1.7539559329209715
1888,1700,O_IB_P_OA_700,34063000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|700,700,8563000,0.01975654,8.004805,0.3576615,2.4285714285714284,42.59110141941163,17.036457609164266,5.678819203054756,4.259114934835404,4.259114934835404,14025941.176470589,17.537512349169496,7.015011956714698,3.507505978357349,2.3383373189048995,1.753753208461637
1889,1800,O_IB_P_OA_700,36063000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|700,700,9063000,0.02091654,8.474805,0.3786615,2.5714285714285716,45.09182662972262,18.036748693869917,6.012249564623305,4.5091877372800155,4.5091877372800155,14024499.999999998,17.53571035600324,7.014291158727189,3.5071455793635944,2.338097052909063,1.7535730089422281
1890,1900,O_IB_P_OA_700,38063000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|700,700,9563000,0.02207654,8.944805,0.3996615,2.7142857142857144,47.59255184003361,19.037039778575565,6.345679926191855,4.759260539724627,4.759260539724627,14023210.52631579,17.53409804632817,7.01364623421205,3.506823117106025,2.3378820780706837,1.7534117777932838
1891,2000,O_IB_P_OA_700,40063000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|700,700,10063000,0.02323654,-9.031939073709552,0.4206615,2.857142857142857,50.0932770503446,20.037330863281216,6.679110287760405,5.009333342169239,5.009333342169239,14022050.0,17.53264696762061,7.013065802148425,3.5065329010742126,2.3376886007161417,1.7532666697592336
1892,2100,O_IB_P_OA_700,42063000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|700,700,10563000,0.02439654,-8.561939073709551,0.4416615,3.0,52.59400226065559,21.037621947986864,7.012540649328955,5.259406144613851,5.259406144613851,14021000.0,17.531334086885195,7.012540649328955,3.5062703246644773,2.337513549776318,1.7531353815379502
1893,2200,O_IB_P_OA_700,44084000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|700,700,11084000,0.02556872,-8.08700407370955,0.462882,3.142857142857143,55.120985085674846,22.048416089081922,7.349472029693974,5.512104711484131,5.512104711484131,14026727.272727273,17.538495254532908,7.015405119253339,3.5077025596266695,2.3384683730844467,1.7538514991085872
1894,2300,O_IB_P_OA_700,46084000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|700,700,11584000,0.02672872,-7.617004073709552,0.483882,3.2857142857142856,57.621710295985835,23.048707173787573,7.682902391262524,5.762177513928743,5.762177513928743,14025565.217391305,17.53704226399569,7.014823922457087,3.5074119612285437,2.338274640819029,1.7537061998913566
1895,2400,O_IB_P_OA_700,48084000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|700,700,12084000,0.02788872,-7.147004073709551,0.504882,3.4285714285714284,60.122435506296824,24.04899825849322,8.016332752831074,6.012250316373354,6.012250316373354,14024500.0,17.53571035600324,7.01429115872719,3.507145579363595,2.3380970529090632,1.7535730089422283
1896,2500,O_IB_P_OA_700,50084000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|700,700,12584000,0.02904872,-6.6770040737095515,0.525882,3.5714285714285716,62.62316071660781,25.049289343198872,8.349763114399623,6.2623231188179656,6.2623231188179656,14023520.0,17.53448500065019,7.013801016095684,3.506900508047842,2.3379336720318946,1.7534504732690304
1897,2600,O_IB_P_OA_700,52084000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|700,700,13084000,0.03020872,-6.207004073709552,0.546882,3.7142857142857144,65.1238859269188,26.04958042790452,8.683193475968173,6.512395921262578,6.512395921262578,14022615.384615384,17.533353903401217,7.013348576743525,3.5066742883717623,2.337782858914508,1.7533373634168476
1898,2700,O_IB_P_OA_700,54084000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|700,700,13584000,0.03136872,-5.737004073709552,0.567882,3.857142857142857,67.62461113722979,27.04987151261017,9.016623837536724,6.762468723707189,6.762468723707189,14021777.777777778,17.53230659113365,7.012929651417451,3.5064648257087256,2.3376432171391506,1.7532326320722342
1899,2800,O_IB_P_OA_700,56084000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|700,700,14084000,0.03252872,-5.267004073709551,0.588882,4.0,70.12533634754078,28.05016259731582,9.350054199105273,7.012541526151801,7.012541526151801,14021000.0,17.531334086885195,7.012540649328955,3.5062703246644773,2.337513549776318,1.7531353815379502
1900,2900,O_IB_P_OA_700,58105000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|700,700,14605000,0.0337009,-4.792069073709552,0.6101025,4.142857142857143,72.65231917256004,29.060956738410876,9.686985579470292,7.265240093022081,7.265240093022081,14025344.827586206,17.536766696824838,7.014713695478487,3.5073568477392434,2.338237898492829,1.7536786431432607
1901,3000,O_IB_P_OA_700,60105000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|700,700,15105000,0.0348609,-4.322069073709551,0.6311025,4.285714285714286,75.15304438287103,30.061247823116528,10.020415941038843,7.515312895466693,7.515312895466693,14024500.0,17.53571035600324,7.01429115872719,3.507145579363595,2.3380970529090632,1.7535730089422283
1902,3100,O_IB_P_OA_700,62105000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|700,700,15605000,0.0360209,-3.8520690737095515,0.6521025,4.428571428571429,77.65376959318202,31.061538907822175,10.353846302607392,7.765385697911304,7.765385697911304,14023709.677419353,17.53472216620239,7.013895882411458,3.506947941205729,2.337965294137153,1.7534741898509396
1903,3200,O_IB_P_OA_700,64105000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|700,700,16105000,0.0371809,-3.382069073709552,0.6731025,4.571428571428571,80.15449480349301,32.06182999252783,10.687276664175942,8.015458500355916,8.015458500355916,14022968.75,17.533795738264097,7.013525310865462,3.506762655432731,2.3378417702884873,1.7533815469528566
1904,3300,O_IB_P_OA_700,66105000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|700,700,16605000,0.0383409,-2.9120690737095516,0.6941025,4.714285714285714,82.655220013804,33.06212107723348,11.02070702574449,8.265531302800527,8.265531302800527,14022272.727272727,17.532925457473574,7.01317719820104,3.50658859910052,2.33772573273368,1.7532945187758695
1905,3400,O_IB_P_OA_700,68105000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|700,700,17105000,0.0395009,-2.4420690737095514,0.7151025,4.857142857142857,85.15594522411499,34.06241216193912,11.354137387313042,8.51560410524514,8.51560410524514,14021617.647058824,17.532106369670736,7.012849562752173,3.5064247813760865,2.337616520917391,1.753212609903411
1906,3500,O_IB_P_OA_700,70105000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|700,700,17605000,0.0406609,-1.9720690737095516,0.7361025,5.0,87.65667043442599,35.06270324664477,11.687567748881591,8.765676907689752,8.765676907689752,14021000.0,17.531334086885195,7.012540649328955,3.5062703246644773,2.337513549776318,1.7531353815379502
1907,3600,O_IB_P_OA_700,72126000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|700,700,18126000,0.04183308,-1.4971340737095515,0.757323,5.142857142857143,90.18365325944524,36.073497387739835,12.02449912924661,9.018375474560031,9.018375474560031,14024499.999999998,17.53571035600324,7.014291158727189,3.5071455793635944,2.338097052909063,1.7535730089422281
1908,3700,O_IB_P_OA_700,74126000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|700,700,18626000,0.04299308,-1.0271340737095516,0.778323,5.285714285714286,92.68437846975623,37.07378847244548,12.357929490815161,9.268448277004643,9.268448277004643,14023837.837837838,17.534882413197124,7.013959981273469,3.5069799906367347,2.3379866604244897,1.753490214568446
1909,3800,O_IB_P_OA_700,76126000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|700,700,19126000,0.04415308,-0.5571340737095516,0.799323,5.428571428571429,95.18510368006721,38.07407955715113,12.69135985238371,9.518521079449254,9.518521079449254,14023210.52631579,17.53409804632817,7.01364623421205,3.506823117106025,2.3378820780706837,1.7534117777932838
1910,3900,O_IB_P_OA_700,78126000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|700,700,19626000,0.04531308,-0.08713407370955162,0.820323,5.571428571428571,97.6858288903782,39.07437064185678,13.02479021395226,9.768593881893866,9.768593881893866,14022615.384615386,17.53335390340122,7.0133485767435255,3.5066742883717628,2.3377828589145087,1.7533373634168479
1911,4000,O_IB_P_OA_700,80126000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|700,700,20126000,0.04647308,0.3828659262904484,0.841323,5.714285714285714,100.1865541006892,40.07466172656243,13.35822057552081,10.018666684338479,10.018666684338479,14022050.0,17.53264696762061,7.013065802148425,3.5065329010742126,2.3376886007161417,1.7532666697592336
1912,4100,O_IB_P_OA_700,82126000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|700,700,20626000,0.04763308,0.8528659262904484,0.862323,5.857142857142857,102.6872793110002,41.074952811268076,13.69165093708936,10.26873948678309,10.26873948678309,14021512.195121951,17.53197451651223,7.012796821436013,3.5063984107180066,2.3375989404786712,1.7531994245727227
1913,4200,O_IB_P_OA_700,84126000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|700,700,21126000,0.04879308,1.3228659262904483,0.883323,6.0,105.18800452131119,42.07524389597373,14.02508129865791,10.518812289227702,10.518812289227702,14021000.0,17.531334086885195,7.012540649328955,3.5062703246644773,2.337513549776318,1.7531353815379502
1914,4300,O_IB_P_OA_700,86147000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|700,700,21647000,0.04996526,1.7978009262904484,0.9045435,6.142857142857143,107.71498734633043,43.08603803706879,14.362012679022929,10.771510856097981,10.771510856097981,14023930.232558139,17.534997940100304,7.014006192080965,3.5070030960404823,2.3380020640269885,1.7535017672717643
1915,4400,O_IB_P_OA_700,88147000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|700,700,22147000,0.05112526,2.2678009262904486,0.9255435,6.285714285714286,110.21571255664142,44.08632912177443,14.69544304059148,11.021583658542593,11.021583658542593,14023386.363636363,17.53431790673841,7.013734178464115,3.5068670892320575,2.3379113928213715,1.753433763859049
1916,4500,O_IB_P_OA_700,90147000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|700,700,22647000,0.05228526,2.7378009262904484,0.9465435,6.428571428571429,112.71643776695241,45.086620206480085,15.028873402160029,11.271656460987204,11.271656460987204,14022866.666666666,17.533668097081485,7.013474254341347,3.5067371271706733,2.3378247514471155,1.7533687828202318
1917,4600,O_IB_P_OA_700,92147000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|700,700,23147000,0.05344526,3.2078009262904486,0.9675435,6.571428571428571,115.21716297726341,46.086911291185736,15.362303763728578,11.521729263431817,11.521729263431817,14022369.565217393,17.533046540018347,7.013225631267395,3.5066128156336975,2.337741877089132,1.7533066270439723
1918,4700,O_IB_P_OA_700,94147000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|700,700,23647000,0.05460526,3.6778009262904483,0.9885435,6.714285714285714,117.7178881875744,47.08720237589139,15.695734125297129,11.771802065876429,11.771802065876429,14021893.617021276,17.53245143219193,7.012987587898716,3.506493793949358,2.337662529299572,1.7532471161943615
1919,4800,O_IB_P_OA_700,96147000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|700,700,24147000,0.05576526,4.147800926290448,1.0095435,6.857142857142857,120.21861339788539,48.08749346059703,16.029164486865678,12.02187486832104,12.02187486832104,14021437.5,17.531881120524954,7.012759463003734,3.506379731501867,2.3375864876679113,1.753190084963485
1920,100,O_IB_P_OA_800,2021000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|800,800,521000,0.00117218,0.474935,0.0212205,0.125,2.5269828250192554,1.0107941410950587,0.3369313803650196,0.2526985668702801,0.2526985668702801,16168000.0,20.215862600154043,8.08635312876047,4.043176564380235,2.6954510429201566,2.0215885349622407
1921,200,O_IB_P_OA_800,4021000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|800,800,1021000,0.00233218,0.944935,0.0422205,0.25,5.027708035330246,2.011085225800708,0.6703617419335693,0.5027713693148917,0.5027713693148917,16084000.0,20.110832141320984,8.044340903202832,4.022170451601416,2.6814469677342774,2.011085477259567
1922,300,O_IB_P_OA_800,6021000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|800,800,1521000,0.00349218,1.414935,0.0632205,0.375,7.528433245641236,3.0113763105063573,1.0037921035021191,0.7528441717595035,0.7528441717595035,16056000.0,20.075821988376628,8.030336828016953,4.0151684140084765,2.6767789426723176,2.0075844580253426
1923,400,O_IB_P_OA_800,8021000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|800,800,2021000,0.00465218,1.884935,0.0842205,0.5,10.029158455952226,4.011667395212006,1.337222465070669,1.002916974204115,1.002916974204115,16042000.0,20.058316911904452,8.023334790424013,4.011667395212006,2.674444930141338,2.00583394840823
1924,500,O_IB_P_OA_800,10021000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|800,800,2521000,0.00581218,2.354935,0.1052205,0.625,12.529883666263217,5.011958479917656,1.6706528266392187,1.2529897766487268,1.2529897766487268,16033600.0,20.047813866021148,8.01913356786825,4.009566783934125,2.67304452262275,2.004783642637963
1925,600,O_IB_P_OA_800,12021000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|800,800,3021000,0.00697218,2.824935,0.1262205,0.75,15.030608876574206,6.012249564623305,2.0040831882077685,1.5030625790933385,1.5030625790933385,16028000.0,20.040811835432276,8.016332752831074,4.008166376415537,2.672110917610358,2.004083438791118
1926,700,O_IB_P_OA_800,14021000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|800,800,3521000,0.00813218,3.294935,0.1472205,0.875,17.531334086885195,7.012540649328955,2.337513549776318,1.7531353815379502,1.7531353815379502,16024000.0,20.035810385011654,8.014332170661662,4.007166085330831,2.671444056887221,2.003583293186229
1927,800,O_IB_P_OA_800,16021000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|800,800,4021000,0.00929218,3.764935,0.1682205,1.0,20.032059297196188,8.012831734034604,2.670943911344868,2.003208183982562,2.003208183982562,16021000.0,20.032059297196188,8.012831734034604,4.006415867017302,2.670943911344868,2.003208183982562
1928,900,O_IB_P_OA_800,18042000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|800,800,4542000,0.01046436,4.23987,0.189441,1.125,22.55904212221544,9.023625875129662,3.0078752917098877,2.255906750852842,2.255906750852842,16037333.333333334,20.052481886413727,8.021000777893034,4.010500388946517,2.6736669259643446,2.005250445202526
1929,1000,O_IB_P_OA_800,20042000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|800,800,5042000,0.01162436,4.70987,0.210441,1.25,25.059767332526434,10.023916959835312,3.3413056532784373,2.5059795532974536,2.5059795532974536,16033600.0,20.047813866021148,8.01913356786825,4.009566783934125,2.67304452262275,2.004783642637963
1930,1100,O_IB_P_OA_800,22042000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|800,800,5542000,0.01278436,5.17987,0.231441,1.375,27.560492542837423,11.024208044540961,3.674736014846987,2.7560523557420655,2.7560523557420655,16030545.454545455,20.043994576609034,8.017605850575245,4.008802925287623,2.6725352835250815,2.0044017132669567
1931,1200,O_IB_P_OA_800,24042000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|800,800,6042000,0.01394436,5.64987,0.252441,1.5,30.061217753148412,12.02449912924661,4.008166376415537,3.006125158186677,3.006125158186677,16028000.0,20.040811835432276,8.016332752831074,4.008166376415537,2.672110917610358,2.004083438791118
1932,1300,O_IB_P_OA_800,26042000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|800,800,6542000,0.01510436,6.11987,0.273441,1.625,32.5619429634594,13.02479021395226,4.341596737984086,3.256197960631289,3.256197960631289,16025846.153846154,20.03811874674425,8.015255516278314,4.007627758139157,2.671751838759438,2.0038141296192546
1933,1400,O_IB_P_OA_800,28042000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|800,800,7042000,0.01626436,6.58987,0.294441,1.75,35.06266817377039,14.02508129865791,4.675027099552636,3.5062707630759005,3.5062707630759005,16024000.0,20.035810385011654,8.014332170661662,4.007166085330831,2.671444056887221,2.003583293186229
1934,1500,O_IB_P_OA_800,30042000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|800,800,7542000,0.01742436,7.05987,0.315441,1.875,37.56339338408139,15.025372383363559,5.0084574611211865,3.756343565520512,3.756343565520512,16022400.0,20.033809804843404,8.013531937793898,4.006765968896949,2.671177312597966,2.0033832349442733
1935,1600,O_IB_P_OA_800,32042000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|800,800,8042000,0.01858436,7.52987,0.336441,2.0,40.064118594392376,16.025663468069208,5.341887822689736,4.006416367965124,4.006416367965124,16021000.0,20.032059297196188,8.012831734034604,4.006415867017302,2.670943911344868,2.003208183982562
1936,1700,O_IB_P_OA_800,34063000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|800,800,8563000,0.01975654,8.004805,0.3576615,2.125,42.59110141941163,17.036457609164266,5.678819203054756,4.259114934835404,4.259114934835404,16029647.05882353,20.04287125619371,8.017156521959656,4.008578260979828,2.672385507319885,2.0042893810990137
1937,1800,O_IB_P_OA_800,36063000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|800,800,9063000,0.02091654,8.474805,0.3786615,2.25,45.09182662972262,18.036748693869917,6.012249564623305,4.5091877372800155,4.5091877372800155,16028000.0,20.040811835432276,8.016332752831074,4.008166376415537,2.672110917610358,2.004083438791118
1938,1900,O_IB_P_OA_800,38063000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|800,800,9563000,0.02207654,8.944805,0.3996615,2.375,47.59255184003361,19.037039778575565,6.345679926191855,4.759260539724627,4.759260539724627,16026526.315789474,20.038969195803627,8.015595696242343,4.007797848121172,2.671865232080781,2.0038991746208956
1939,2000,O_IB_P_OA_800,40063000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|800,800,10063000,0.02323654,-9.031939073709552,0.4206615,2.5,50.0932770503446,20.037330863281216,6.679110287760405,5.009333342169239,5.009333342169239,16025200.0,20.03731082013784,8.014932345312486,4.007466172656243,2.671644115104162,2.0037333368676955
1940,2100,O_IB_P_OA_800,42063000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|800,800,10563000,0.02439654,-8.561939073709551,0.4416615,2.625,52.59400226065559,21.037621947986864,7.012540649328955,5.259406144613851,5.259406144613851,16024000.0,20.035810385011654,8.014332170661662,4.007166085330831,2.671444056887221,2.003583293186229
1941,2200,O_IB_P_OA_800,44063000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|800,800,11063000,0.02555654,-8.091939073709552,0.4626615,2.75,55.09472747096658,22.037913032692515,7.345971010897505,5.509478947058462,5.509478947058462,16022909.090909092,20.034446353078756,8.013786557342733,4.006893278671367,2.6712621857809107,2.003446889839441
1942,2300,O_IB_P_OA_800,46063000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|800,800,11563000,0.02671654,-7.621939073709552,0.4836615,2.875,57.59545268127757,23.038204117398163,7.679401372466054,5.759551749503074,5.759551749503074,16021913.043478262,20.033200932618286,8.01328838866023,4.006644194330115,2.67109612955341,2.0033223476532434
1943,2400,O_IB_P_OA_800,48063000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|800,800,12063000,0.02787654,-7.151939073709552,0.5046615,3.0,60.09617789158856,24.038495202103814,8.012831734034604,6.009624551947685,6.009624551947685,16021000.0,20.032059297196188,8.012831734034604,4.006415867017302,2.670943911344868,2.003208183982562
1944,2500,O_IB_P_OA_800,50084000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|800,800,12584000,0.02904872,-6.6770040737095515,0.525882,3.125,62.62316071660781,25.049289343198872,8.349763114399623,6.2623231188179656,6.2623231188179656,16026880.0,20.0394114293145,8.015772589823639,4.0078862949118195,2.6719241966078795,2.003943398021749
1945,2600,O_IB_P_OA_800,52084000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|800,800,13084000,0.03020872,-6.207004073709552,0.546882,3.25,65.1238859269188,26.04958042790452,8.683193475968173,6.512395921262578,6.512395921262578,16025846.153846154,20.03811874674425,8.015255516278314,4.007627758139157,2.671751838759438,2.0038141296192546
1946,2700,O_IB_P_OA_800,54084000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|800,800,13584000,0.03136872,-5.737004073709552,0.567882,3.375,67.62461113722979,27.04987151261017,9.016623837536724,6.762468723707189,6.762468723707189,16024888.888888888,20.036921818438458,8.014776744477087,4.007388372238544,2.671592248159029,2.0036944366539817
1947,2800,O_IB_P_OA_800,56084000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|800,800,14084000,0.03252872,-5.267004073709551,0.588882,3.5,70.12533634754078,28.05016259731582,9.350054199105273,7.012541526151801,7.012541526151801,16024000.0,20.035810385011654,8.014332170661662,4.007166085330831,2.671444056887221,2.003583293186229
1948,2900,O_IB_P_OA_800,58084000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|800,800,14584000,0.03368872,-4.797004073709552,0.609882,3.625,72.62606155785177,29.05045368202147,9.683484560673822,7.262614328596412,7.262614328596412,16023172.413793104,20.034775602166008,8.01391825710937,4.006959128554685,2.6713060857031237,2.0034798147852175
1949,3000,O_IB_P_OA_800,60084000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|800,800,15084000,0.03484872,-4.327004073709552,0.630882,3.75,75.12678676816277,30.050744766727117,10.016914922242373,7.512687131041024,7.512687131041024,16022400.0,20.033809804843404,8.013531937793898,4.006765968896949,2.671177312597966,2.0033832349442733
1950,3100,O_IB_P_OA_800,62084000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|800,800,15584000,0.03600872,-3.8570040737095517,0.651882,3.875,77.62751197847376,31.05103585143277,10.350345283810922,7.762759933485636,7.762759933485636,16021677.41935484,20.032906317025486,8.01317054230523,4.006585271152615,2.671056847435077,2.0032928860608092
1951,3200,O_IB_P_OA_800,64084000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|800,800,16084000,0.03716872,-3.3870040737095515,0.672882,4.0,80.12823718878475,32.051326936138416,10.683775645379471,8.012832735930248,8.012832735930248,16021000.0,20.032059297196188,8.012831734034604,4.006415867017302,2.670943911344868,2.003208183982562
1952,3300,O_IB_P_OA_800,66105000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|800,800,16605000,0.0383409,-2.9120690737095516,0.6941025,4.125,82.655220013804,33.06212107723348,11.02070702574449,8.265531302800527,8.265531302800527,16025454.545454545,20.037629094255514,8.015059655086903,4.007529827543451,2.6716865516956343,2.0037651643152796
1953,3400,O_IB_P_OA_800,68105000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|800,800,17105000,0.0395009,-2.4420690737095514,0.7151025,4.25,85.15594522411499,34.06241216193912,11.354137387313042,8.51560410524514,8.51560410524514,16024705.88235294,20.03669299390941,8.01468521457391,4.007342607286955,2.6715617381913037,2.0036715541753267
1954,3500,O_IB_P_OA_800,70105000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|800,800,17605000,0.0406609,-1.9720690737095516,0.7361025,4.375,87.65667043442599,35.06270324664477,11.687567748881591,8.765676907689752,8.765676907689752,16024000.0,20.035810385011654,8.014332170661662,4.007166085330831,2.671444056887221,2.003583293186229
1955,3600,O_IB_P_OA_800,72105000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|800,800,18105000,0.0418209,-1.5020690737095517,0.7571025,4.5,90.15739564473698,36.062994331350424,12.02099811045014,9.015749710134363,9.015749710134363,16023333.333333334,20.03497680994155,8.013998740300094,4.006999370150047,2.671332913433365,2.003499935585414
1956,3700,O_IB_P_OA_800,74105000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|800,800,18605000,0.0429809,-1.0320690737095517,0.7781025,4.625,92.65812085504797,37.063285416056075,12.354428472018691,9.265822512578975,9.265822512578975,16022702.702702703,20.034188292983345,8.013683333201312,4.006841666600656,2.671227777733771,2.0034210838008595
1957,3800,O_IB_P_OA_800,76105000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|800,800,19105000,0.0441409,-0.5620690737095516,0.7991025,4.75,95.15884606535896,38.06357650076172,12.68785883358724,9.515895315023586,9.515895315023586,16022105.263157895,20.033441276917674,8.013384526476152,4.006692263238076,2.6711281754920506,2.003346382110229
1958,3900,O_IB_P_OA_800,78105000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|800,800,19605000,0.0453009,-0.09206907370955161,0.8201025,4.875,97.65957127566995,39.06386758546737,13.02128919515579,9.765968117468198,9.765968117468198,16021538.461538462,20.032732569368193,8.013101043172794,4.006550521586397,2.6710336810575983,2.003275511275528
1959,4000,O_IB_P_OA_800,80105000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|800,800,20105000,0.0464609,0.3779309262904484,0.8411025,5.0,100.16029648598094,40.06415867017302,13.35471955672434,10.01604091991281,10.01604091991281,16021000.0,20.032059297196188,8.012831734034604,4.006415867017302,2.670943911344868,2.003208183982562
1960,4100,O_IB_P_OA_800,82126000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|800,800,20626000,0.04763308,0.8528659262904484,0.862323,5.125,102.6872793110002,41.074952811268076,13.69165093708936,10.26873948678309,10.26873948678309,16024585.365853658,20.036542304585403,8.014624938784015,4.007312469392008,2.671541646261338,2.0036564852259686
1961,4200,O_IB_P_OA_800,84126000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|800,800,21126000,0.04879308,1.3228659262904483,0.883323,5.25,105.18800452131119,42.07524389597373,14.02508129865791,10.518812289227702,10.518812289227702,16024000.0,20.035810385011654,8.014332170661662,4.007166085330831,2.671444056887221,2.003583293186229
1962,4300,O_IB_P_OA_800,86126000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|800,800,21626000,0.04995308,1.7928659262904483,0.904323,5.375,107.68872973162217,43.07553498067938,14.358511660226458,10.768885091672313,10.768885091672313,16023441.860465117,20.035112508208776,8.01405301966128,4.00702650983064,2.67135100655376,2.0035135054274074
1963,4400,O_IB_P_OA_800,88126000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|800,800,22126000,0.05111308,2.2628659262904485,0.925323,5.5,110.18945494193316,44.07582606538503,14.69194202179501,11.018957894116925,11.018957894116925,16022909.090909092,20.034446353078756,8.013786557342733,4.006893278671367,2.6712621857809107,2.003446889839441
1964,4500,O_IB_P_OA_800,90126000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|800,800,22626000,0.05227308,2.732865926290448,0.946323,5.625,112.69018015224415,45.076117150090674,15.025372383363559,11.269030696561536,11.269030696561536,16022400.0,20.033809804843404,8.013531937793898,4.006765968896949,2.671177312597966,2.0033832349442733
1965,4600,O_IB_P_OA_800,92126000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|800,800,23126000,0.05343308,3.2028659262904484,0.967323,5.75,115.19090536255514,46.076408234796325,15.358802744932108,11.519103499006148,11.519103499006148,16021913.043478262,20.033200932618286,8.01328838866023,4.006644194330115,2.67109612955341,2.0033223476532434
1966,4700,O_IB_P_OA_800,94126000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|800,800,23626000,0.05459308,3.672865926290448,0.988323,5.875,117.69163057286613,47.07669931950198,15.692233106500659,11.76917630145076,11.76917630145076,16021446.808510639,20.032617969849554,8.013055203319485,4.006527601659743,2.6710184011064952,2.003264051310768
1967,4800,O_IB_P_OA_800,96126000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|800,800,24126000,0.05575308,4.142865926290448,1.009323,6.0,120.19235578317712,48.07699040420763,16.025663468069208,12.01924910389537,12.01924910389537,16021000.0,20.032059297196188,8.012831734034604,4.006415867017302,2.670943911344868,2.003208183982562


==> data/annotated_simulation_discounted.csv <==
,#,variable,value,name,batch_size,discounted_value,cost_eth_low,cost_eth_high,cost_eth_median,#tx,#tx_needed_10,#tx_needed_25,#tx_needed_50,#tx_needed_75,#tx_needed,gas_per_tx,block_fill_10,block_fill_25,block_fill_50,block_fill_75,block_fill
0,100,N_P,5170680,NAIVE|PUSH,1,3670680,0.0021289944,0.8626098,0.03854214,100.0,4.589681007492173,1.8358742394036665,0.6119580798012222,0.4589686172386936,0.4589686172386936,36706.8,0.04589681007492173,0.018358742394036665,0.009179371197018333,0.006119580798012222,0.004589686172386936
1,200,N_P,10341040,NAIVE|PUSH,1,7341040,0.0042578032,1.7251444,0.07708092,200.0,9.178961898950696,3.67158843223378,1.2238628107445932,0.9178972228289961,0.9178972228289961,36705.2,0.045894809494753476,0.0183579421611689,0.00917897108058445,0.006119314053722966,0.00458948611414498
2,300,N_P,15511208,NAIVE|PUSH,1,11011208,0.00638650064,2.58763388,0.115617684,300.0,13.76800272078903,5.507206597119762,1.835735532373254,1.376801821430264,1.376801821430264,36704.026666666665,0.04589334240263009,0.01835735532373254,0.00917867766186627,0.00611911844124418,0.004589339404767546
3,400,N_P,20681760,NAIVE|PUSH,1,14681760,0.0085154208,3.4502136,0.15415848,400.0,18.357523681867743,7.343016817894007,2.4476722726313356,1.835754434009601,1.835754434009601,36704.4,0.04589380920466936,0.01835754204473502,0.00917877102236751,0.00611918068157834,0.004589386085024003
4,500,N_P,25852312,NAIVE|PUSH,1,18352312,0.01064434096,4.31279332,0.192699276,500.0,22.947044642946455,9.178827038668253,3.0596090128894176,2.2947070465889383,2.2947070465889383,36704.624,0.04589408928589291,0.018357654077336506,0.009178827038668253,0.006119218025778836,0.004589414093177877
5,600,N_P,31022160,NAIVE|PUSH,1,22022160,0.0127728528,5.1752076,0.23123268,600.0,27.535685348751137,11.014285156980682,3.671428385660227,2.753571633541815,2.753571633541815,36703.6,0.04589280891458523,0.018357141928301134,0.009178570964150567,0.006119047309433712,0.004589286055903025
6,700,N_P,36193352,NAIVE|PUSH,1,25693352,0.01490214416,6.03793772,0.269780196,700.0,32.12600654189715,12.850415470902032,4.283471823634011,3.2126042694179344,3.2126042694179344,36704.78857142857,0.045894295059853076,0.018357736387002905,0.009178868193501452,0.006119245462334302,0.004589434670597049
7,800,N_P,41364224,NAIVE|PUSH,1,29364224,0.01703124992,6.90059264,0.308324352,800.0,36.71592761900951,14.68638573824983,4.895461912749943,3.6715968936456624,3.6715968936456624,36705.28,0.04589490952376189,0.018357982172812287,0.009178991086406144,0.006119327390937429,0.004589496117057078
8,900,N_P,46534648,NAIVE|PUSH,1,33034648,0.01916009584,7.76314228,0.346863804,900.0,41.30528853367476,16.522131940394654,5.507377313464885,4.130533501565643,4.130533501565643,36705.16444444445,0.04589476503741641,0.018357924378216286,0.009178962189108143,0.006119308126072095,0.004589481668406271
9,1000,N_P,51704880,NAIVE|PUSH,1,36704880,0.0212888304,8.6256468,0.38540124,1000.0,45.89440937871983,18.35778211459535,6.119260704865115,4.58944610249659,4.58944610249659,36704.88,0.04589440937871982,0.018357782114595347,0.009178891057297673,0.0061192607048651156,0.004589446102496589
10,1100,N_P,56876328,NAIVE|PUSH,1,40376328,0.02341827024,-8.958306993709552,0.423951444,1100.0,50.485050664692764,20.19404046577554,6.731346821925181,5.048510747691422,5.048510747691422,36705.752727272724,0.04589550060426614,0.01835821860525049,0.009179109302625246,0.006119406201750163,0.0045895552251740196
11,1200,N_P,62045344,NAIVE|PUSH,1,44045344,0.02554629952,-8.096088233709551,0.462476112,1200.0,55.072651068809954,22.029082462996733,7.3430274876655774,5.507271304358482,5.507271304358482,36704.45333333333,0.04589387589067496,0.01835756871916394,0.00917878435958197,0.006119189573054648,0.004589392753632068
12,1300,N_P,67217304,NAIVE|PUSH,1,47717304,0.02767603632,-7.233177633709552,0.501031692,1300.0,59.663932540436726,23.86559688869461,7.955198962898203,5.966399968190739,5.966399968190739,36705.61846153846,0.04589533272341287,0.01835815145284201,0.009179075726421005,0.0061193838176140025,0.004589538437069799
13,1400,N_P,72387088,NAIVE|PUSH,1,51387088,0.02980451104,-6.370778393709552,0.539564424,1400.0,64.25249322303468,25.701022997692327,8.567007665897442,6.425256552813938,6.425256552813938,36705.06285714286,0.04589463801645335,0.018357873569780237,0.009178936784890119,0.006119291189926745,0.00458946896629567
14,1500,N_P,77556488,NAIVE|PUSH,1,55056488,0.03193276304,-5.508469393709552,0.578093124,1500.0,68.84057376639225,27.536257050801783,9.178752350267262,6.884065123459067,6.884065123459067,36704.325333333334,0.0458937158442615,0.018357504700534523,0.009178752350267261,0.006119168233511507,0.004589376748972711
15,1600,N_P,82728512,NAIVE|PUSH,1,58728512,0.03406253696,-4.645543753709552,0.616649376,1600.0,73.43193526122576,29.372803485814373,9.790934495271458,7.343201789621004,7.343201789621004,36705.32,0.0458949595382661,0.01835800217863398,0.00917900108931699,0.006119334059544661,0.0045895011185131274
16,1700,N_P,87899768,NAIVE|PUSH,1,62399768,0.03619186544,-3.7827985937095514,0.655197564,1700.0,78.02233647757849,31.208965809050433,10.40298860301681,7.802242427826801,7.802242427826801,36705.74588235294,0.04589549204563441,0.018358215181794372,0.009179107590897186,0.006119405060598123,0.004589554369309882
17,1800,N_P,93068976,NAIVE|PUSH,1,66068976,0.03832000608,-2.9205347137095514,0.693724248,1800.0,82.61017695131588,33.044103834215754,11.01470127807192,8.261026991482895,8.261026991482895,36704.986666666664,0.04589454275073104,0.018357835463453195,0.009178917731726598,0.006119278487817732,0.004589459439712719
18,1900,N_P,98240232,NAIVE|PUSH,1,69740232,0.04044933456,-2.0577895537095516,0.732272436,1900.0,87.20057816766862,34.88026615745182,11.626755385817273,8.720067629688693,8.720067629688693,36705.38526315789,0.045895041140878216,0.01835803481971148,0.00917901740985574,0.006119344939903827,0.004589509278783523
19,2000,N_P,103410912,NAIVE|PUSH,1,73410912,0.04257832896,-1.1951797537095517,0.770814576,2000.0,91.7902591751608,36.71614039685549,12.238713465618495,9.179036246927387,9.179036246927387,36705.456,0.045895129587580394,0.01835807019842774,0.00917903509921387,0.006119356732809248,0.004589518123463693
20,2100,N_P,108580376,NAIVE|PUSH,1,77080376,0.04470661808,-0.33285571370955164,0.809343948,2100.0,96.3784197417251,38.55140645927965,12.850468819759884,9.637852819902195,9.637852819902195,36704.94095238095,0.04589448559129767,0.018357812599656975,0.009178906299828487,0.006119270866552325,0.004589453723762949
21,2200,N_P,113752208,NAIVE|PUSH,1,80752208,0.04683628064,0.5300248062904483,0.847898184,2200.0,100.96954116693841,40.38785686634811,13.462618955449368,10.096965479075095,10.096965479075095,36705.54909090909,0.045895245984972,0.018358116757430955,0.009179058378715478,0.006119372252476985,0.004589529763215952
22,2300,N_P,118921288,NAIVE|PUSH,1,84421288,0.04896434704,1.3922586062904483,0.886423524,2300.0,105.55722159426233,42.22293087288401,14.074310290961336,10.555734038071833,10.555734038071833,36704.90782608696,0.04589444417141841,0.0183577960316887,0.00917889801584435,0.006119265343896233,0.004589449581770363
23,2400,N_P,124091008,NAIVE|PUSH,1,88091008,0.05109278464,2.254642806290448,0.924955584,2400.0,110.14570225365355,44.058324972567014,14.686108324189005,11.014582620365355,11.014582620365355,36704.58666666667,0.04589404260568899,0.01835763540523626,0.00917881770261813,0.0061192118017454195,0.004589409425152231
24,2500,N_P,129262584,NAIVE|PUSH,1,91762584,0.05322229872,3.1174631662904484,0.963507132,2500.0,114.73650358603996,45.89464734237663,15.29821578079221,11.473663270219543,11.473663270219543,36705.0336,0.04589460143441598,0.018357858936950654,0.009178929468475327,0.006119286312316885,0.0045894653080878174
25,2600,N_P,134433456,NAIVE|PUSH,1,95433456,0.05535140448,3.980118086290448,1.002051288,2600.0,119.32642466315231,47.73061760972443,15.910205869908143,11.93265589444727,11.93265589444727,36705.17538461539,0.04589477871659705,0.018357929849894015,0.009178964924947007,0.006119309949964671,0.004589483036325874
26,2700,N_P,139604136,NAIVE|PUSH,1,99104136,0.05748039888,4.842727886290448,1.040593428,2700.0,123.91610567064448,49.5664918491281,16.522163949709366,12.391624511685965,12.391624511685965,36705.235555555555,0.04589485395209055,0.018357959944121517,0.009178979972060759,0.006119319981373839,0.0045894905598836905
27,2800,N_P,144773856,NAIVE|PUSH,1,102773856,0.05960883648,5.705112086290448,1.079125488,2800.0,128.50458633003572,51.401885948811106,17.133961982937034,12.850473093979485,12.850473093979485,36704.94857142857,0.045894495117869895,0.01835781641028968,0.00917890820514484,0.006119272136763226,0.004589454676421244
28,2900,N_P,149945240,NAIVE|PUSH,1,106445240,0.0617382392,6.567887326290449,1.11767502,2900.0,133.0951475928019,53.23811229067659,17.746037430225527,13.309529736844638,13.309529736844638,36705.255172413796,0.04589487848027653,0.018357969755405722,0.009178984877702861,0.006119323251801907,0.004589493012705048
29,3000,N_P,155113552,NAIVE|PUSH,1,110113552,0.06386586016,7.429940646290448,1.156192296,3000.0,137.68186774164508,55.07280218543596,18.357600728478655,13.768202267885238,13.768202267885238,36704.51733333334,0.0458939559138817,0.018357600728478654,0.009178800364239327,0.006119200242826218,0.004589400755961747
30,3100,N_P,160284360,NAIVE|PUSH,1,113784360,0.0659949288,8.292580526290449,1.19473578,3100.0,142.27170879555072,56.90874044346905,18.969580147823017,14.227186889783288,14.227186889783288,36704.632258064514,0.04589409961146797,0.01835765820757066,0.00917882910378533,0.006119219402523553,0.004589415125736544
31,3200,N_P,165454656,NAIVE|PUSH,1,117454656,0.06812370048,9.155100086290448,1.233273888,3200.0,146.86090966380252,58.74442262698445,19.581474208994816,14.686107493043913,14.686107493043913,36704.58,0.04589403426993829,0.018357632070932644,0.009178816035466322,0.00611921069031088,0.004589408591576223
32,3300,N_P,170626616,NAIVE|PUSH,1,121126616,0.07025343728,-8.428733387419102,1.271829468,3300.0,151.45219113542927,60.58093705268233,20.193645684227445,15.145236156876171,15.145236156876171,36705.03515151515,0.045894603374372504,0.01835785971293404,0.00917892985646702,0.006119286570978013,0.004589465502083688
33,3400,N_P,175797168,NAIVE|PUSH,1,124797168,0.07238235744,-7.566153667419103,1.310370264,3400.0,156.04171209650798,62.41674727345658,20.805582424485525,15.604188769455508,15.604188769455508,36705.0494117647,0.04589462120485529,0.018357866845134286,0.009178933422567143,0.006119288948378095,0.004589467285133973
34,3500,N_P,180965608,NAIVE|PUSH,1,128465608,0.07451005264,-6.7040702674191035,1.348888884,3500.0,160.62859229176462,64.25150118684537,21.41716706228179,16.062877305155464,16.062877305155464,36704.45942857143,0.04589388351193274,0.018357571767670104,0.009178785883835052,0.006119190589223368,0.004589393515758704
35,3600,N_P,186139488,NAIVE|PUSH,1,132139488,0.07664090304,-5.840708467419104,1.387464624,3600.0,165.22227445959328,66.08897589198456,22.029658630661523,16.52224603887807,16.52224603887807,36705.41333333333,0.04589507623877591,0.0183580488588846,0.0091790244294423,0.0061193496196282,0.00458951278857724
36,3700,N_P,191310424,NAIVE|PUSH,1,135810424,0.07877004592,-4.978038507419103,1.426009452,3700.0,169.81227555991236,67.92497816864707,22.641659389549027,16.981246665435474,16.981246665435474,36705.52,0.04589520961078712,0.018358102207742453,0.009179051103871226,0.006119367402580817,0.004589526125793371
37,3800,N_P,196478160,NAIVE|PUSH,1,139478160,0.0808973328,-4.116120547419103,1.46452068,3800.0,174.39827549989496,69.75937997957405,23.25312665985802,17.43984717550897,17.43984717550897,36704.778947368424,0.04589428302628815,0.018357731573572122,0.009178865786786061,0.006119243857857374,0.0045894334672392035
38,3900,N_P,201650760,NAIVE|PUSH,1,143150760,0.0830274408,-3.2530595474191033,1.50308298,3900.0,178.99035720358904,71.59621449841904,23.865404832806348,17.89905586263801,17.89905586263801,36705.32307692308,0.045894963385535656,0.018358003717543345,0.009179001858771673,0.006119334572514448,0.004589501503240515
39,4000,N_P,206817600,NAIVE|PUSH,1,146817600,0.085154208,-2.391352147419103,1.5415848,4000.0,183.5752368186774,73.43016817894006,24.47672272631336,18.35754434009601,18.35754434009601,36704.4,0.04589380920466936,0.01835754204473502,0.00917877102236751,0.00611918068157834,0.004589386085024003
40,4100,N_P,211990904,NAIVE|PUSH,1,150490904,0.08728472432,-1.5281257074191033,1.580154492,4100.0,188.16819877764553,75.26735480024688,25.089118266748958,18.81684105285151,18.81684105285151,36705.09853658536,0.04589468262869403,0.018357891414694356,0.009178945707347178,0.006119297138231452,0.004589473427524759
41,4200,N_P,217160688,NAIVE|PUSH,1,154160688,0.08941319904,-0.6657264674191032,1.618687224,4200.0,192.75675946024347,77.10278090924459,25.700926969748195,19.27569763747471,19.27569763747471,36704.92571428572,0.04589446653815321,0.01835780497839157,0.009178902489195786,0.006119268326130523,0.00458945181844636
42,4300,N_P,222330088,NAIVE|PUSH,1,157830088,0.09154145104,0.19658253258089678,1.657215924,4300.0,197.34484000360104,78.93801496235405,26.312671654118017,19.73450620811984,19.73450620811984,36704.67162790697,0.04589414883804675,0.018357677898221868,0.009178838949110934,0.006119225966073957,0.004589420048399962
43,4400,N_P,227503264,NAIVE|PUSH,1,161503264,0.09367189312,1.0597788925808969,1.695784272,4400.0,201.93764191615568,80.77513756503143,26.925045855010474,20.193786916215984,20.193786916215984,36705.28727272727,0.04589491861730811,0.018357985810234415,0.009178992905117207,0.006119328603411471,0.004589497026412723
44,4500,N_P,232673368,NAIVE|PUSH,1,165173368,0.09580055344,1.9222533325808968,1.734320364,4500.0,206.5266027147873,82.61072372060269,27.536907906867565,20.652683512487574,20.652683512487574,36705.19288888889,0.04589480060328606,0.018357938604578374,0.009178969302289187,0.006119312868192792,0.004589485224997238
45,4600,N_P,237843856,NAIVE|PUSH,1,168843856,0.09792943648,2.784818012580897,1.772860488,4600.0,211.11604365265927,84.44650193206223,28.148833977354077,21.111628122737233,21.111628122737233,36705.18608695652,0.04589479209840419,0.018357935202622223,0.009178967601311112,0.006119311734207408,0.004589484374508093
46,4700,N_P,243013832,NAIVE|PUSH,1,172513832,0.10005802256,3.647262372580897,1.811395236,4700.0,215.7048444048774,86.28202406900408,28.760674689668026,21.570508714349465,21.570508714349465,36705.070638297875,0.0458946477457186,0.01835787746149023,0.009178938730745115,0.0061192924871634104,0.004589469939223291
47,4800,N_P,248185280,NAIVE|PUSH,1,176185280,0.1021874624,4.510052652580897,1.84994544,4800.0,220.29548569085034,88.11828242018427,29.372760806728092,22.029573359544298,22.029573359544298,36705.26666666667,0.04589489285226049,0.018357975504205058,0.009178987752102529,0.006119325168068353,0.004589494449905062
48,100,EB_P_OA_100,3265376,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,1765376,0.00102391808,0.41486336,0.018536448,1.0,2.2073601344389875,0.8829449369766602,0.2943149789922201,0.2207362618442294,0.2207362618442294,1765376.0,2.2073601344389875,0.8829449369766602,0.4414724684883301,0.2943149789922201,0.2207362618442294
49,200,EB_P_OA_100,6530432,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,3530432,0.00204765056,0.82965152,0.037069536,2.0,4.414320152844325,1.7657298273797675,0.5885766091265892,0.44143251204006767,0.44143251204006767,1765216.0,2.2071600764221624,0.8828649136898837,0.44143245684494187,0.2942883045632946,0.22071625602003384
50,300,EB_P_OA_100,9795296,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,5295296,0.00307127168,1.24439456,0.055600608,3.0,6.621040101629473,2.648418689838743,0.8828062299462477,0.6621047552468713,0.6621047552468713,1765098.6666666667,2.207013367209824,0.8828062299462477,0.44140311497312384,0.2942687433154159,0.22070158508229043
51,400,EB_P_OA_100,13060544,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,7060544,0.00409511552,1.65922784,0.074135712,4.0,8.828240189655,3.531299608185982,1.1770998693953274,0.8828250124317442,0.8828250124317442,1765136.0,2.20706004741375,0.8828249020464956,0.4414124510232478,0.29427496734883185,0.22070625310793604
52,500,EB_P_OA_100,16325792,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,8825792,0.00511895936,2.07406112,0.092670816,5.0,11.035440277680527,4.4141805265332215,1.471393508844407,1.103545269616617,1.103545269616617,1765158.4,2.207088055536105,0.8828361053066441,0.44141805265332207,0.2942787017688814,0.2207090539233234
53,600,EB_P_OA_100,19590336,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,10590336,0.00614239488,2.48872896,0.111198528,6.0,13.241760110432025,5.2967093424186436,1.7655697808062145,1.3241775011750296,1.3241775011750296,1765056.0,2.2069600184053377,0.8827848904031073,0.44139244520155363,0.2942616301343691,0.22069625019583827
54,700,EB_P_OA_100,22856224,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,12356224,0.00716660992,2.90371264,0.129740352,7.0,15.449760430524853,6.179910353912988,2.0599701179709964,1.5449777816566848,1.5449777816566848,1765174.857142857,2.2071086329321217,0.8828443362732841,0.44142216813664203,0.294281445424428,0.22071111166524068
55,800,EB_P_OA_100,26121792,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,14121792,0.00819063936,3.31862112,0.148278816,8.0,17.65736063458403,7.062951318833781,2.354317106277927,1.765738050489949,1.765738050489949,1765224.0,2.207170079323004,0.8828689148542226,0.4414344574271113,0.29428963828474086,0.22071725631124361
56,900,EB_P_OA_100,29386912,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,15886912,0.00921440896,3.73342432,0.166812576,9.0,19.864400676196098,7.945768218551598,2.648589406183866,1.9864423030154654,1.9864423030154654,1765212.4444444445,2.2071556306884554,0.8828631353946221,0.44143156769731107,0.29428771179820734,0.2207158114461628
57,1000,EB_P_OA_100,32651840,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,17651840,0.0102380672,4.1481824,0.18534432,10.0,22.071200648187975,8.828489090325284,2.942829696775095,2.207122548551947,2.207122548551947,1765184.0,2.2071200648187976,0.8828489090325284,0.4414244545162642,0.2942829696775095,0.22071225485519472
58,1100,EB_P_OA_100,35917984,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,19417984,0.01126243072,4.56322624,0.203888832,11.0,24.279521061107722,9.711818139078472,3.237272713026157,2.4279548383523153,2.4279548383523153,1765271.2727272727,2.207229187373429,0.8828925580980429,0.44144627904902145,0.2942975193660143,0.22072316712293774
59,1200,EB_P_OA_100,39181696,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,21181696,0.01228538368,4.97769856,0.222407808,12.0,26.48480059217173,10.593930833872657,3.5313102779575525,2.6484830396249106,2.6484830396249106,1765141.3333333333,2.2070667160143107,0.882827569489388,0.441413784744694,0.2942758564964627,0.22070691996874256
60,1300,EB_P_OA_100,42448352,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,22948352,0.01331004416,5.39286272,0.240957696,13.0,28.693761190745317,11.47751595714353,3.8258386523811763,2.869379348062705,2.869379348062705,1765257.8461538462,2.2072123992881014,0.8828858428571945,0.44144292142859726,0.2942952809523982,0.22072148831251576
61,1400,EB_P_OA_100,45712832,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,24712832,0.01433344256,5.80751552,0.259484736,14.0,30.900001000290086,12.360012763714241,4.1200042545714135,3.090003577291439,3.090003577291439,1765202.2857142857,2.2071429285921487,0.8828580545510172,0.4414290272755086,0.2942860181836724,0.22071454123510278
62,1500,EB_P_OA_100,48976928,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,26476928,0.01535661824,6.22207808,0.278007744,15.0,33.10576067059447,13.242317514396689,4.41410583813223,3.3105797925421037,3.3105797925421037,1765128.5333333334,2.207050711372965,0.882821167626446,0.441410583813223,0.2942737225421487,0.22070531950280695
63,1600,EB_P_OA_100,52243648,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,28243648,0.01638131584,6.63725728,0.296558304,16.0,35.31480129237479,14.125934646982271,4.708644882327424,3.531484103309576,3.531484103309576,1765228.0,2.2071750807734243,0.882870915436392,0.441435457718196,0.294290305145464,0.2207177564568485
64,1700,EB_P_OA_100,55509600,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,30009600,0.017405568,7.052256,0.3151008,17.0,37.522881635674345,15.009167667791328,5.003055889263776,3.7522923861209097,3.7522923861209097,1765270.5882352942,2.207228331510256,0.882892215752431,0.4414461078762155,0.29429740525081033,0.2207230815365241
65,1800,EB_P_OA_100,58773504,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,31773504,0.01842863232,7.46677344,0.333621792,18.0,39.72840123635854,15.891376390529643,5.2971254635098814,3.9728445943825395,3.9728445943825395,1765194.6666666667,2.2071334020199194,0.8828542439183136,0.4414271219591568,0.2942847479727712,0.22071358857680776
66,1900,EB_P_OA_100,62039456,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,33539456,0.01945288448,7.88177216,0.352164288,19.0,41.9364815796581,16.774609411338698,5.591536470446234,4.193652877193873,4.193652877193873,1765234.5263157894,2.207183241034637,0.882874179544142,0.441437089772071,0.2942913931813807,0.22071857248388804
67,2000,EB_P_OA_100,65304832,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,35304832,0.02047680256,8.29663552,0.370700736,20.0,44.143841714097086,17.657554348315358,5.885851449438453,4.414389139038103,4.414389139038103,1765241.6,2.2071920857048544,0.882877717415768,0.441438858707884,0.2942925724719227,0.22071945695190515
68,2100,EB_P_OA_100,68568992,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,37068992,0.02150001536,8.71121312,0.389224416,21.0,46.34968140760821,18.53989110831252,6.17996370277084,4.6349733566184455,4.6349733566184455,1765190.0952380951,2.207127686076581,0.8828519575386913,0.44142597876934564,0.29428398584623044,0.22071301698183074
69,2200,EB_P_OA_100,71835520,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,38835520,0.0225246016,9.1263472,0.40777296,22.0,48.558481959768336,19.42341221295397,6.474470737651323,4.855853660396883,4.855853660396883,1765250.9090909092,2.2072037254440153,0.8828823733160895,0.44144118665804477,0.2942941244386965,0.22072062092713104
70,2300,EB_P_OA_100,75099296,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,40599296,0.02354759168,-8.90590951370955,0.426292608,23.0,50.76384151403907,20.305556917062866,6.768518972354288,5.0763898639991565,5.0763898639991565,1765186.7826086956,2.207123544088655,0.8828503007418637,0.44142515037093183,0.2942834335806212,0.22071260278257201
71,2400,EB_P_OA_100,78363712,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,42363712,0.02457095296,-8.491271753709551,0.444818976,24.0,52.970001300377106,21.188021714318868,7.062673904772955,5.297006090898213,5.297006090898213,1765154.6666666667,2.207083387515713,0.8828342380966195,0.44141711904830977,0.29427807936553985,0.2207085871207589
72,2500,EB_P_OA_100,81629984,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,44129984,0.02559539072,-8.076197833709552,0.463364832,25.0,55.178481759710316,22.071414781701474,7.357138260567158,5.517854385357937,5.517854385357937,1765199.36,2.2071392703884127,0.882856591268059,0.4414282956340295,0.29428553042268635,0.2207141754143175
73,2600,EB_P_OA_100,84895552,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,45895552,0.02661942016,-7.661289353709551,0.481903296,26.0,57.38608196376949,22.954455746622266,7.651485248874089,5.738614654191202,5.738614654191202,1765213.5384615385,2.207156998606519,0.8828636825623949,0.44143184128119745,0.294287894187465,0.22071594823812313
74,2700,EB_P_OA_100,88160928,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,47660928,0.02764333824,-7.246425993709551,0.500439744,27.0,59.59344209820848,23.837400683598926,7.945800227866309,5.959350916035431,5.959350916035431,1765219.5555555555,2.20716452215587,0.8828666919851454,0.4414333459925727,0.2942888973283818,0.22071670059390483
75,2800,EB_P_OA_100,91425344,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,49425344,0.02866669952,-6.831788233709552,0.518966112,28.0,61.79960188454652,24.719865480854928,8.239955160284977,6.179967142934487,6.179967142934487,1765190.857142857,2.207128638733804,0.8828523386019617,0.44142616930098083,0.2942841128673206,0.22071311224766024
76,2900,EB_P_OA_100,94691424,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,51191424,0.02969102592,-6.416759433709552,0.537509952,29.0,64.00784227425953,25.603162520293406,8.53438750676447,6.400791430405176,6.400791430405176,1765221.5172413792,2.2071669749744665,0.8828676731135656,0.4414338365567828,0.29428922437118854,0.22071694587604057
77,3000,EB_P_OA_100,97954432,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,52954432,0.03071357056,-6.002452553709552,0.556021536,30.0,66.21224155004951,26.484923112625776,8.82830770420859,6.621231606051312,6.621231606051312,1765147.7333333334,2.207074718334984,0.8828307704208591,0.44141538521042956,0.2942769234736197,0.2207077202017104
78,3100,EB_P_OA_100,101219936,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,54719936,0.03173756288,-5.587559113709552,0.574559328,31.0,68.41976173090197,27.367932068231855,9.122644022743952,6.841983872554898,6.841983872554898,1765159.2258064516,2.207089088093612,0.8828365183300598,0.4414182591650299,0.2942788394433533,0.22070915717919024
79,3200,EB_P_OA_100,104484928,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,56484928,0.03276125824,-5.172785993709551,0.593091744,32.0,70.62664172610057,28.250684949320252,9.41689498310675,7.062672120421057,7.062672120421057,1765154.0,2.207082553940643,0.8828339046662579,0.44141695233312894,0.29427796822208596,0.22070850376315804
80,3300,EB_P_OA_100,107751584,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,58251584,0.03378591872,-4.7576218337095515,0.611641632,33.0,72.83560232467416,29.134270072591125,9.711423357530375,7.283568428858851,7.283568428858851,1765199.5151515151,2.207139464384065,0.8828566688663977,0.44142833443319884,0.2942855562887992,0.22071419481390459
81,3400,EB_P_OA_100,111016832,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,60016832,0.03480976256,-4.342788553709552,0.630176736,34.0,75.04280241269969,30.01715099093836,10.005716996979455,7.504288686043725,7.504288686043725,1765200.9411764706,2.2071412474323435,0.8828573820864225,0.44142869104321125,0.2942857940288075,0.22071437311893308
82,3500,EB_P_OA_100,114279968,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,61779968,0.03583238144,-3.9284515937095517,0.648689664,35.0,77.24736173490312,30.898975601900155,10.299658533966717,7.724744866349216,7.724744866349216,1765141.9428571428,2.207067478140089,0.8828278743400043,0.44141393717000216,0.2942759581133348,0.22070699618140616
83,3600,EB_P_OA_100,117548544,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,63548544,0.03685815552,-3.512836233709552,0.667259712,36.0,79.45872302967861,31.783521004612343,10.594507001537448,7.945881244677357,7.945881244677357,1765237.3333333333,2.207186750824406,0.8828755834614539,0.44143779173072695,0.29429186115381795,0.2207189234632599
84,3700,EB_P_OA_100,120814176,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,65314176,0.03788222208,-3.0979127137095515,0.685798848,37.0,81.66640325694452,32.66659397884784,10.888864659615948,8.1666495158403,8.1666495158403,1765248.0,2.2072000880255276,0.882880918347239,0.4414404591736195,0.29429363944907966,0.22072025718487295
85,3800,EB_P_OA_100,124076608,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,67076608,0.03890443264,-2.6837411937095514,0.704304384,38.0,83.87008232387393,33.54806648734782,11.18268882911594,8.38701767051933,8.38701767051933,1765173.894736842,2.2071074295756294,0.8828438549302057,0.44142192746510284,0.2942812849767352,0.22071099132945604
86,3900,EB_P_OA_100,127343904,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,68843904,0.03992946432,-2.2684266337095518,0.722860992,39.0,86.0798431545148,34.4319717037658,11.477323901255266,8.607994002253907,8.607994002253907,1765228.3076923077,2.20717546550038,0.8828710693273282,0.4414355346636641,0.2942903564424427,0.22071779492958735
87,4000,EB_P_OA_100,130605440,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,70605440,0.0409511552,-1.8544656737095515,0.74135712,40.0,88.28240189655,35.31299608185982,11.770998693953274,8.828250124317442,8.828250124317442,1765136.0,2.20706004741375,0.8828249020464956,0.4414124510232478,0.29427496734883185,0.22070625310793604
88,4100,EB_P_OA_100,133873440,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,72373440,0.0419765952,-1.4389856737095517,0.75992112,41.0,90.49304298246491,36.19725340073961,12.065751133579871,9.04931448167848,9.04931448167848,1765205.8536585367,2.2071473898162175,0.8828598390424297,0.44142991952121485,0.2942866130141432,0.22071498735801168
89,4200,EB_P_OA_100,137137920,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,74137920,0.0429999936,-1.0243328737095516,0.77844816,42.0,92.69928279200968,37.079750207310326,12.35991673577011,9.269938710907212,9.269938710907212,1765188.5714285714,2.2071257807621354,0.8828511954121506,0.4414255977060753,0.2942837318040502,0.22071282645017173
90,4300,EB_P_OA_100,140402016,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,75902016,0.04402316928,-0.6097703137095516,0.796971168,43.0,94.90504246231407,37.96205495799278,12.654018319330925,9.490514926157879,9.490514926157879,1765163.1627906978,2.20709401075149,0.8828384873951809,0.44141924369759045,0.29427949579839363,0.22070964944553206
91,4400,EB_P_OA_100,143669888,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,77669888,0.04504853504,-0.19432039370955162,0.815533824,44.0,97.11552350181553,38.84624825824315,12.948749419414384,9.711563278859558,9.711563278859558,1765224.7272727273,2.2071709886776256,0.8828692785964352,0.4414346392982176,0.2942897595321451,0.22071734724680814
92,4500,EB_P_OA_100,146934688,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,79434688,0.04607211904,0.2204076062904484,0.834064224,45.0,99.32216342739395,39.72890511138741,13.24296837046247,9.932227519736683,9.932227519736683,1765215.288888889,2.207159187275421,0.8828645580308314,0.4414322790154157,0.2942881860102771,0.22071616710525963
93,4600,EB_P_OA_100,150199872,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,81199872,0.04709592576,0.6352258462904484,0.852598656,46.0,101.52928349221274,40.611754020419944,13.537251340139981,10.152939774591879,10.152939774591879,1765214.608695652,2.2071583367872334,0.8828642178352161,0.44143210891760803,0.2942880726117387,0.22071608205634516
94,4700,EB_P_OA_100,153464544,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,82964544,0.04811943552,1.0499237662904484,0.871127712,47.0,103.7357633713777,41.49434685493478,13.831448951644928,10.373588010809646,10.373588010809646,1765203.0638297873,2.2071439015186747,0.8828584437220167,0.44142922186100836,0.2942861479073389,0.22071463852786483
95,4800,EB_P_OA_100,156730688,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,84730688,0.04914379904,1.4649676062904484,0.889672224,48.0,105.94408378429745,42.37767590368797,14.12589196789599,10.594420300610015,10.594420300610015,1765222.6666666667,2.2071684121728636,0.8828682479934995,0.44143412399674975,0.29428941599783315,0.220717089596042
96,100,EB_P_OA_200,3265376,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,1765376,0.00102391808,0.41486336,0.018536448,0.5,2.2073601344389875,0.8829449369766602,0.2943149789922201,0.2207362618442294,0.2207362618442294,3530752.0,4.414720268877975,1.7658898739533204,0.8829449369766602,0.5886299579844402,0.4414725236884588
97,200,EB_P_OA_200,6507898,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,3507898,0.00203458084,0.82435603,0.036832929,1.0,4.386144481899751,1.7544595477283889,0.5848198492427963,0.4386149417749242,0.4386149417749242,3507898.0,4.386144481899751,1.7544595477283889,0.8772297738641944,0.5848198492427963,0.4386149417749242
98,300,EB_P_OA_200,9772762,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,5272762,0.00305820196,1.23909907,0.055364001,1.5,6.592864430684899,2.6371484101873643,0.8790494700624548,0.6592871849817278,0.6592871849817278,3515174.6666666665,4.395242953789932,1.7580989401249096,0.8790494700624548,0.5860329800416365,0.4395247899878185
99,400,EB_P_OA_200,13015476,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,7015476,0.00406897608,1.64863686,0.073662498,2.0,8.771888847765853,3.508759048883225,1.1695863496277417,0.8771898719014574,0.8771898719014574,3507738.0,4.385944423882926,1.7543795244416125,0.8771897622208062,0.5847931748138708,0.4385949359507287
100,500,EB_P_OA_200,16280724,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,8780724,0.00509281992,2.06347014,0.092197602,2.5,10.97908893579138,4.391639967230464,1.4638799890768213,1.0979101290863302,1.0979101290863302,3512289.6,4.391635574316552,1.7566559868921856,0.8783279934460928,0.5855519956307286,0.4391640516345321
101,600,EB_P_OA_200,19522734,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,10522734,0.00610318572,2.47284249,0.110488707,3.0,13.157233097598304,5.262898503464508,1.7542995011548361,1.3157247903795992,1.3157247903795992,3507578.0,4.385744365866101,1.7542995011548361,0.8771497505774181,0.5847665003849454,0.4385749301265331
102,700,EB_P_OA_200,22788622,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,12288622,0.00712740076,2.88782617,0.129030531,3.5,15.36523341769113,6.146099514958853,2.0486998383196178,1.5365250708612546,1.5365250708612546,3511034.8571428573,4.3900666907688946,1.7560284328453866,0.8780142164226933,0.5853428109484622,0.4390071631032156
103,800,EB_P_OA_200,26031656,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,14031656,0.00813836048,3.29743916,0.147332388,4.0,17.544657950805735,7.017870200228266,2.3392900667427554,1.754467769429375,1.754467769429375,3507914.0,4.386164487701434,1.7544675500570666,0.8772337750285333,0.5848225166856889,0.4386169423573438
104,900,EB_P_OA_200,29296776,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,15796776,0.00916213008,3.71224236,0.165866148,4.5,19.7516979924178,7.900687099946084,2.633562366648695,1.9751720219548916,1.9751720219548916,3510394.6666666665,4.389266220537289,1.7557082444324632,0.8778541222162316,0.5852360814774877,0.4389271159899759
105,1000,EB_P_OA_200,32539170,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,17539170,0.0101727186,4.12170495,0.184161285,5.0,21.930322293465103,8.772137692068393,2.9240458973561307,2.19303469722623,2.19303469722623,3507834.0,4.386064458693021,1.7544275384136785,0.8772137692068392,0.5848091794712261,0.438606939445246
106,1100,EB_P_OA_200,35805314,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,19305314,0.01119708212,4.53674879,0.202705797,5.5,24.13864270638485,9.655466740821579,3.2184889136071932,2.4138669870265983,2.4138669870265983,3510057.090909091,4.388844128433609,1.7555394074221053,0.8777697037110527,0.5851798024740351,0.4388849067321087
107,1200,EB_P_OA_200,39046492,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,21046492,0.01220696536,4.94592562,0.220988166,6.0,26.315746566504288,10.526309155964386,3.5087697186547953,2.63157761803405,2.63157761803405,3507748.6666666665,4.385957761084048,1.7543848593273976,0.8771924296636988,0.5847949531091325,0.43859626967234167
108,1300,EB_P_OA_200,42313148,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,22813148,0.01323162584,5.36108978,0.239538054,6.5,28.524707165077874,11.409894279235257,3.803298093078419,2.852473926471844,2.852473926471844,3509715.076923077,4.388416486935057,1.755368350651578,0.877684175325789,0.585122783550526,0.4388421425341299
109,1400,EB_P_OA_200,45555094,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,24555094,0.01424195452,5.77044709,0.257828487,7.0,30.702771303678066,12.281120806154592,4.093706935384864,3.0702805854354347,3.0702805854354347,3507870.5714285714,4.386110186239724,1.7544458294506557,0.8772229147253279,0.5848152764835519,0.4386115122050621
110,1500,EB_P_OA_200,48819190,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,26319190,0.0152651302,6.18500965,0.276351495,7.5,32.90853097398246,13.163425556837039,4.38780851894568,3.2908568006861,3.2908568006861,3509225.3333333335,4.387804129864327,1.755123407578272,0.877561703789136,0.585041135859424,0.4387809067581466
111,1600,EB_P_OA_200,52063376,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,28063376,0.01627675808,6.59489336,0.294665448,8.0,35.0893959248182,14.035772409771244,4.678590803257081,3.5089435411884287,3.5089435411884287,3507922.0,4.386174490602275,1.7544715512214055,0.8772357756107028,0.5848238504071351,0.4386179426485536
112,1700,EB_P_OA_200,55329328,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,29829328,0.01730101024,7.00989208,0.313207944,8.5,37.297476268117755,14.919005430580299,4.973001810193433,3.729751823999762,3.729751823999762,3509332.705882353,4.387938384484442,1.755177109480035,0.8775885547400175,0.585059036493345,0.4387943322352661
113,1800,EB_P_OA_200,58570698,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,31570698,0.01831100484,7.41911403,0.331492329,9.0,39.474820197857376,15.789943873667237,5.263314624555746,3.947486461996249,3.947486461996249,3507855.3333333335,4.386091133095264,1.7544382081852488,0.8772191040926244,0.5848127360617495,0.4386096068884721
114,1900,EB_P_OA_200,61836650,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,33336650,0.019335257,7.83411275,0.350034825,9.5,41.68290054115693,16.673176894476292,5.557725631492097,4.168294744807582,4.168294744807582,3509121.052631579,4.387673741174414,1.755071252050136,0.877535626025068,0.5850237506833786,0.4387678678744823
115,2000,EB_P_OA_200,65079492,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,35079492,0.02034610536,8.24368062,0.368334666,10.0,43.86208500465135,17.544851551801575,5.848283850600525,4.386213436386668,4.386213436386668,3507949.2,4.386208500465135,1.7544851551801575,0.8772425775900787,0.5848283850600525,0.43862134363866684
116,2100,EB_P_OA_200,68343652,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,36843652,0.02136931816,8.65825822,0.386858346,10.5,46.067924698162464,18.427188311798734,6.142396103932911,4.6067976539670115,4.6067976539670115,3508919.238095238,4.387421399824997,1.7549703154094032,0.8774851577047016,0.5849901051364677,0.4387426337111439
117,2200,EB_P_OA_200,71587646,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,38587646,0.02238083468,9.06809681,0.405170283,11.0,48.24854957937802,19.299439136788806,6.433146378929602,4.824860387480305,4.824860387480305,3507967.8181818184,4.386231779943457,1.7544944669808007,0.8772472334904003,0.5848314889936002,0.4386236715891187
118,2300,EB_P_OA_200,74851422,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,40351422,0.02340382476,-8.964159903709552,0.423689931,11.5,50.45390913364876,20.1815838408977,6.727194613632567,5.045396591082579,5.045396591082579,3508819.304347826,4.38729644640424,1.7549203339911046,0.8774601669955523,0.5849734446637015,0.43873013835500685
119,2400,EB_P_OA_200,78093304,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,42093304,0.02441411632,-8.554817633709552,0.441979692,12.0,52.63189324904222,21.052778358502323,7.017592786167441,5.263195247716491,5.263195247716491,3507775.3333333335,4.385991104086852,1.7543981965418605,0.8771990982709302,0.5847993988472868,0.4385996039763743
120,2500,EB_P_OA_200,81359576,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,43859576,0.02543855408,-8.139743713709551,0.460525548,12.5,54.84037370837543,21.936171425884933,7.3120571419616445,5.484043542176216,5.484043542176216,3508766.08,4.387229896670035,1.7548937140707945,0.8774468570353973,0.5849645713569316,0.4387234833740973
121,2600,EB_P_OA_200,84602610,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,45602610,0.0264495138,-7.730130723709552,0.478827405,13.0,57.01979824149003,22.807942111154347,7.602647370384782,5.701986240744337,5.701986240744337,3507893.076923077,4.386138326268464,1.7544570854734112,0.8772285427367056,0.5848190284911371,0.43861432621110286
122,2700,EB_P_OA_200,87867986,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,47367986,0.02747343188,-7.315267363709552,0.497363853,13.5,59.22715837592902,23.690887048131007,7.896962349377002,5.922722502588566,5.922722502588566,3508739.703703704,4.387196916735483,1.7548805220837782,0.8774402610418891,0.5849601740279261,0.43872018537693086
123,2800,EB_P_OA_200,91109868,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,49109868,0.02848372344,-6.905925093709552,0.515653614,14.0,61.405142491322486,24.562081565735628,8.187360521911877,6.140521159222478,6.140521159222478,3507847.714285714,4.386081606523034,1.754434397552545,0.8772171987762725,0.5848114658508483,0.43860865423017703
124,2900,EB_P_OA_200,94375948,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,50875948,0.02950804984,-6.490896293709552,0.534197454,14.5,63.6133828810355,25.445378605174106,8.481792868391368,6.361345446693169,6.361345446693169,3508686.0689655175,4.387129853864518,1.754853696908559,0.8774268484542795,0.5849512323028531,0.4387134790822875
125,3000,EB_P_OA_200,97616422,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,52616422,0.03051752476,-6.081884903709551,0.552472431,15.0,65.78960648588091,26.315868917855095,8.771956305951699,6.57896805207416,6.57896805207416,3507761.466666667,4.385973765725394,1.7543912611903398,0.8771956305951699,0.5847970870634466,0.43859787013827733
126,3100,EB_P_OA_200,100881926,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,54381926,0.03154151708,-5.666991463709552,0.571010223,15.5,67.99712666673335,27.19887787346118,9.066292624487058,6.799720318577746,6.799720318577746,3508511.35483871,4.386911397853765,1.7547663144168502,0.8773831572084251,0.5849221048056167,0.43869163345662876
127,3200,EB_P_OA_200,104124384,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,56124384,0.03255214272,-5.2575138337095515,0.589306032,16.0,70.1758309909874,28.070360474898195,9.356786824966065,7.017590996178763,7.017590996178763,3507774.0,4.385989436936712,1.7543975296811372,0.8771987648405686,0.584799176560379,0.4385994372611727
128,3300,EB_P_OA_200,107391040,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,57891040,0.0335768032,-4.842349673709552,0.60785592,16.5,72.38479158956098,28.953945598169067,9.651315199389689,7.238487304616556,7.238487304616556,3508547.878787879,4.3869570660339985,1.7547845817072163,0.8773922908536081,0.5849281939024055,0.43869620027979134
129,3400,EB_P_OA_200,110633754,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,59633754,0.03458757732,-4.432811883709552,0.626154417,17.0,74.56381600664193,29.825556236864927,9.941852078954977,7.456389991536286,7.456389991536286,3507867.882352941,4.386106823920113,1.7544444845214664,0.8772222422607332,0.5848148281738221,0.4386111759727227
130,3500,EB_P_OA_200,113896890,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,61396890,0.0356101962,-4.018474923709552,0.644667345,17.5,76.76837532884537,30.707380847826716,10.235793615942239,7.6768461718417775,7.6768461718417775,3508393.714285714,4.38676430450545,1.7547074770186695,0.8773537385093347,0.5849024923395565,0.4386769241052444
131,3600,EB_P_OA_200,117142932,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,63142932,0.03662290056,-3.6081550537095515,0.663000786,18.0,78.95156095267627,31.580655970887527,10.526885323629177,7.8951649799047745,7.8951649799047745,3507940.6666666665,4.386197830704237,1.7544808872715292,0.8772404436357646,0.5848269624238431,0.4386202766613764
132,3700,EB_P_OA_200,120408564,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,64908564,0.03764696712,-3.1932315337095516,0.681539922,18.5,81.15924117994219,32.46372894512303,10.821242981707677,8.115933251067718,8.115933251067718,3508571.027027027,4.386986009726605,1.7547961591958396,0.8773980795979198,0.5849320530652798,0.43869909465230905
133,3800,EB_P_OA_200,123648462,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,66648462,0.03865610796,-2.7843555037095515,0.699808851,19.0,83.33474457592702,33.33393117397163,11.111310391323876,8.333483835481605,8.333483835481605,3507813.789473684,4.386039188206685,1.754417430209033,0.8772087151045165,0.5848058100696776,0.43860441239376863
134,3900,EB_P_OA_200,126915758,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,68415758,0.03968113964,-2.3690409437095514,0.718365459,19.5,85.54450540656791,34.2178363903896,11.405945463463201,8.554460167216181,8.554460167216181,3508500.4102564105,4.386897713157329,1.7547608405328003,0.8773804202664002,0.5849202801776001,0.4386902649854452
135,4000,EB_P_OA_200,130154760,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,70154760,0.0406897608,-1.9603754737095516,0.73662498,20.0,87.71888847765852,35.08759048883225,11.695863496277417,8.771898719014573,8.771898719014573,3507738.0,4.385944423882926,1.7543795244416125,0.8771897622208062,0.5847931748138708,0.4385949359507287
136,4100,EB_P_OA_200,133422760,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,71922760,0.0417152008,-1.5448954737095517,0.75518898,20.5,89.92952956357344,35.971847807712045,11.990615935904014,8.99296307637561,8.99296307637561,3508427.3170731706,4.386806320174314,1.7547242833030265,0.8773621416515133,0.5849080944343421,0.438681125676859
137,4200,EB_P_OA_200,136664706,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,73664706,0.04272552948,-1.1355381637095516,0.773479413,21.0,92.10759370217363,36.843074334631375,12.28102477821046,9.2107697353392,9.2107697353392,3507843.1428571427,4.386075890579696,1.7544321111729226,0.8772160555864613,0.5848107037243075,0.4386080826352
138,4300,EB_P_OA_200,139928802,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,75428802,0.04374870516,-0.7209756037095516,0.792002421,21.5,94.31335337247802,37.725379085313826,12.575126361771275,9.431345950589865,9.431345950589865,3508316.3720930233,4.3866675987199075,1.7546687946657593,0.8773343973328797,0.5848895982219198,0.4386672535158077
139,4400,EB_P_OA_200,143174140,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,77174140,0.0447610012,-0.3108211737095516,0.81032847,22.0,96.4956587410349,38.59830210591282,12.86610070197094,9.649576733026402,9.649576733026402,3507915.4545454546,4.3861663064106775,1.754468277541492,0.877234138770746,0.5848227591804973,0.4386171242284728
140,4500,EB_P_OA_200,146438940,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,78938940,0.0457845852,0.10390682629044838,0.82885887,22.5,98.70229866661332,39.480958959057084,13.160319653019029,9.870240973903528,9.870240973903528,3508397.3333333335,4.3867688296272584,1.7547092870692038,0.8773546435346019,0.5849030956897346,0.4386773766179346
141,4600,EB_P_OA_200,149681590,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,80681590,0.0467953222,0.5134295762904484,0.847156695,23.0,100.88124306048753,40.35253758843824,13.450845862812745,10.088135658493579,10.088135658493579,3507895.217391304,4.386141002629893,1.7544581560190537,0.8772290780095269,0.5848193853396846,0.4386145938475469
142,4700,EB_P_OA_200,152946262,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,82446262,0.04781883196,0.9281274962904484,0.865685751,23.5,103.0877229396525,41.23513042295308,13.745043474317693,10.308783894711349,10.308783894711349,3508351.574468085,4.386711614453298,1.7546864009767267,0.8773432004883633,0.5848954669922423,0.4386716550940999
143,4800,EB_P_OA_200,156189872,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,84189872,0.04883012576,1.3378758462904483,0.883993656,24.0,105.26786768162768,42.10718919205489,14.035729730684963,10.526798614246573,10.526798614246573,3507911.3333333335,4.3861611534011535,1.7544662163356204,0.8772331081678102,0.5848220721118734,0.43861660892694054
144,100,EB_P_OA_300,3265376,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,1765376,0.00102391808,0.41486336,0.018536448,0.3333333333333333,2.2073601344389875,0.8829449369766602,0.2943149789922201,0.2207362618442294,0.2207362618442294,5296128.0,6.622080403316962,2.6488348109299804,1.3244174054649902,0.8829449369766602,0.6622087855326882
145,200,EB_P_OA_300,6507898,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,3507898,0.00203458084,0.82435603,0.036832929,0.6666666666666666,4.386144481899751,1.7544595477283889,0.5848198492427963,0.4386149417749242,0.4386149417749242,5261847.0,6.579216722849626,2.6316893215925834,1.3158446607962917,0.8772297738641944,0.6579224126623864
146,300,EB_P_OA_300,9750331,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,5250331,0.00304519198,1.233827785,0.0551284755,1.0,6.564817547088656,2.625929645526848,0.8753098818422828,0.6564824934659103,0.6564824934659103,5250331.0,6.564817547088656,2.625929645526848,1.312964822763424,0.8753098818422828,0.6564824934659103
147,400,EB_P_OA_300,13015579,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,7015579,0.00406903582,1.648661065,0.0736635795,1.3333333333333333,8.772017635114183,3.5088105638740874,1.1696035212913625,0.8772027506507832,0.8772027506507832,5261684.25,6.579013226335637,2.6316079229055656,1.3158039614527828,0.8772026409685219,0.6579020629880874
148,500,EB_P_OA_300,16258293,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,8758293,0.00507980994,2.058198855,0.0919620765,1.6666666666666667,10.951042052195136,4.380421202569948,1.4601404008566492,1.0951054375705127,1.0951054375705127,5254975.8,6.570625231317082,2.6282527215419687,1.3141263607709843,0.8760842405139896,0.6570632625423076
149,600,EB_P_OA_300,19500406,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,10500406,0.00609023548,2.46759541,0.110254263,2.0,13.129315001350392,5.251731253794854,1.7505770845982849,1.3129329776131076,1.3129329776131076,5250203.0,6.564657500675196,2.625865626897427,1.3129328134487135,0.8752885422991424,0.6564664888065538
150,700,EB_P_OA_300,22766294,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,12266294,0.00711445052,2.88257909,0.128796087,2.3333333333333335,15.337315321443219,6.1349322652891995,2.0449774217630665,1.533733258094763,1.533733258094763,5256983.142857143,6.573135137761379,2.6292566851239423,1.3146283425619711,0.8764188950413141,0.657314253469184
151,800,EB_P_OA_300,26009328,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,14009328,0.00812541024,3.29219208,0.147097944,2.6666666666666665,17.516739854557823,7.006702950558613,2.335567650186204,1.7516759566628834,1.7516759566628834,5253498.0,6.568777445459183,2.6275136064594795,1.3137568032297398,0.8758378688198266,0.6568784837485813
152,900,EB_P_OA_300,29252017,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,15752017,0.00913616986,3.701723995,0.1653961785,3.0,19.695733012573648,7.878301085615914,2.6261003618719716,1.9695755176725824,1.9695755176725824,5250672.333333333,6.565244337524549,2.626100361871971,1.3130501809359856,0.8753667872906571,0.6565251725575274
153,1000,EB_P_OA_300,32516945,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,17516945,0.0101598281,4.116482075,0.1839279225,3.3333333333333335,21.902532984565525,8.7610219573896,2.9203406524632003,2.1902557632090645,2.1902557632090645,5255083.5,6.570759895369657,2.6283065872168803,1.3141532936084401,0.8761021957389601,0.6570767289627193
154,1100,EB_P_OA_300,35760555,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,19260555,0.0111711219,4.526230425,0.2022358275,3.6666666666666665,24.082677726540698,9.633080726491409,3.2110269088304695,2.408270482744289,2.408270482744289,5252878.636363637,6.568003016329281,2.6272038344976574,1.3136019172488287,0.875734611499219,0.6568010407484425
155,1200,EB_P_OA_300,39001836,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,21001836,0.01218106488,4.93543146,0.220519278,4.0,26.259910374008463,10.503974656625077,3.5013248855416927,2.625993992501067,2.625993992501067,5250459.0,6.564977593502116,2.6259936641562693,1.3129968320781347,0.8753312213854232,0.6564984981252667
156,1300,EB_P_OA_300,42268492,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,22768492,0.01320572536,5.35059562,0.239069166,4.333333333333333,28.46887097258205,11.38755977989595,3.7958532599653165,2.8468903009388606,2.8468903009388606,5254267.384615385,6.569739455211242,2.6278984107452192,1.3139492053726096,0.8759661369150731,0.6569746848320448
157,1400,EB_P_OA_300,45510438,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,24510438,0.01421605404,5.75995293,0.257359599,4.666666666666667,30.64693511118224,12.258786306815283,4.086262102271761,3.0646969599024514,3.0646969599024514,5252236.714285714,6.5672003809676225,2.626882780031846,1.313441390015923,0.8756275933439487,0.6567207771219539
158,1500,EB_P_OA_300,48752103,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,26252103,0.01522621974,6.169244204999999,0.2756470815,5.0,32.82464789789039,13.129872292837216,4.376624097612405,3.282468483637299,3.282468483637299,5250420.6,6.564929579578077,2.625974458567443,1.3129872292837215,0.875324819522481,0.6564936967274597
159,1600,EB_P_OA_300,52018823,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,28018823,0.01625091734,6.584423405,0.2941976415,5.333333333333333,35.033688519670704,14.013489425422797,4.671163141807599,3.503372794404771,3.503372794404771,5253529.3125,6.568816597438257,2.6275292672667745,1.3137646336333872,0.8758430890889248,0.6568823989508946
160,1700,EB_P_OA_300,55262241,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,29762241,0.01726209978,6.994126635000001,0.3125035305,5.666666666666667,37.21359319202569,14.885452166580475,4.961817388860158,3.721363506950961,3.721363506950961,5252160.176470588,6.567104680945709,2.6268444999847897,1.3134222499923949,0.8756148333282632,0.6567112071089931
161,1800,EB_P_OA_300,58503714,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,31503714,0.01827215412,7.40337279,0.330788997,6.0,39.39106590911364,15.756442124658276,5.252147374886092,3.939111023696774,3.939111023696774,5250619.0,6.56517765151894,2.626073687443046,1.313036843721523,0.8753578958143486,0.6565185039494623
162,1900,EB_P_OA_300,61769666,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,33269666,0.01929640628,7.81837151,0.349331493,6.333333333333333,41.5991462524132,16.63967514546733,5.546558381822444,4.159919306508107,4.159919306508107,5253105.157894737,6.568286250381032,2.627317128231684,1.313658564115842,0.875772376077228,0.6568293641854906
163,2000,EB_P_OA_300,65012508,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,35012508,0.02030725464,8.22793938,0.367631334,6.666666666666667,43.778330715907614,17.511349802792612,5.837116600930871,4.377837998087193,4.377837998087193,5251876.2,6.566749607386142,2.626702470418892,1.313351235209446,0.8755674901396306,0.656675699713079
164,2100,EB_P_OA_300,68254237,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,36754237,0.02131745746,8.637245695,0.3859194885,7.0,45.95612352582249,18.382467798129255,6.127489266043085,4.595617524151718,4.595617524151718,5250605.285714285,6.565160503688927,2.6260668283041793,1.3130334141520896,0.8753556094347265,0.6565167891645312
165,2200,EB_P_OA_300,71520765,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,38520765,0.0223420437,9.052379775,0.4044680325,7.333333333333333,48.16492407798261,19.265988902770705,6.421996300923569,4.8164978279301565,4.8164978279301565,5252831.590909091,6.567944192452175,2.6271803049232783,1.3135901524616391,0.8757267683077593,0.6567951583541122
166,2300,EB_P_OA_300,74762007,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,40262007,0.02335196406,-8.985172428709552,0.4227510735,7.666666666666667,50.34210796130878,20.136863327228223,6.712287775742741,5.034216461267286,5.034216461267286,5251566.130434782,6.5663619079967965,2.626547390508029,1.3132736952540145,0.8755157968360097,0.6566369297305156
167,2400,EB_P_OA_300,78003992,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,42003992,0.02436231536,-8.575805953709551,0.441041916,8.0,52.52022086405057,21.00810935982371,7.002703119941236,5.252027996650525,5.252027996650525,5250499.0,6.5650276080063215,2.6260136699779637,1.3130068349889819,0.8753378899926545,0.6565034995813156
168,2500,EB_P_OA_300,81270264,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,43770264,0.02538675312,-8.160732033709552,0.459587772,8.333333333333334,54.72870132338378,21.891502427206316,7.2971674757354394,5.472876291110249,5.472876291110249,5252431.68,6.567444158806054,2.6269802912647577,1.3134901456323789,0.8756600970882527,0.6567451549332299
169,2600,EB_P_OA_300,84513298,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,45513298,0.02639771284,-7.751119043709552,0.477889629,8.666666666666666,56.90812585649839,22.76327311247573,7.587757704158577,5.6908189896783705,5.6908189896783705,5251534.384615385,6.566322214211352,2.626531512977969,1.3132657564889845,0.8755105043259896,0.6566329603475043
170,2700,EB_P_OA_300,87756243,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,47256243,0.02740862094,-7.341526968709553,0.4961905515,9.0,59.087439107341126,23.634999284791874,7.878333094930625,5.908750560006782,5.908750560006782,5250693.666666667,6.565271011926792,2.626111031643542,1.313055515821771,0.8753703438811806,0.6565278400007536
171,2800,EB_P_OA_300,91020659,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,49020659,0.02843198222,-6.926889208709552,0.5147169195,9.333333333333334,61.29359889367917,24.517464082047876,8.172488027349292,6.129366786905838,6.129366786905838,5252213.464285714,6.567171310037053,2.6268711516479866,1.3134355758239933,0.8756237172159954,0.6567178700256254
172,2900,EB_P_OA_300,94264205,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,50764205,0.0294432389,-6.517155898709551,0.5330241525,9.666666666666666,63.47366361244761,25.389490841834974,8.46316361394499,6.347373504111385,6.347373504111385,5251469.482758621,6.5662410633566495,2.626499052603618,1.313249526301809,0.875499684201206,0.6566248452529019
173,3000,EB_P_OA_300,97504782,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,52504782,0.03045277356,-6.108120303709551,0.551300211,10.0,65.65001600464134,26.260032669506828,8.753344223168941,6.5650089882417015,6.5650089882417015,5250478.2,6.565001600464135,2.6260032669506828,1.3130016334753414,0.8753344223168943,0.6565008988241702
174,3100,EB_P_OA_300,100770286,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,54270286,0.03147676588,-5.693226863709552,0.569838003,10.333333333333334,67.8575361854938,27.143041625112907,9.047680541704302,6.785761254745288,6.785761254745288,5251963.161290322,6.566858340531657,2.626745963720604,1.313372981860302,0.8755819879068679,0.6566865730398666
175,3200,EB_P_OA_300,104012744,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,56012744,0.03248739152,-5.2837492337095515,0.588133812,10.666666666666666,70.03624050974783,28.014524226549927,9.338174742183309,7.0036319323463045,7.0036319323463045,5251194.75,6.565897547788858,2.6263616462390558,1.3131808231195279,0.8754538820796852,0.656590493657466
176,3300,EB_P_OA_300,107256969,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,57756969,0.03349904202,-4.873856358709551,0.6064481745,11.0,72.21715422472516,28.88689058516028,9.62896352838676,7.2217235492682805,7.2217235492682805,5250633.545454546,6.56519583861138,2.6260809622872987,1.3130404811436494,0.8753603207624329,0.6565203226607529
177,3400,EB_P_OA_300,110522217,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,59522217,0.03452288586,-4.459023078709552,0.6249832785,11.333333333333334,74.4243543127507,29.76977150350752,9.92325716783584,7.442443806453154,7.442443806453154,5251960.323529411,6.566854792301531,2.626744544427134,1.313372272213567,0.8755815148090447,0.6566862182164547
178,3500,EB_P_OA_300,113762819,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,61262819,0.03553243502,-4.049981608709552,0.6432595995,11.666666666666666,76.60073796400957,30.640325834817933,10.21344194493931,7.660082416493502,7.660082416493502,5251098.771428572,6.565777539772249,2.6263136429843943,1.3131568214921971,0.8754378809947981,0.6565784928423002
179,3600,EB_P_OA_300,117008964,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,63008964,0.03654519912,-3.6396375337095517,0.661594122,12.0,78.7840523751888,31.513652472869605,10.504550824289868,7.878414103305825,7.878414103305825,5250747.0,6.5653376979324,2.626137706072467,1.3130688530362336,0.8753792353574891,0.6565345086088188
180,3700,EB_P_OA_300,120274596,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,64774596,0.03756926568,-3.224714013709552,0.680133258,12.333333333333334,80.99173260245472,32.396725447105105,10.798908482368368,8.099182374468768,8.099182374468768,5251994.27027027,6.566897238036868,2.626761522738252,1.313380761369126,0.875587174246084,0.656690462794765
181,3800,EB_P_OA_300,123514494,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,66514494,0.03857840652,-2.8158379837095517,0.698402187,12.666666666666666,83.16723599843955,33.2669276759537,11.088975891984568,8.316732958882655,8.316732958882655,5251144.263157895,6.565834420929438,2.6263363954700294,1.3131681977350147,0.8754454651566764,0.6565841809644202
182,3900,EB_P_OA_300,126759359,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,68259359,0.03959042822,-2.4057947087095517,0.7167232695,13.0,85.3489499454842,34.13961412771116,11.379871375903722,8.534904599101413,8.534904599101413,5250719.923076923,6.565303841960322,2.6261241636700894,1.3130620818350447,0.8753747212233631,0.656531123007801
183,4000,EB_P_OA_300,130020895,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,70020895,0.0406121191,-1.9918337487095517,0.7352193975,13.333333333333334,87.55150868751939,35.02063850580519,11.67354616860173,8.75516072116495,8.75516072116495,5251567.125,6.566363151563953,2.626547887935389,1.3132739439676946,0.8755159626451298,0.6566370540873712
184,4100,EB_P_OA_300,133266361,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,71766361,0.04162448938,-1.5816492387095515,0.7535467905,13.666666666666666,89.73397410248973,35.89362554503361,11.964541848344535,8.973407508260843,8.973407508260843,5251197.146341464,6.565900544084614,2.6263628447585563,1.3131814223792782,0.8754542815861855,0.6565907932873787
185,4200,EB_P_OA_300,136508410,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,73508410,0.0426348778,-1.1722677237095516,0.771838305,14.0,91.91216702843825,36.7649035869438,12.2549678623146,9.19122704597376,9.19122704597376,5250600.714285715,6.565154787745589,2.626064541924557,1.3130322709622786,0.8753548473081858,0.6565162175695543
186,4300,EB_P_OA_300,139772506,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,75272506,0.04365805348,-0.7577051637095517,0.790361313,14.333333333333334,94.11792669874264,37.647208337626246,12.549069445875416,9.411803261224424,9.411803261224424,5251570.186046512,6.566366978982044,2.626549418904157,1.3132747094520785,0.8755164729680524,0.656637436829611
187,4400,EB_P_OA_300,143017844,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,77017844,0.04467034952,-0.34755073370955164,0.808687362,14.666666666666666,96.30023206729952,38.52013135822524,12.840043786075082,9.630034043660961,9.630034043660961,5251216.636363637,6.565924913679513,2.6263725926062667,1.3131862963031333,0.8754575308687556,0.656593230249611
188,4500,EB_P_OA_300,146260213,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,78760213,0.04568092354,0.061905981290448386,0.8269822365,15.0,98.47882510928169,39.39156944670899,13.130523148902997,9.847893593022269,9.847893593022269,5250680.866666666,6.565255007285446,2.6261046297805994,1.3130523148902997,0.8753682099268664,0.6565262395348178
189,4600,EB_P_OA_300,149525397,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,80525397,0.04670473026,0.4767242212904484,0.8455166685,15.333333333333334,100.6859451741005,40.274418355741524,13.424806118580507,10.068605847877464,10.068605847877464,5251656.326086956,6.566474685267423,2.626592501461403,1.3132962507307016,0.8755308338204678,0.6566482074702693
190,4700,EB_P_OA_300,152767535,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,82267535,0.0477151703,0.8861266512904484,0.8638091175,15.666666666666666,102.86424938232088,41.145740910604985,13.715246970201662,10.286436513830088,10.286436513830088,5251119.255319149,6.565803152063035,2.6263238879109565,1.3131619439554783,0.875441295970319,0.656581054074261
191,4800,EB_P_OA_300,156011248,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,84011248,0.04872652384,1.2958992062904484,0.882118104,16.0,105.04452291164438,42.017851194697656,14.005950398232553,10.50446411211464,10.50446411211464,5250703.0,6.565282681977774,2.6261156996686035,1.3130578498343017,0.8753718998895346,0.656529007007165
192,100,EB_P_OA_400,3265376,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,1765376,0.00102391808,0.41486336,0.018536448,0.25,2.2073601344389875,0.8829449369766602,0.2943149789922201,0.2207362618442294,0.2207362618442294,7061504.0,8.82944053775595,3.531779747906641,1.7658898739533204,1.1772599159688804,0.8829450473769176
193,200,EB_P_OA_400,6507898,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,3507898,0.00203458084,0.82435603,0.036832929,0.5,4.386144481899751,1.7544595477283889,0.5848198492427963,0.4386149417749242,0.4386149417749242,7015796.0,8.772288963799502,3.5089190954567777,1.7544595477283889,1.1696396984855926,0.8772298835498484
194,300,EB_P_OA_400,9750331,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,5250331,0.00304519198,1.233827785,0.0551284755,0.75,6.564817547088656,2.625929645526848,0.8753098818422828,0.6564824934659103,0.6564824934659103,7000441.333333333,8.753090062784874,3.501239527369131,1.7506197636845655,1.167079842456377,0.8753099912878803
195,400,EB_P_OA_400,12993123,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,6993123,0.00405601134,1.643383905,0.0734277915,1.0,8.743939492452812,3.4975792955750125,1.1658597651916707,0.8743949332249351,0.8743949332249351,6993123.0,8.743939492452812,3.4975792955750125,1.7487896477875062,1.1658597651916707,0.8743949332249351
196,500,EB_P_OA_400,16258371,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,8758371,0.00507985518,2.058217185,0.0919628955,1.25,10.951139580478339,4.380460213922252,1.4601534046407505,1.095115190409808,1.095115190409808,7006696.8,8.76091166438267,3.504368171137801,1.7521840855689006,1.1681227237126004,0.8760921523278464
197,600,EB_P_OA_400,19500381,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,10500381,0.00609022098,2.467589535,0.1102540005,1.5,13.129283742285264,5.251718750156296,1.7505729167187651,1.312929851703077,1.312929851703077,7000254.0,8.752855828190174,3.5011458334375303,1.7505729167187651,1.1670486111458434,0.8752865678020514
198,700,EB_P_OA_400,22743838,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,12243838,0.00710142604,2.87730193,0.128560299,1.75,15.309237178781848,6.123700996990124,2.0412336656633747,1.5309254406689148,1.5309254406689148,6996478.857142857,8.748135530732483,3.499257712565785,1.7496288562828926,1.1664192375219284,0.8748145375250942
199,800,EB_P_OA_400,25986950,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,13986950,0.008112431,3.28693325,0.146862975,2.0,17.48875924017965,6.995510693611841,2.331836897870614,1.7488778920763308,1.7488778920763308,6993475.0,8.744379620089825,3.4977553468059206,1.7488776734029603,1.165918448935307,0.8744389460381654
200,900,EB_P_OA_400,29252070,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,15752070,0.0091362006,3.70173645,0.165396735,2.25,19.695799281791718,7.878327593329659,2.626109197776553,1.969582144601847,1.969582144601847,7000920.0,8.75368856968521,3.5014789303687373,1.7507394651843686,1.1671596434562457,0.8753698420452655
201,1000,EB_P_OA_400,32494464,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,17494464,0.01014678912,4.11119904,0.183691872,2.5,21.87442358283902,8.749778185451966,2.9165927284839888,2.1874448198731855,2.1874448198731855,6997785.6,8.74976943313561,3.4999112741807865,1.7499556370903933,1.1666370913935955,0.8749779279492742
202,1100,EB_P_OA_400,35738177,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,19238177,0.01115814266,4.520971595,0.2020008585,2.75,24.054697112162525,9.621888469544638,3.207296156514879,2.405472418157736,2.405472418157736,6995700.7272727275,8.74716258624092,3.4988685343798682,1.7494342671899341,1.166289511459956,0.8747172429664496
203,1200,EB_P_OA_400,38979433,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,20979433,0.01216807114,4.930166755,0.2202840465,3.0,26.231898500565165,10.492769896039748,3.4975899653465827,2.6231928020044837,2.6231928020044837,6993144.333333333,8.743966166855055,3.4975899653465823,1.7487949826732911,1.165863321782194,0.8743976006681612
204,1300,EB_P_OA_400,42246089,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,22746089,0.01319273162,5.345330915000001,0.2388339345,3.25,28.440859099138752,11.376355019310619,3.7921183397702065,2.8440891104422774,2.8440891104422774,6998796.615384615,8.751033568965768,3.5004169290186518,1.7502084645093259,1.1668056430062173,0.8751043416745469
205,1400,EB_P_OA_400,45488035,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,24488035,0.0142030603,5.754688225,0.2571243675,3.5,30.618923237738944,12.247581546229952,4.082527182076651,3.061895769405868,3.061895769405868,6996581.428571428,8.748263782211126,3.4993090132085576,1.7496545066042788,1.166436337736186,0.8748273626873909
206,1500,EB_P_OA_400,48729700,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,26229700,0.015213226,6.1639795,0.27541185,3.75,32.79663602444709,13.118667532251886,4.372889177417295,3.2796672931407156,3.2796672931407156,6994586.666666667,8.745769606519223,3.498311341933836,1.749155670966918,1.1661037806446122,0.8745779448375242
207,1600,EB_P_OA_400,51973964,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,27973964,0.01622489912,6.57388154,0.293726622,4.0,34.977598503566036,13.991053396538392,4.663684465512797,3.4977637864823397,3.4977637864823397,6993491.0,8.744399625891509,3.497763349134598,1.748881674567299,1.1659211163781993,0.8744409466205849
208,1700,EB_P_OA_400,55239916,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,29739916,0.01724915128,6.98888026,0.312269118,4.25,37.18567884686559,14.874286417347449,4.958095472449149,3.718572069293673,3.718572069293673,6997627.294117647,8.74957149338014,3.4998320981993998,1.7499160490996999,1.1666106993997998,0.8749581339514525
209,1800,EB_P_OA_400,58481286,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,31481286,0.01825914588,7.39810221,0.330553503,4.5,39.36302277660521,15.745224860434387,5.248408286811462,3.93630670729016,3.93630670729016,6995841.333333333,8.747338394801158,3.498938857874308,1.749469428937154,1.1663129526247693,0.8747348238422578
210,1900,EB_P_OA_400,61724807,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,33224807,0.01927038806,7.807829644999999,0.3488604735,4.75,41.54305623630853,16.617239116582926,5.539079705527642,4.154310298585676,4.154310298585676,6994696.2105263155,8.745906576064954,3.4983661298069317,1.7491830649034659,1.1661220432689772,0.8745916418075107
211,2000,EB_P_OA_400,64967727,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,34967727,0.02028128166,8.217415845,0.3671611335,5.0,43.722338228086144,17.488952785260512,5.82965092842017,4.372238743004057,4.372238743004057,6993545.4,8.74446764561723,3.4977905570521024,1.7488952785260512,1.165930185684034,0.8744477486008114
212,2100,EB_P_OA_400,68231887,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,36731887,0.02130449446,8.631993444999999,0.3856848135,5.25,45.92817792159726,18.37128954525767,6.123763181752556,4.5928229605844,4.5928229605844,6996549.904761905,8.748224366018526,3.4992932467157467,1.7496466233578734,1.1664310822385822,0.8748234210636953
213,2200,EB_P_OA_400,71475881,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,38475881,0.02231601098,9.041832035,0.4039967505,5.5,48.10880280281282,19.243540370247743,6.414513456749248,4.810885694097694,4.810885694097694,6995614.7272727275,8.747055055056876,3.498825521863226,1.749412760931613,1.1662751739544086,0.8747064898359445
214,2300,EB_P_OA_400,74717226,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,40217226,0.02332599108,-8.99569596370955,0.422280873,5.75,50.286115473487314,20.114466309696123,6.704822103232041,5.02861720618415,5.02861720618415,6994300.173913044,8.745411386693446,3.498168053860195,1.7490840269300976,1.1660560179533985,0.874542122814635
215,2400,EB_P_OA_400,77959186,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,41959186,0.02433632788,-8.586335363709551,0.440571453,6.0,52.46419711716398,20.985699838653048,6.995233279551016,5.246425615657358,5.246425615657358,6993197.666666667,8.744032852860663,3.497616639775508,1.748808319887754,1.1658722132585027,0.8744042692762264
216,2500,EB_P_OA_400,81225458,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,43725458,0.02536076564,-8.171261443709552,0.459117309,6.25,54.672677576497186,21.869092906035657,7.2896976353452185,5.467273910117083,5.467273910117083,6996073.28,8.74762841223955,3.499054864965705,1.7495274324828525,1.166351621655235,0.8747638256187333
217,2600,EB_P_OA_400,84468492,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,45468492,0.02637172536,-7.761648453709552,0.477419166,6.5,56.852102109611785,22.740863591305068,7.580287863768357,5.685216608685203,5.685216608685203,6995152.615384615,8.746477247632582,3.498594398662318,1.749297199331159,1.1661981328874393,0.8746487090284928
218,2700,EB_P_OA_400,87711437,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,47211437,0.02738263346,-7.352056378709551,0.4957200885,6.75,59.03141536045453,23.612589763621212,7.870863254540405,5.903148179013615,5.903148179013615,6994286.962962963,8.745394868215486,3.498161446462402,1.749080723231201,1.1660538154874673,0.87454047096498
219,2800,EB_P_OA_400,90953397,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,48953397,0.02839297026,-6.942695778709551,0.5140106685,7.0,61.2094970041312,24.48382329257814,8.16127443085938,6.120956588486823,6.120956588486823,6993342.428571428,8.744213857733028,3.497689041796877,1.7488445208984384,1.1658963472656256,0.8744223697838318
220,2900,EB_P_OA_400,94219477,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,50719477,0.02941729666,-6.527666978709551,0.5325545085,7.25,63.41773739384421,25.36712033201662,8.455706777338872,6.341780875957513,6.341780875957513,6995789.931034483,8.747274123288857,3.4989131492436716,1.7494565746218358,1.1663043830812239,0.874728396683795
221,3000,EB_P_OA_400,97459951,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,52459951,0.03042677158,-6.118655588709552,0.5508294855,7.5,65.59396099868962,26.237610644697607,8.745870214899202,6.559403481338505,6.559403481338505,6994660.133333334,8.74586146649195,3.498348085959681,1.7491740429798406,1.166116028653227,0.8745871308451341
222,3100,EB_P_OA_400,100703024,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,54203024,0.03143775392,-5.709033433709552,0.569131752,7.75,67.77343429594582,27.10940083564317,9.036466945214391,6.777351056326273,6.777351056326273,6993938.580645162,8.74495926399301,3.497987204599119,1.7489936022995596,1.165995734866373,0.8744969104937127
223,3200,EB_P_OA_400,103945560,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,55945560,0.0324484248,-5.2995374737095515,0.58742838,8.0,69.95223614848307,27.980922448432494,9.326974149477499,6.995231486766585,6.995231486766585,6993195.0,8.744029518560383,3.497615306054062,1.748807653027031,1.1658717686846873,0.8744039358458231
224,3300,EB_P_OA_400,107212216,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,57712216,0.03347308528,-4.884373313709552,0.605978268,8.25,72.16119674705665,28.864507571703367,9.621502523901121,7.216127795204379,7.216127795204379,6995420.121212121,8.746811726915958,3.4987281905094987,1.7493640952547493,1.166242730169833,0.8746821569944702
225,3400,EB_P_OA_400,110454930,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,59454930,0.0344838594,-4.474835523709552,0.624276765,8.5,74.3402211641376,29.736118210399226,9.912039403466409,7.4340304821241086,7.4340304821241086,6994697.647058823,8.745908372251481,3.4983668482822616,1.7491834241411308,1.1661222827607538,0.8745918214263656
226,3500,EB_P_OA_400,113695635,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,61195635,0.0354934683,-4.065769848709552,0.6425541675,8.75,76.5167336027448,30.6067240567005,10.2022413522335,7.651681970913782,7.651681970913782,6993786.857142857,8.744769554599406,3.4979113207657715,1.7489556603828857,1.165970440255257,0.8744779395330037
227,3600,EB_P_OA_400,116941755,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,62941755,0.0365062179,-3.6554316487095515,0.6608884275,9.0,78.70001675485891,31.480038191113614,10.493346063704537,7.870010531816075,7.870010531816075,6993528.333333333,8.744446306095433,3.497782021234846,1.748891010617423,1.1659273404116153,0.8744456146462305
228,3700,EB_P_OA_400,120207387,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,64707387,0.03753028446,-3.2405081287095516,0.6794275635,9.25,80.90769698212482,32.36311116534912,10.78770372178304,8.090778802979017,8.090778802979017,6995393.189189189,8.746778052121602,3.498714720578283,1.7493573602891415,1.166238240192761,0.8746787895112451
229,3800,EB_P_OA_400,123447285,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,66447285,0.0385394253,-2.8316320987095516,0.6976964925,9.5,83.08320037810965,33.23331339419771,11.077771131399237,8.308329387392904,8.308329387392904,6994451.052631579,8.745600039801017,3.498243515178707,1.7491217575893534,1.1660811717262356,0.8745609881466216
230,3900,EB_P_OA_400,126692150,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,68192150,0.039551447,-2.4215888237095515,0.716017575,9.75,85.2649143251543,34.105999845955175,11.368666615318391,8.526501027611664,8.526501027611664,6994066.666666667,8.745119417964544,3.498051266251813,1.7490256331259064,1.1660170887506043,0.8745129259088886
231,4000,EB_P_OA_400,129931230,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,69931230,0.0405601134,-2.0129050237095516,0.734277915,10.0,87.43939492452812,34.97579295575012,11.658597651916708,8.74394933224935,8.74394933224935,6993123.0,8.743939492452812,3.4975792955750125,1.7487896477875062,1.1658597651916707,0.8743949332249351
232,4100,EB_P_OA_400,133199230,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,71699230,0.0415855534,-1.5974250237095515,0.752841915,10.25,89.65003601044303,35.86005027462992,11.953350091543307,8.965013689610387,8.965013689610387,6995046.8292682925,8.746344976628588,3.498541490207797,1.7492707451038985,1.1661804967359322,0.8746354819132085
233,4200,EB_P_OA_400,136441176,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,73441176,0.04259588208,-1.1880677137095517,0.771132348,10.5,91.82810014904322,36.73127680154925,12.243758933849751,9.182820348573978,9.182820348573978,6994397.714285715,8.745533347527926,3.498216838242786,1.749108419121393,1.166072279414262,0.8745543189118076
234,4300,EB_P_OA_400,139682841,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,75182841,0.04360604778,-0.7787764387095516,0.7894198305,10.75,94.00581293575136,37.60236278757118,12.534120929190394,9.400591872308826,9.400591872308826,6993752.651162791,8.744726784721058,3.4978942127973194,1.7489471063986597,1.1659647375991065,0.874473662540356
235,4400,EB_P_OA_400,142928257,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,76928257,0.04461838906,-0.36860367870955163,0.8077466985,11.0,96.18821583259145,38.475324819522484,12.82510827317416,9.618832407584659,9.618832407584659,6993477.909090909,8.744383257508314,3.497756801774771,1.7488784008873854,1.1659189339249236,0.8744393097804235
236,4500,EB_P_OA_400,146193057,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,78693057,0.04564197306,0.046124321290448383,0.8262770985,11.25,98.39485575816987,39.357981672666746,13.119327224222248,9.839496648461784,9.839496648461784,6994938.4,8.746209400726212,3.4984872597926,1.7492436298963,1.1661624199308667,0.8746219243077141
237,4600,EB_P_OA_400,149435707,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,80435707,0.04665271006,0.4556470712904484,0.8445749235,11.5,100.57380015204409,40.229560302047894,13.409853434015965,10.057391333051834,10.057391333051834,6994409.304347826,8.745547839308182,3.498222634960687,1.7491113174803434,1.1660742116535623,0.8745557680914638
238,4700,EB_P_OA_400,152677948,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,82177948,0.04766320984,0.8650737062904483,0.862868454,11.75,102.75223314761281,41.10093437190223,13.70031145730074,10.275234877753785,10.275234877753785,6993867.914893617,8.744870906179813,3.4979518614384872,1.7489759307192436,1.165983953812829,0.8744880747024498
239,4800,EB_P_OA_400,155921636,EXTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,83921636,0.04867454888,1.2748403862904485,0.881177178,12.0,104.93247541787119,41.97303215235634,13.991010717452111,10.493259350128307,10.493259350128307,6993469.666666667,8.744372951489266,3.4977526793630282,1.7488763396815141,1.165917559787676,0.8744382791773588
240,100,EB_P_100,3298157,EXTERNAL_BATCH|PUSH|100,100,1798157,0.00104293106,0.422566895,0.0188806485,1.0,2.24834827099859,0.8993402080005282,0.29978006933350937,0.22483508011269782,0.22483508011269782,1798157.0,2.24834827099859,0.8993402080005282,0.4496701040002641,0.29978006933350937,0.22483508011269782
241,200,EB_P_100,6595994,EXTERNAL_BATCH|PUSH|100,100,3595994,0.00208567652,0.84505859,0.037757937,2.0,4.496296425963529,1.7985203694275034,0.5995067898091678,0.4496301485770045,0.4496301485770045,1797997.0,2.2481482129817647,0.8992601847137517,0.44963009235687584,0.2997533949045839,0.22481507428850225
242,300,EB_P_100,9893639,EXTERNAL_BATCH|PUSH|100,100,5393639,0.00312831062,1.267505165,0.0566332095,3.0,6.74400451130828,2.697604502910347,0.8992015009701156,0.6744012100522765,0.6744012100522765,1797879.6666666667,2.2480015037694265,0.8992015009701156,0.4496007504850578,0.29973383365670525,0.22480040335075882
243,400,EB_P_100,13191668,EXTERNAL_BATCH|PUSH|100,100,7191668,0.00417116744,1.69004198,0.075512514,4.0,8.99219273589341,3.596880692281454,1.1989602307604845,0.8992202855056178,0.8992202855056178,1797917.0,2.2480481839733524,0.8992201730703635,0.44961008653518175,0.29974005769012113,0.22480507137640446
244,500,EB_P_100,16489697,EXTERNAL_BATCH|PUSH|100,100,8989697,0.00521402426,2.112578795,0.0943918185,5.0,11.24038096047854,4.496156881652561,1.4987189605508537,1.1240393609589592,1.1240393609589592,1797939.4,2.2480761920957075,0.8992313763305121,0.44961568816525604,0.2997437921101707,0.22480787219179182
245,600,EB_P_100,19787022,EXTERNAL_BATCH|PUSH|100,100,10787022,0.00625647276,2.53495017,0.113263731,6.0,13.48768892978964,5.395080968561851,1.7983603228539504,1.34877041078584,1.34877041078584,1797837.0,2.24794815496494,0.8991801614269752,0.4495900807134876,0.2997267204756584,0.22479506846430666
246,700,EB_P_100,23085691,EXTERNAL_BATCH|PUSH|100,100,12585691,0.00729970078,2.957637385,0.1321497555,7.0,15.736677386442068,6.294677251080064,2.0982257503600215,1.5736695095359636,1.5736695095359636,1797955.857142857,2.248096769491724,0.899239607297152,0.449619803648576,0.2997465357657173,0.22480992993370907
247,800,EB_P_100,26384040,EXTERNAL_BATCH|PUSH|100,100,14384040,0.0083427432,3.3802494,0.15103242,8.0,17.98526572706085,7.194113487024724,2.3980378290082416,1.798528596637696,1.798528596637696,1798005.0,2.248158215882606,0.8992641858780905,0.44963209293904527,0.2997547286260302,0.224816074579712
248,900,EB_P_100,29681941,EXTERNAL_BATCH|PUSH|100,100,16181941,0.00938552578,3.802756135,0.1699103805,9.0,20.233293905232518,8.09332565776641,2.69777521925547,2.0233316674316812,2.0233316674316812,1797993.4444444445,2.2481437672480578,0.89925840641849,0.449629203209245,0.2997528021394967,0.22481462971463123
249,1000,EB_P_100,32979650,EXTERNAL_BATCH|PUSH|100,100,17979650,0.010428197,4.22521775,0.188786325,10.0,22.481082013783997,8.992441800563965,2.997480600187988,2.2481107312366313,2.2481107312366313,1797965.0,2.2481082013784,0.8992441800563964,0.4496220900281982,0.2997480600187988,0.22481107312366314
250,1100,EB_P_100,36278575,EXTERNAL_BATCH|PUSH|100,100,19778575,0.0114715735,4.647965125,0.2076750375,11.0,24.730390563263345,9.892166120341018,3.29738870678034,2.4730418393054676,2.4730418393054676,1798052.2727272727,2.2482173239330314,0.8992878291219109,0.4496439145609554,0.2997626097073036,0.22482198539140616
251,1200,EB_P_100,39575068,EXTERNAL_BATCH|PUSH|100,100,21575068,0.01251353944,5.07014098,0.226538214,12.0,26.976658230886958,10.790674086159072,3.5968913620530243,2.697668858846532,2.697668858846532,1797922.3333333333,2.248054852573913,0.899222840513256,0.449611420256628,0.299740946837752,0.22480573823721098
252,1300,EB_P_100,42874505,EXTERNAL_BATCH|PUSH|100,100,23374505,0.0135572129,5.4930086750000005,0.2454323025,13.0,29.226606966020146,11.690654480453812,3.8968848268179372,2.922663985552794,2.922663985552794,1798038.8461538462,2.2482005358477037,0.8992811138810625,0.44964055694053123,0.2997603712936875,0.22482030658098417
253,1400,EB_P_100,46171766,EXTERNAL_BATCH|PUSH|100,100,25171766,0.01459962428,5.91536501,0.264303543,14.0,31.473834912124516,12.589546558048392,4.196515519349464,3.1473870330499967,3.1473870330499967,1797983.2857142857,2.248131065151751,0.8992533255748851,0.44962666278744257,0.29975110852496173,0.22481335950357118
254,1500,EB_P_100,49468643,EXTERNAL_BATCH|PUSH|100,100,26968643,0.01564181294,6.337631105,0.2831707515,15.0,33.72058271898851,13.488246579754708,4.49608219325157,3.37206206656913,3.37206206656913,1797909.5333333334,2.248038847932567,0.899216438650314,0.449608219325157,0.299738812883438,0.22480413777127534
255,1600,EB_P_100,52768144,EXTERNAL_BATCH|PUSH|100,100,28768144,0.01668552352,6.76051384,0.302065512,16.0,35.970611477328426,14.388258983364159,4.7960863277880526,3.5970651956050705,3.5970651956050705,1798009.0,2.2481632173330266,0.8992661864602599,0.44963309323012995,0.2997553954867533,0.2248165747253169
256,1700,EB_P_100,56066877,EXTERNAL_BATCH|PUSH|100,100,30566877,0.01772878866,7.183216095000001,0.3209522085,17.0,38.21967995718759,15.287887275197082,5.095962425065694,3.8219722966848724,3.8219722966848724,1798051.5882352942,2.248216468069858,0.899287486776299,0.4496437433881495,0.29976249559209966,0.2248218998049925
257,1800,EB_P_100,59363562,EXTERNAL_BATCH|PUSH|100,100,32363562,0.01877086596,7.60543707,0.339817401,18.0,40.46618769443138,16.186491268959266,5.395497089653089,4.046623323214971,4.046623323214971,1797975.6666666667,2.2481215385795217,0.8992495149421815,0.44962475747109076,0.2997498383140605,0.22481240684527617
258,1900,EB_P_100,62662295,EXTERNAL_BATCH|PUSH|100,100,34162295,0.0198141311,8.028139325,0.3587040975,19.0,42.715256174290545,17.08611956079219,5.6953731869307305,4.271530424294773,4.271530424294773,1798015.5263157894,2.248171377594239,0.89926945056801,0.449634725284005,0.29975648352267,0.22481739075235646
259,2000,EB_P_100,65960452,EXTERNAL_BATCH|PUSH|100,100,35960452,0.02085706216,8.45070622,0.377584746,20.0,44.963604445289135,17.98545976879272,5.995153256264239,4.49636550440747,4.49636550440747,1798022.6,2.2481802222644567,0.899272988439636,0.449636494219818,0.299757662813212,0.22481827522037354
260,2100,EB_P_100,69257393,EXTERNAL_BATCH|PUSH|100,100,37757393,0.02189928794,8.872987355000001,0.3964526265,21.0,47.21043227535986,18.884191799813745,6.294730599937915,4.721048540256282,4.721048540256282,1797971.0952380951,2.2481158226361835,0.8992472285625592,0.4496236142812796,0.2997490761875198,0.22481183525029913
261,2200,EB_P_100,72556702,EXTERNAL_BATCH|PUSH|100,100,39556702,0.02294288716,-9.150919103709551,0.415345371,22.0,49.46022096407958,19.784108175479066,6.594702725159688,4.946027662303188,4.946027662303188,1798031.9090909092,2.2481918620036176,0.8992776443399575,0.44963882216997875,0.29975921477998585,0.22481943919559946
262,2300,EB_P_100,75853259,EXTERNAL_BATCH|PUSH|100,100,41353259,0.02398489022,-8.728728208709553,0.4342092195,23.0,51.70656865490992,20.68264815061183,6.8942160502039425,5.17066268417393,5.17066268417393,1797967.7826086956,2.2481116806482575,0.8992455717657316,0.4496227858828658,0.29974852392191054,0.22481142105104043
263,2400,EB_P_100,79150456,EXTERNAL_BATCH|PUSH|100,100,43150456,0.02502726448,-8.306386913709552,0.453079788,24.0,53.95371657780756,21.5815082188917,7.193836072963899,5.395377729341455,5.395377729341455,1797935.6666666667,2.248071524075315,0.8992295091204874,0.4496147545602437,0.2997431697068291,0.22480740538922728
264,2500,EB_P_100,82449509,EXTERNAL_BATCH|PUSH|100,100,44949509,0.02607071522,-7.883609458709551,0.4719698445,25.0,56.203185173700376,22.481296557298172,7.493765519099391,5.620324842069648,5.620324842069648,1797980.36,2.248127406948015,0.899251862291927,0.4496259311459635,0.2997506207639757,0.22481299368278593
265,2600,EB_P_100,85747858,EXTERNAL_BATCH|PUSH|100,100,46747858,0.02711375764,-7.460997443709552,0.490852509,26.0,58.45177351431915,23.380732793242835,7.793577597747611,5.84518392917138,5.84518392917138,1797994.5384615385,2.2481451351661215,0.8992589535862628,0.4496294767931314,0.29975298452875426,0.22481476650659155
266,2700,EB_P_100,89046015,EXTERNAL_BATCH|PUSH|100,100,48546015,0.0281566887,-7.038430548709552,0.5097331575,27.0,60.70012178531774,24.280073001243363,8.09335766708112,6.070019009284078,6.070019009284078,1798000.5555555555,2.2481526587154717,0.8992619630090134,0.4496309815045067,0.29975398766967115,0.22481551886237325
267,2800,EB_P_100,92343212,EXTERNAL_BATCH|PUSH|100,100,50343212,0.02919906296,-6.616089253709552,0.528603726,28.0,62.94726970821538,25.178933069523232,8.392977689841077,6.294734054451602,6.294734054451602,1797971.857142857,2.2481167752934064,0.8992476096258296,0.4496238048129148,0.29974920320860987,0.22481193051612863
268,2900,EB_P_100,95642073,EXTERNAL_BATCH|PUSH|100,100,52142073,0.03024240234,-6.193356918709551,0.5474917665,29.0,65.196498234488,26.078625379985574,8.692875126661859,6.519657160190761,6.519657160190761,1798002.5172413792,2.2481551115340688,0.8992629441374336,0.4496314720687168,0.2997543147124779,0.224815764144509
269,3000,EB_P_100,98937862,EXTERNAL_BATCH|PUSH|100,100,53937862,0.03128395996,-5.771346503709552,0.566347551,30.0,67.44188564683758,26.97678124334181,8.992260414447271,6.744196154105364,6.744196154105364,1797928.7333333334,2.2480628548945862,0.8992260414447271,0.44961302072236353,0.29974201381490906,0.2248065384701788
270,3100,EB_P_100,102236147,EXTERNAL_BATCH|PUSH|100,100,55736147,0.03232696526,-5.348749528709552,0.5852295435,31.0,69.69039396424964,27.876185469971762,9.292061823323921,6.969047238877418,6.969047238877418,1797940.2258064516,2.248077224653214,0.8992317893539278,0.4496158946769639,0.2997439297846426,0.22480797544765865
271,3200,EB_P_100,105533920,EXTERNAL_BATCH|PUSH|100,100,57533920,0.0333696736,-4.926272873709552,0.60410616,32.0,71.93826209600785,28.775333622084027,9.59177787402801,7.193834305012047,7.193834305012047,1797935.0,2.248070690500245,0.8992291756901258,0.4496145878450629,0.2997430585633753,0.22480732203162646
272,3300,EB_P_100,108833357,EXTERNAL_BATCH|PUSH|100,100,59333357,0.03441334706,-4.503405178709552,0.6230002485,33.0,74.18821083114103,29.675314016378767,9.891771338792923,7.418829431718309,7.418829431718309,1797980.5151515151,2.2481276009436675,0.8992519398902656,0.4496259699451328,0.29975064663008855,0.224813013082373
273,3400,EB_P_100,112131386,EXTERNAL_BATCH|PUSH|100,100,61131386,0.03545620388,-4.080868363709552,0.641879553,34.0,76.43639905572616,30.574590205749875,10.19153006858329,7.64364850717165,7.64364850717165,1797981.9411764706,2.248129383991946,0.8992526531102903,0.4496263265551452,0.2997508843700968,0.2248131913874015
274,3500,EB_P_100,115427303,EXTERNAL_BATCH|PUSH|100,100,62927303,0.03649783574,-3.6588278687095515,0.6607366815,35.0,78.6819465144892,31.47281008773553,10.490936695911843,7.86820350574561,7.86820350574561,1797922.9428571428,2.2480556146996915,0.8992231453638723,0.44961157268193613,0.29974104845462407,0.22480581444987457
275,3600,EB_P_100,118728660,EXTERNAL_BATCH|PUSH|100,100,64728660,0.0375426228,-3.2355089737095515,0.67965093,36.0,80.93429594582429,32.37375076147159,10.791250253823863,8.093438702342219,8.093438702342219,1798018.3333333333,2.2481748873840077,0.8992708544853218,0.4496354272426609,0.2997569514951073,0.2248177417317283
276,3700,EB_P_100,122027073,EXTERNAL_BATCH|PUSH|100,100,66527073,0.03858570234,-2.8128819187095515,0.6985342665,37.0,83.1829643096498,33.27321900673096,11.091073002243652,8.31830579177363,8.31830579177363,1798029.0,2.24818822458513,0.899276189371107,0.4496380946855535,0.299758729790369,0.22481907545334134
277,3800,EB_P_100,125322286,EXTERNAL_BATCH|PUSH|100,100,68322286,0.03962692588,-2.3910068637095514,0.717384003,38.0,85.4276315131388,34.1710867862548,11.390362262084933,8.54277276472113,8.54277276472113,1797954.894736842,2.2480955661352318,0.8992391259540736,0.4496195629770368,0.29974637531802456,0.22480980959792446
278,3900,EB_P_100,128622363,EXTERNAL_BATCH|PUSH|100,100,70122363,0.04067097054,-1.9679887687095516,0.7362848115,39.0,87.6783804803393,35.071387273696644,11.690462424565549,8.767847914724173,8.767847914724173,1798009.3076923077,2.2481636020599822,0.8992663403511961,0.44963317017559806,0.299755446783732,0.22481661319805576
279,4000,EB_P_100,131916680,EXTERNAL_BATCH|PUSH|100,100,71916680,0.0417116744,-1.5463242737095517,0.75512514,40.0,89.92192735893408,35.96880692281454,11.989602307604846,8.992202855056178,8.992202855056178,1797917.0,2.2480481839733524,0.8992201730703635,0.44961008653518175,0.29974005769012113,0.22480507137640446
280,4100,EB_P_100,135217461,EXTERNAL_BATCH|PUSH|100,100,73717461,0.04275612738,-1.1231407387095516,0.7740333405,41.0,92.1735565814086,36.8694595127182,12.289819837572734,9.217366030685683,9.217366030685683,1797986.8536585367,2.24813552637582,0.8992551100662977,0.44962755503314883,0.29975170335543255,0.2248138056264801
281,4200,EB_P_100,138514722,EXTERNAL_BATCH|PUSH|100,100,75514722,0.04379853876,-0.7007844037095516,0.792904581,42.0,94.42078452751298,37.76835159031278,12.58945053010426,9.442089078182885,9.442089078182885,1797969.5714285714,2.2481139173217377,0.8992464664360186,0.4496232332180093,0.29974882214533954,0.22481164471864012
282,4300,EB_P_100,141811599,EXTERNAL_BATCH|PUSH|100,100,77311599,0.04484072742,-0.27851830870955163,0.8117717895,43.0,96.66753233437697,38.6670516120191,12.889017204006366,9.666764111702019,9.666764111702019,1797944.1627906978,2.2480821473110923,0.8992337584190488,0.4496168792095244,0.29974458613968297,0.22480846771400045
283,4400,EB_P_100,145112252,EXTERNAL_BATCH|PUSH|100,100,79112252,0.04588510616,0.14463514629044838,0.830678646,44.0,98.91900151043802,39.567640183293335,13.189213394431112,9.891911282672169,9.891911282672169,1798005.7272727273,2.248159125237228,0.8992645496203031,0.44963227481015156,0.29975484987343437,0.22481616551527656
284,4500,EB_P_100,148409833,EXTERNAL_BATCH|PUSH|100,100,80909833,0.04692770314,0.5670666812904483,0.8495532465,45.0,101.16662957257604,40.46669230746147,13.48889743582049,10.116674341817761,10.116674341817761,1797996.288888889,2.248147323835023,0.8992598290546994,0.4496299145273497,0.29975327635156646,0.22481498537372804
285,4600,EB_P_100,151707798,EXTERNAL_BATCH|PUSH|100,100,82707798,0.04797052284,0.9895884562904483,0.868431879,46.0,103.41473777395444,41.36593648751787,13.788645495839289,10.341485414941426,10.341485414941426,1797995.608695652,2.2481464733468357,0.899259488859084,0.449629744429542,0.299753162953028,0.22481490032481358
286,4700,EB_P_100,155005251,EXTERNAL_BATCH|PUSH|100,100,84505251,0.04901304558,1.4119899112904484,0.8873051355,47.0,105.662205789679,42.26492459305658,14.088308197685526,10.566232469427662,10.566232469427662,1797984.0638297873,2.248132038078277,0.8992537147458847,0.44962685737294233,0.29975123824862826,0.22481345679633324
287,4800,EB_P_100,158304176,EXTERNAL_BATCH|PUSH|100,100,86304176,0.05005642208,1.8347372862904483,0.906193848,48.0,107.91151433915836,43.164648912833634,14.388216304277877,10.791163577496498,10.791163577496498,1798003.6666666667,2.248156548732466,0.8992635190173675,0.4496317595086837,0.2997545063391225,0.2248159078645104
288,100,EB_P_200,3298157,EXTERNAL_BATCH|PUSH|200,200,1798157,0.00104293106,0.422566895,0.0188806485,0.5,2.24834827099859,0.8993402080005282,0.29978006933350937,0.22483508011269782,0.22483508011269782,3596314.0,4.49669654199718,1.7986804160010563,0.8993402080005282,0.5995601386670187,0.44967016022539563
289,200,EB_P_200,6573158,EXTERNAL_BATCH|PUSH|200,200,3573158,0.00207243164,0.83969213,0.037518159,1.0,4.467743145512198,1.7870990458223344,0.595699681940778,0.4467748173186919,0.4467748173186919,3573158.0,4.467743145512198,1.7870990458223344,0.8935495229111672,0.595699681940778,0.4467748173186919
290,300,EB_P_200,9870803,EXTERNAL_BATCH|PUSH|200,200,5370803,0.00311506574,1.262138705,0.0563934315,1.5,6.7154512308569485,2.686183179305178,0.895394393101726,0.6715458787939639,0.6715458787939639,3580535.3333333335,4.476967487237966,1.790788786203452,0.895394393101726,0.5969295954011506,0.4476972525293093
291,400,EB_P_200,13145996,EXTERNAL_BATCH|PUSH|200,200,7145996,0.00414467768,1.67930906,0.075032958,2.0,8.935086174990747,3.5740380450711156,1.1913460150237052,0.8935096229889927,0.8935096229889927,3572998.0,4.467543087495374,1.7870190225355578,0.8935095112677789,0.5956730075118526,0.44675481149449636
292,500,EB_P_200,16444025,EXTERNAL_BATCH|PUSH|200,200,8944025,0.0051875345,2.101845875,0.0939122625,2.5,11.183274399575877,4.473314234442222,1.4911047448140742,1.118328698442334,1.118328698442334,3577610.0,4.473309759830351,1.789325693776889,0.8946628468884446,0.5964418979256297,0.4473314793769336
293,600,EB_P_200,19718514,EXTERNAL_BATCH|PUSH|200,200,10718514,0.00621673812,2.51885079,0.112544397,3.0,13.402029088435647,5.360816997746344,1.7869389992487814,1.3402044170109022,1.3402044170109022,3572838.0,4.467343029478549,1.7869389992487814,0.8934694996243907,0.5956463330829271,0.44673480567030077
294,700,EB_P_200,23017183,EXTERNAL_BATCH|PUSH|200,200,12517183,0.00725996614,2.941538005,0.1314304215,3.5,15.651017545088076,6.260413280264557,2.0868044267548522,1.565103515761026,1.565103515761026,3576338.0,4.471719298596593,1.7886895086470163,0.8943447543235081,0.596229836215672,0.4471724330745788
295,800,EB_P_200,26292696,EXTERNAL_BATCH|PUSH|200,200,14292696,0.00828976368,3.35878356,0.150073308,4.0,17.871052605255525,7.148428192604047,2.3828093975346825,1.7871072716044458,1.7871072716044458,3573174.0,4.467763151313881,1.7871070481510118,0.8935535240755059,0.5957023493836706,0.44677681790111146
296,900,EB_P_200,29590597,EXTERNAL_BATCH|PUSH|200,200,16090597,0.00933254626,3.781290295,0.1689512685,4.5,20.119080783427194,8.047640363345733,2.682546787781911,2.011910342398431,2.011910342398431,3575688.222222222,4.470906840761598,1.7883645251879408,0.8941822625939704,0.5961215083959802,0.44709118719965124
297,1000,EB_P_200,32865470,EXTERNAL_BATCH|PUSH|200,200,17865470,0.0103619726,4.19838545,0.187587435,5.0,22.338315611527342,8.935335182538118,2.9784450608460395,2.2338340749450682,2.2338340749450682,3573094.0,4.467663122305469,1.7870670365076238,0.8935335182538119,0.5956890121692079,0.44676681498901366
298,1100,EB_P_200,36164395,EXTERNAL_BATCH|PUSH|200,200,19664395,0.0114053491,4.621132824999999,0.2064761475,5.5,24.58762416100669,9.835059502315174,3.2783531674383912,2.458765183013905,2.458765183013905,3575344.5454545454,4.470477120183035,1.788192636784577,0.8940963183922885,0.5960642122615257,0.44704821509343723
299,1200,EB_P_200,39438052,EXTERNAL_BATCH|PUSH|200,200,21438052,0.01243407016,5.03794222,0.225099546,6.0,26.805338548178973,10.722146144528057,3.574048714842686,2.680536871296656,2.680536871296656,3573008.6666666665,4.467556424696495,1.787024357421343,0.8935121787106715,0.5956747858071143,0.44675614521610935
300,1300,EB_P_200,42737489,EXTERNAL_BATCH|PUSH|200,200,23237489,0.01347774362,5.4608099150000005,0.2439936345,6.5,29.05528728331216,11.622126538822798,3.8740421796075992,2.9055319980029184,2.9055319980029184,3574998.3076923075,4.47004419743264,1.7880194675111996,0.8940097337555998,0.5960064891703999,0.44700492276967974
301,1400,EB_P_200,46011914,EXTERNAL_BATCH|PUSH|200,200,25011914,0.01450691012,5.87779979,0.262625097,7.0,31.2739619489652,12.509597292812208,4.169865764270736,3.127399714241809,3.127399714241809,3573130.5714285714,4.467708849852172,1.7870853275446013,0.8935426637723006,0.5956951091815337,0.4467713877488298
302,1500,EB_P_200,49308791,EXTERNAL_BATCH|PUSH|200,200,26808791,0.01554909878,6.3000658849999995,0.2814923055,7.5,33.52070975582919,13.408297314518524,4.469432438172841,3.352074747760942,3.352074747760942,3574505.466666667,4.469427967443893,1.7877729752691367,0.8938864876345683,0.5959243250897123,0.44694329970145896
303,1600,EB_P_200,52585456,EXTERNAL_BATCH|PUSH|200,200,28585456,0.01657956448,6.71758216,0.300147288,8.0,35.74218523371778,14.296888394522806,4.765629464840935,3.57422254553857,3.57422254553857,3573182.0,4.467773154214722,1.7871110493153508,0.8935555246576754,0.5957036831051169,0.44677781819232126
304,1700,EB_P_200,55884189,EXTERNAL_BATCH|PUSH|200,200,30384189,0.01762282962,7.140284415000001,0.3190339845,8.5,37.99125371357694,15.19651668635573,5.0655055621185765,3.799129646618372,3.799129646618372,3574610.470588235,4.469559260420816,1.7878254925124386,0.8939127462562193,0.5959418308374795,0.44695642901392607
305,1800,EB_P_200,59158038,EXTERNAL_BATCH|PUSH|200,200,32158038,0.01865166204,7.55713893,0.337659399,9.0,40.20920817036941,16.083699356512746,5.361233118837582,4.020925341890158,4.020925341890158,3573115.3333333335,4.467689796707712,1.787077706279194,0.893538853139597,0.5956925687597313,0.4467694824322398
306,1900,EB_P_200,62456771,EXTERNAL_BATCH|PUSH|200,200,33956771,0.01969492718,7.979841185,0.3565460955,9.5,42.45827665022857,16.983327648345668,5.661109216115223,4.245832442969959,4.245832442969959,3574396.947368421,4.4692922789714284,1.7877186998258598,0.8938593499129299,0.5959062332752866,0.4469297308389431
307,2000,EB_P_200,65732092,EXTERNAL_BATCH|PUSH|200,200,35732092,0.02072461336,8.39704162,0.375186966,10.0,44.678071640775826,17.87124653274103,5.957082177580342,4.467812191824345,4.467812191824345,3573209.2,4.467807164077583,1.7871246532741027,0.8935623266370514,0.5957082177580343,0.4467812191824345
308,2100,EB_P_200,69029033,EXTERNAL_BATCH|PUSH|200,200,37529033,0.02176683914,8.819322755,0.3940548465,10.5,46.92489947084655,18.769978563762056,6.256659521254019,4.692495227673156,4.692495227673156,3574193.619047619,4.469038044842528,1.7876170060725767,0.8938085030362883,0.5958723353575255,0.44690430739744347
309,2200,EB_P_200,72305506,EXTERNAL_BATCH|PUSH|200,200,39305506,0.02279719348,-9.209950163709552,0.412707813,11.0,49.146134879114946,19.658473615822203,6.5528245386074015,4.9146190184617495,4.9146190184617495,3573227.8181818184,4.467830443555904,1.787133965074746,0.893566982537373,0.595711321691582,0.44678354713288637
310,2300,EB_P_200,75602063,EXTERNAL_BATCH|PUSH|200,200,41102063,0.02383919654,-8.787759268709552,0.4315716615,11.5,51.39248256994529,20.557013590954966,6.852337863651656,5.139254040332492,5.139254040332492,3574092.434782609,4.468911527821329,1.7875663992134756,0.8937831996067378,0.5958554664044918,0.44689165568108624
311,2400,EB_P_200,78876424,EXTERNAL_BATCH|PUSH|200,200,42876424,0.02486832592,-8.370784433709552,0.450202452,12.0,53.61107721239159,21.44445233562967,7.148150778543223,5.361113754241703,5.361113754241703,3573035.3333333335,4.4675897676993,1.7870376946358058,0.8935188473179029,0.5956792315452686,0.446759479520142
312,2500,EB_P_200,82175477,EXTERNAL_BATCH|PUSH|200,200,44675477,0.02591177666,-7.948006978709551,0.4690925085,12.5,55.8605458082844,22.344240674036143,7.448080224678715,5.586060866969897,5.586060866969897,3574038.16,4.468843664662752,1.7875392539228916,0.8937696269614458,0.5958464179742972,0.44688486935759175
313,2600,EB_P_200,85450990,EXTERNAL_BATCH|PUSH|200,200,46450990,0.0269415742,-7.530761423709552,0.487735395,13.0,58.080580868451854,23.232255586375636,7.7440851954585455,5.808064622813316,5.808064622813316,3573153.076923077,4.467736989880912,1.7870965835673567,0.8935482917836783,0.5956988611891189,0.44677420175487054
314,2700,EB_P_200,88749147,EXTERNAL_BATCH|PUSH|200,200,48249147,0.02798450526,-7.108194528709552,0.5066160435,13.5,60.32892913945044,24.131595794376164,8.043865264792055,6.032899702926015,6.032899702926015,3574010.888888889,4.468809565885218,1.7875256143982343,0.8937628071991172,0.5958418714660781,0.44688145947600105
315,2800,EB_P_200,92023508,EXTERNAL_BATCH|PUSH|200,200,50023508,0.02901363464,-6.691219693709551,0.525246834,14.0,62.54752378189675,25.019034539050864,8.339678179683622,6.254759416835226,6.254759416835226,3573107.714285714,4.467680270135482,1.7870738956464902,0.8935369478232451,0.5956912985488301,0.4467685297739447
316,2900,EB_P_200,95322369,EXTERNAL_BATCH|PUSH|200,200,51822369,0.03005697402,-6.268487358709551,0.5441348745,14.5,64.79675230816937,25.91872684951321,8.639575616504402,6.479682522574384,6.479682522574384,3573956.4827586208,4.468741538494439,1.7874984034147041,0.8937492017073521,0.5958328011382347,0.4468746567292679
317,3000,EB_P_200,98595322,EXTERNAL_BATCH|PUSH|200,200,53595322,0.03108528676,-5.851843403709552,0.562750881,15.0,67.01358644006761,26.805461389264277,8.935153796421424,6.701366185230675,6.701366185230675,3573021.466666667,4.467572429337841,1.7870307592842851,0.8935153796421426,0.5956769197614283,0.446757745682045
318,3100,EB_P_200,101893607,EXTERNAL_BATCH|PUSH|200,200,55393607,0.03212829206,-5.429246428709552,0.5816328735,15.5,69.26209475747967,27.704865615894224,9.234955205298075,6.92621727000273,6.92621727000273,3573781.0967741935,4.468522242418043,1.7874106848964015,0.8937053424482008,0.5958035616321339,0.4468527270969503
319,3200,EB_P_200,105168544,EXTERNAL_BATCH|PUSH|200,200,57168544,0.03315775552,-5.012136233709551,0.600269712,16.0,71.48140960878655,28.59259244440132,9.530864148133773,7.148149004879046,7.148149004879046,3573034.0,4.467588100549159,1.7870370277750824,0.8935185138875412,0.5956790092583608,0.44675931280494036
320,3300,EB_P_200,108467981,EXTERNAL_BATCH|PUSH|200,200,58967981,0.03420142898,-4.589268538709551,0.6191638005,16.5,73.73135834391974,29.49257283869606,9.830857612898686,7.373144131585308,7.373144131585308,3573817.0303030303,4.468567172358772,1.7874286568906703,0.8937143284453352,0.5958095522968901,0.44685722009607926
321,3400,EB_P_200,111743174,EXTERNAL_BATCH|PUSH|200,200,60743174,0.03523104092,-4.172098183709552,0.637803327,17.0,75.95099328805354,30.380427704461997,10.126809234820666,7.595107875780337,7.595107875780337,3573127.882352941,4.467705487532561,1.7870839826154117,0.8935419913077058,0.5956946608718039,0.4467710515164904
322,3500,EB_P_200,115039091,EXTERNAL_BATCH|PUSH|200,200,62539091,0.03627267278,-3.7500576887095516,0.6566604555,17.5,78.19654074681658,31.278647586447658,10.426215862149219,7.819662874354297,7.819662874354297,3573662.342857143,4.468373756960947,1.7873512906541518,0.8936756453270759,0.595783763551384,0.4468378785345312
323,3600,EB_P_200,118317612,EXTERNAL_BATCH|PUSH|200,200,64317612,0.03730421496,-3.3321052537095515,0.675334926,18.0,80.42033689770034,32.168166936578544,10.722722312192849,8.042042739692594,8.042042739692594,3573200.6666666665,4.467796494316685,1.7871203853654747,0.8935601926827373,0.5957067951218249,0.44678015220514405
324,3700,EB_P_200,121616025,EXTERNAL_BATCH|PUSH|200,200,66116025,0.0383472945,-2.9094781987095515,0.6942182625,18.5,82.66900526152584,33.067635181837915,11.022545060612638,8.266909829124003,8.266909829124003,3573839.189189189,4.4685948790013965,1.7874397395588062,0.8937198697794031,0.5958132465196021,0.44685999076345967
325,3800,EB_P_200,124888402,EXTERNAL_BATCH|PUSH|200,200,67888402,0.03937527316,-2.4929696037095517,0.712828221,19.0,84.88511918456352,33.95408163775659,11.318027212585529,8.48852147081319,8.48852147081319,3573073.789473684,4.467637851819132,1.7870569283029782,0.8935284641514891,0.5956856427676593,0.4467642879375363
326,3900,EB_P_200,128188479,EXTERNAL_BATCH|PUSH|200,200,69688479,0.04041931782,-2.0699515087095515,0.7317290295,19.5,87.13586815176402,34.854382125198434,11.618127375066145,8.713596620816235,8.713596620816235,3573768.153846154,4.468506059064821,1.7874042115486377,0.8937021057743189,0.5958014038495458,0.44685110875980694
327,4000,EB_P_200,131459960,EXTERNAL_BATCH|PUSH|200,200,71459960,0.0414467768,-1.6536534737095516,0.75032958,20.0,89.35086174990748,35.74038045071116,11.913460150237052,8.935096229889927,8.935096229889927,3572998.0,4.467543087495374,1.7870190225355578,0.8935095112677789,0.5956730075118526,0.44675481149449636
328,4100,EB_P_200,134760741,EXTERNAL_BATCH|PUSH|200,200,73260741,0.04249122978,-1.2304699387095517,0.7692377805,20.5,91.60249097238199,36.64103304061482,12.21367768020494,9.160259405519431,9.160259405519431,3573694.6829268294,4.4684141937747315,1.787367465395845,0.8936837326979225,0.5957891551319483,0.4468419222204601
329,4200,EB_P_200,138035166,EXTERNAL_BATCH|PUSH|200,200,75035166,0.04352039628,-0.8134800637095516,0.787869243,21.0,93.82116563803503,37.52850379460423,12.509501264868076,9.382127121758321,9.382127121758321,3573103.1428571427,4.467674554192144,1.787071609266868,0.893535804633434,0.5956905364222893,0.4467679581789677
330,4300,EB_P_200,141332043,EXTERNAL_BATCH|PUSH|200,200,76832043,0.04456258494,-0.3912139687095516,0.8067364515,21.5,96.06791344489902,38.427203816310545,12.809067938770182,9.606802155277455,9.606802155277455,3573583.395348837,4.4682750439487915,1.7873118054097927,0.8936559027048964,0.5957706018032642,0.4468280072222072
331,4400,EB_P_200,144609860,EXTERNAL_BATCH|PUSH|200,200,78609860,0.0455937188,0.026573026290448384,0.82540353,22.0,98.29082934050875,39.31637106397962,13.10545702132654,9.829093994989291,9.829093994989291,3573175.4545454546,4.467764970023125,1.7871077756354372,0.8935538878177186,0.5957025918784791,0.4467769997722405
332,4500,EB_P_200,147907441,EXTERNAL_BATCH|PUSH|200,200,80407441,0.04663631578,0.44900456129044836,0.8442781305,22.5,100.53845740264677,40.21542318814775,13.405141062715916,10.053857054134886,10.053857054134886,3573664.0444444446,4.468375884562079,1.7873521416954556,0.8936760708477278,0.5957840472318185,0.4468380912948838
333,4600,EB_P_200,151182570,EXTERNAL_BATCH|PUSH|200,200,82182570,0.0476658906,0.8661598762904484,0.862916985,23.0,102.75801232357384,41.103246044598976,13.701082014866326,10.275812796000235,10.275812796000235,3573155.217391304,4.46773966624234,1.787097654112999,0.8935488270564995,0.5956992180376663,0.4467744693913146
334,4700,EB_P_200,154480023,EXTERNAL_BATCH|PUSH|200,200,83980023,0.04870841334,1.2885613312904485,0.8817902415,23.5,105.0054803392984,42.00223415013769,14.000744716712564,10.500559850486473,10.500559850486473,3573618.0,4.46831831231057,1.7873291127718165,0.8936645563859082,0.5957763709239389,0.4468323340632542
335,4800,EB_P_200,157756112,EXTERNAL_BATCH|PUSH|200,200,85756112,0.04973854496,1.7059422462904483,0.900439176,24.0,107.22623560832642,42.890537146309576,14.296845715436525,10.722635627296997,10.722635627296997,3573171.3333333335,4.467759817013601,1.7871057144295657,0.8935528572147828,0.5957019048098553,0.4467764844707082
336,100,EB_P_300,3298157,EXTERNAL_BATCH|PUSH|300,300,1798157,0.00104293106,0.422566895,0.0188806485,0.3333333333333333,2.24834827099859,0.8993402080005282,0.29978006933350937,0.22483508011269782,0.22483508011269782,5394471.0,6.7450448129957685,2.6980206240015843,1.3490103120007921,0.8993402080005282,0.6745052403380934
337,200,EB_P_300,6573158,EXTERNAL_BATCH|PUSH|300,300,3573158,0.00207243164,0.83969213,0.037518159,0.6666666666666666,4.467743145512198,1.7870990458223344,0.595699681940778,0.4467748173186919,0.4467748173186919,5359737.0,6.7016147182682975,2.6806485687335013,1.3403242843667507,0.8935495229111672,0.6701622259780379
338,300,EB_P_300,9848252,EXTERNAL_BATCH|PUSH|300,300,5348252,0.00310198616,1.25683922,0.056156646,1.0,6.687254303748087,2.674904397179579,0.8916347990598598,0.6687261829099996,0.6687261829099996,5348252.0,6.687254303748087,2.674904397179579,1.3374521985897896,0.8916347990598598,0.6687261829099996
339,400,EB_P_300,13146281,EXTERNAL_BATCH|PUSH|300,300,7146281,0.00414484298,1.679376035,0.0750359505,1.3333333333333333,8.935442528333217,3.5741805865506864,1.1913935288502286,0.893545258363341,0.893545258363341,5359710.75,6.7015818962499125,2.6806354399130146,1.3403177199565073,0.8935451466376716,0.6701589437725057
340,500,EB_P_300,16421474,EXTERNAL_BATCH|PUSH|300,300,8921474,0.00517445492,2.09654639,0.093675477,1.6666666666666667,11.155077472467015,4.462035452316624,1.487345150772208,1.1155090025583698,1.1155090025583698,5352884.399999999,6.693046483480209,2.6772212713899743,1.3386106356949872,0.8924070904633248,0.6693054015350218
341,600,EB_P_300,19696248,EXTERNAL_BATCH|PUSH|300,300,10696248,0.00620382384,2.51361828,0.112310604,2.0,13.374188514669255,5.349680757100316,1.7832269190334387,1.3374203565012865,1.3374203565012865,5348124.0,6.6870942573346275,2.674840378550158,1.337420189275079,0.8916134595167193,0.6687101782506433
342,700,EB_P_300,22994917,EXTERNAL_BATCH|PUSH|300,300,12494917,0.00724705186,2.936305495,0.1311966285,2.3333333333333335,15.623176971321683,6.249277039618529,2.0830923465395097,1.5623194552514101,1.5623194552514101,5354964.428571428,6.695647273423578,2.6782615884079406,1.3391307942039703,0.8927538628026469,0.6695654808220328
343,800,EB_P_300,26270430,EXTERNAL_BATCH|PUSH|300,300,14270430,0.0082768494,3.35355105,0.149839515,2.6666666666666665,17.84321203148913,7.137291951958019,2.37909731731934,1.78432321109483,1.78432321109483,5351411.25,6.691204511808424,2.6764844819842573,1.3382422409921286,0.8921614939947524,0.6691212041605612
344,900,EB_P_300,29545780,EXTERNAL_BATCH|PUSH|300,300,16045780,0.0093065524,3.7707583,0.16848069,3.0,20.06304328255194,8.025225340574107,2.675075113524702,2.006306586004851,2.006306586004851,5348593.333333333,6.687681094183979,2.675075113524702,1.337537556762351,0.8916917045082341,0.6687688620016169
345,1000,EB_P_300,32843489,EXTERNAL_BATCH|PUSH|300,300,17843489,0.01034922362,4.193219915,0.1873566345,3.3333333333333335,22.31083139110342,8.924341483371661,2.9747804944572205,2.231085649809801,2.231085649809801,5353046.7,6.693249417331026,2.6773024450114984,1.3386512225057492,0.8924341483371662,0.6693256949429403
346,1100,EB_P_300,36119578,EXTERNAL_BATCH|PUSH|300,300,19619578,0.01137935524,4.61060083,0.206005569,3.6666666666666665,24.53158666013144,9.812644479543547,3.2708814931811823,2.453161426620325,2.453161426620325,5350794.0,6.690432725490393,2.6761757671482402,1.3380878835741201,0.8920585890494134,0.6690440254419068
347,1200,EB_P_300,39393520,EXTERNAL_BATCH|PUSH|300,300,21393520,0.0124082416,5.0274772,0.22463196,4.0,26.74965740064619,10.699873663236001,3.5666245544120008,2.6749687502774244,2.6749687502774244,5348380.0,6.687414350161547,2.6749684158090004,1.3374842079045002,0.8916561386030002,0.6687421875693561
348,1300,EB_P_300,42692957,EXTERNAL_BATCH|PUSH|300,300,23192957,0.01345191506,5.450344895000001,0.2435260485,4.333333333333333,28.999606135779377,11.599854057530742,3.8666180191769137,2.899963876983687,2.899963876983687,5352220.846153847,6.692216800564473,2.67688939789171,1.338444698945855,0.8922964659639033,0.6692224331500817
349,1400,EB_P_300,45967382,EXTERNAL_BATCH|PUSH|300,300,24967382,0.01448108156,5.86733477,0.262157511,4.666666666666667,31.218280801432414,12.487324811520152,4.162441603840051,3.121831593222577,3.121831593222577,5350153.285714285,6.689631600306946,2.675855316754318,1.337927658377159,0.8919517722514394,0.6689639128334093
350,1500,EB_P_300,49241708,EXTERNAL_BATCH|PUSH|300,300,26741708,0.01551019064,6.28430138,0.280787934,5.0,33.43683168118754,13.374746051100871,4.45824868370029,3.343686930857746,3.343686930857746,5348341.6,6.687366336237508,2.674949210220174,1.337474605110087,0.891649736740058,0.6687373861715491
351,1600,EB_P_300,52541209,EXTERNAL_BATCH|PUSH|300,300,28541209,0.01655390122,6.7071841150000004,0.2996826945,5.333333333333333,35.686860439527464,14.274758454710321,4.758252818236773,3.5686900598936866,3.5686900598936866,5351476.6875,6.6912863324114,2.676517210258185,1.3382586051290926,0.8921724034193951,0.6691293862300662
352,1700,EB_P_300,55817106,EXTERNAL_BATCH|PUSH|300,300,30317106,0.01758392148,7.12451991,0.318329613,5.666666666666667,37.90737563893529,15.162965422938075,5.054321807646025,3.790741829715176,3.790741829715176,5350077.529411765,6.689536877459169,2.6758174275773072,1.3379087137886536,0.8919391425257691,0.6689544405379723
353,1800,EB_P_300,59091240,EXTERNAL_BATCH|PUSH|300,300,32091240,0.0186129192,7.5414414,0.33695802,6.0,40.12568644907023,16.05029063457466,5.350096878191554,4.012573160361311,4.012573160361311,5348540.0,6.687614408178372,2.675048439095777,1.3375242195478885,0.8916828130319256,0.6687621933935517
354,1900,EB_P_300,62389973,EXTERNAL_BATCH|PUSH|300,300,33889973,0.01965618434,7.964143655000001,0.3558447165,6.333333333333333,42.37475492892939,16.949918926407584,5.649972975469195,4.237480261441112,4.237480261441112,5351048.368421053,6.690750778252009,2.676302988380145,1.3381514941900725,0.892100996126715,0.6690758307538598
355,2000,EB_P_300,65665294,EXTERNAL_BATCH|PUSH|300,300,35665294,0.02068587052,8.38134409,0.374485587,6.666666666666667,44.59454991947665,17.837837810802945,5.945945936934314,4.459460010295497,4.459460010295497,5349794.1,6.689182487921497,2.6756756716204415,1.3378378358102208,0.8918918905401472,0.6689190015443246
356,2100,EB_P_300,68939684,EXTERNAL_BATCH|PUSH|300,300,37439684,0.02171501672,8.79832574,0.393116682,7.0,46.813180822438504,18.72529105969837,6.241763686566124,4.681323350260344,4.681323350260344,5348526.285714285,6.687597260348358,2.6750415799569103,1.3375207899784551,0.8916805266523034,0.6687604786086206
357,2200,EB_P_300,72238993,EXTERNAL_BATCH|PUSH|300,300,39238993,0.02275861594,9.221163355,0.4120094265,7.333333333333333,49.06296951115824,19.62520743536369,6.5417358117878965,4.90630247230725,4.90630247230725,5350771.772727273,6.69040493333976,2.6761646502768675,1.3380823251384337,0.8920548834256224,0.6690412462237161
358,2300,EB_P_300,75512714,EXTERNAL_BATCH|PUSH|300,300,41012714,0.02378737412,-8.80875628370955,0.430633497,7.666666666666667,51.28076392153724,20.512326086891285,6.837442028963761,5.1280821629196796,5.1280821629196796,5349484.434782608,6.688795294113554,2.6755207939423413,1.3377603969711707,0.8918402646474471,0.6688802821199582
359,2400,EB_P_300,78787360,EXTERNAL_BATCH|PUSH|300,300,42787360,0.0248166688,-8.391714473709552,0.44926728,8.0,53.499714917326024,21.399907373045558,7.133302457681852,5.34997751220324,5.34997751220324,5348420.0,6.687464364665753,2.6749884216306947,1.3374942108153474,0.8916628072102315,0.668747189025405
360,2500,EB_P_300,82086413,EXTERNAL_BATCH|PUSH|300,300,44586413,0.02586011954,-7.968937018709551,0.4681573365,8.333333333333334,55.74918351321883,22.29969571145203,7.433231903817344,5.574924624931433,5.574924624931433,5350369.56,6.68990202158626,2.6759634853742438,1.3379817426871219,0.8919878284580812,0.668990954991772
361,2600,EB_P_300,85361926,EXTERNAL_BATCH|PUSH|300,300,46361926,0.02688991708,-7.551691463709552,0.486800223,8.666666666666666,57.96921857338628,23.187710623791524,7.7292368745971745,5.796928380774853,5.796928380774853,5349453.0,6.688755989236879,2.675505071975945,1.3377525359879725,0.8918350239919817,0.6688763516278676
362,2700,EB_P_300,88637532,EXTERNAL_BATCH|PUSH|300,300,48137532,0.02791976856,-7.134424053709552,0.505444086,9.0,60.18936991727601,24.075772049666455,8.025257349888818,6.018943765003587,6.018943765003587,5348614.666666667,6.687707768586224,2.675085783296273,1.3375428916481364,0.8916952610987575,0.668771529444843
363,2800,EB_P_300,91934729,EXTERNAL_BATCH|PUSH|300,300,49934729,0.02896214282,-6.712082758709551,0.5243146545,9.333333333333334,62.43651784017365,24.97463211794632,8.324877372648775,6.2436588101711115,6.2436588101711115,5350149.535714285,6.689626911447177,2.675853441208534,1.337926720604267,0.8919511470695115,0.6689634439469048
364,2900,EB_P_300,95210754,EXTERNAL_BATCH|PUSH|300,300,51710754,0.02999223732,-6.294716883709552,0.542962917,9.666666666666666,64.65719308599493,25.862903104803497,8.620967701601167,6.465726584651957,6.465726584651957,5349388.344827587,6.688675146827063,2.6754727349796723,1.3377363674898362,0.8918242449932242,0.6688682673777887
365,3000,EB_P_300,98483992,EXTERNAL_BATCH|PUSH|300,300,53483992,0.03102071536,-5.878005953709551,0.561581916,10.0,66.87438357123565,26.749780186034137,8.916593395344712,6.687445882682596,6.687445882682596,5348399.2,6.6874383571235665,2.6749780186034138,1.3374890093017069,0.8916593395344712,0.6687445882682597
366,3100,EB_P_300,101782277,EXTERNAL_BATCH|PUSH|300,300,55282277,0.03206372066,-5.455408978709551,0.5804639085,10.333333333333334,69.12289188864771,27.649184412664084,9.216394804221363,6.91229696745465,6.91229696745465,5349897.774193548,6.689312118256229,2.6757275238062013,1.3378637619031006,0.8919091746020672,0.6689319645923855
367,3200,EB_P_300,105057214,EXTERNAL_BATCH|PUSH|300,300,57057214,0.03309318412,-5.038298783709552,0.599100747,10.666666666666666,71.34220673995459,28.536911241171182,9.51230374705706,7.134228702330966,7.134228702330966,5349113.8125,6.6883318818707425,2.6753354288597984,1.3376677144298992,0.8917784762865995,0.6688339408435281
368,3300,EB_P_300,108334100,EXTERNAL_BATCH|PUSH|300,300,58834100,0.034123778,-4.620730573709552,0.61775805,11.0,73.56395854797891,29.425612853340322,9.808537617780107,7.356404133153264,7.356404133153264,5348554.545454546,6.687632595270811,2.6750557139400293,1.3375278569700146,0.8916852379800099,0.6687640121048423
369,3400,EB_P_300,111632129,EXTERNAL_BATCH|PUSH|300,300,60632129,0.03516663482,-4.198193758709552,0.6366373545,11.333333333333334,75.81214677256405,30.32488904271143,10.108296347570477,7.581223208606605,7.581223208606605,5349893.735294118,6.689307068167415,2.6757255037686556,1.3378627518843278,0.8919085012562185,0.6689314595829358
370,3500,EB_P_300,114905210,EXTERNAL_BATCH|PUSH|300,300,62405210,0.0361950218,-3.7815197237095517,0.655254705,11.666666666666666,78.02914095087576,31.211687601091917,10.40389586703064,7.802922875922253,7.802922875922253,5349018.0,6.688212081503636,2.6752875086650216,1.3376437543325108,0.8917625028883405,0.668821960793336
371,3600,EB_P_300,118184016,EXTERNAL_BATCH|PUSH|300,300,64184016,0.03722672928,-3.363500313709552,0.673932168,12.0,80.25329345510198,32.101349492702376,10.700449830900792,8.025338376634897,8.025338376634897,5348668.0,6.687774454591832,2.675112457725198,1.337556228862599,0.891704152575066,0.6687781980529082
372,3700,EB_P_300,121482429,EXTERNAL_BATCH|PUSH|300,300,65982429,0.03826980882,-2.9408732587095514,0.6928155045,12.333333333333334,82.50196181892748,33.000817737961746,11.000272579320582,8.250205466066308,8.250205466066308,5349926.675675675,6.6893482555887145,2.675741978753655,1.3378709893768275,0.891913992917885,0.6689355783297006
373,3800,EB_P_300,124754806,EXTERNAL_BATCH|PUSH|300,300,67754806,0.03929778748,-2.5243646637095516,0.711425463,12.666666666666666,84.71807574196517,33.88726419388042,11.295754731293473,8.471817107755495,8.471817107755495,5349063.631578947,6.688269137523566,2.6753103310958224,1.3376551655479112,0.8917701103652742,0.6688276664017496
374,3900,EB_P_300,128032332,EXTERNAL_BATCH|PUSH|300,300,69532332,0.04032875256,-2.1066460537095515,0.730089486,13.0,86.9406277820568,34.776285899196665,11.592095299732222,8.694072561874576,8.694072561874576,5348640.923076923,6.687740598619754,2.6750989153228204,1.3375494576614102,0.8916996384409401,0.6687748124518904
375,4000,EB_P_300,131326649,EXTERNAL_BATCH|PUSH|300,300,71326649,0.04136945642,-1.6849815587095516,0.7489298145,13.333333333333334,89.18417466065159,35.67370554831456,11.89123518277152,8.91842750220658,8.91842750220658,5349498.675,6.688813099548869,2.675527916123592,1.337763958061796,0.891842638707864,0.6688820626654934
376,4100,EB_P_300,134604594,EXTERNAL_BATCH|PUSH|300,300,73104594,0.04240066452,-1.2671644837095517,0.767598237,13.666666666666666,91.40725060267478,36.56293681461305,12.187645604871017,9.140735346577772,9.140735346577772,5349116.634146342,6.688335409951813,2.6753368400936384,1.3376684200468192,0.8917789466978794,0.6688342936520322
377,4200,EB_P_300,137879304,EXTERNAL_BATCH|PUSH|300,300,74879304,0.04342999632,-0.8501076337095517,0.786232692,14.0,93.62628162167029,37.450550110082034,12.483516703360678,9.362638698191011,9.362638698191011,5348521.714285715,6.687591544405021,2.675039293577288,1.337519646788644,0.8916797645257628,0.6687599070136436
378,4300,EB_P_300,141176181,EXTERNAL_BATCH|PUSH|300,300,76676181,0.04447218498,-0.4278415387095516,0.8050999005,14.333333333333334,95.87302942853428,38.34925013178835,12.783083377262784,9.587313731710145,9.587313731710145,5349501.0,6.688816006641926,2.675529078961978,1.337764539480989,0.8918430263206593,0.6688823533751264
379,4400,EB_P_300,144453998,EXTERNAL_BATCH|PUSH|300,300,78453998,0.04550331884,-0.010054543709551616,0.823766979,14.666666666666666,98.095945324144,39.238417379457424,13.07947245981914,9.80960557142198,9.80960557142198,5349136.2272727275,6.688359908464364,2.6753466395084606,1.3376733197542303,0.8917822131694869,0.6688367435060442
380,4500,EB_P_300,147729028,EXTERNAL_BATCH|PUSH|300,300,80229028,0.04653283624,0.40707750629044837,0.842404794,15.0,100.31537645917317,40.12619072149996,13.375396907166651,10.03154893468361,10.03154893468361,5348601.866666666,6.687691763944877,2.67507938143333,1.337539690716665,0.8916931271444434,0.6687699289789073
381,4600,EB_P_300,151026993,EXTERNAL_BATCH|PUSH|300,300,82026993,0.04757565594,0.8295992812904484,0.8612834265,15.333333333333334,102.56348466055157,41.02543490155635,13.675144967185451,10.256360007807272,10.256360007807272,5349586.5,6.688922912644667,2.675571841405849,1.3377859207029246,0.8918572804686163,0.6688930439874309
382,4700,EB_P_300,154301610,EXTERNAL_BATCH|PUSH|300,300,83801610,0.0486049338,1.2466342762904483,0.879916905,15.666666666666666,104.78239939582478,41.913001683489895,13.971000561163299,10.478251731035197,10.478251731035197,5349038.936170213,6.6882382593079654,2.6752979797972274,1.3376489898986137,0.8917659932657425,0.6688245785767147
383,4800,EB_P_300,157577984,EXTERNAL_BATCH|PUSH|300,300,85577984,0.04963523072,1.6640821662904484,0.898568832,16.0,107.00351101819528,42.80144722114135,14.267149073713783,10.70036314322007,10.70036314322007,5348624.0,6.687719438637205,2.6750904513213345,1.3375452256606672,0.8916968171071115,0.6687726964512544
384,100,EB_P_400,3298157,EXTERNAL_BATCH|PUSH|400,400,1798157,0.00104293106,0.422566895,0.0188806485,0.25,2.24834827099859,0.8993402080005282,0.29978006933350937,0.22483508011269782,0.22483508011269782,7192628.0,8.99339308399436,3.5973608320021127,1.7986804160010563,1.1991202773340375,0.8993403204507913
385,200,EB_P_400,6573158,EXTERNAL_BATCH|PUSH|400,400,3573158,0.00207243164,0.83969213,0.037518159,0.5,4.467743145512198,1.7870990458223344,0.595699681940778,0.4467748173186919,0.4467748173186919,7146316.0,8.935486291024397,3.5741980916446687,1.7870990458223344,1.191399363881556,0.8935496346373838
386,300,EB_P_400,9848252,EXTERNAL_BATCH|PUSH|400,400,5348252,0.00310198616,1.25683922,0.056156646,0.75,6.687254303748087,2.674904397179579,0.8916347990598598,0.6687261829099996,0.6687261829099996,7131002.666666667,8.916339071664117,3.566539196239439,1.7832695981197195,1.1888463987464797,0.8916349105466662
387,400,EB_P_400,13123758,EXTERNAL_BATCH|PUSH|400,400,7123758,0.00413177964,1.67408313,0.074799459,1.0,8.907280611377299,3.5629158085002737,1.1876386028334245,0.890729063498611,0.890729063498611,7123758.0,8.907280611377299,3.5629158085002737,1.7814579042501368,1.1876386028334245,0.890729063498611
388,500,EB_P_400,16421787,EXTERNAL_BATCH|PUSH|400,400,8921787,0.00517463646,2.096619945,0.0936787635,1.25,11.155468835962429,4.462191997871381,1.4873973326237935,1.1155481389519524,1.1155481389519524,7137429.6,8.924375068769942,3.5697535982971043,1.7848767991485521,1.1899178660990348,0.8924385111615618
389,600,EB_P_400,19696276,EXTERNAL_BATCH|PUSH|400,400,10696276,0.00620384008,2.51362486,0.112310898,1.5,13.374223524822199,5.349694761175502,1.7832315870585007,1.3374238575205206,1.3374238575205206,7130850.666666667,8.916149016548133,3.5664631741170014,1.7832315870585007,1.1888210580390006,0.8916159050136805
390,700,EB_P_400,22972394,EXTERNAL_BATCH|PUSH|400,400,12472394,0.00723398852,2.93101259,0.130960137,1.75,15.595015054365765,6.238012261568116,2.0793374205227053,1.55950326038668,1.55950326038668,7127082.285714285,8.911437173923295,3.5645784351817804,1.7822892175908902,1.1881928117272602,0.89114472022096
391,800,EB_P_400,26248220,EXTERNAL_BATCH|PUSH|400,400,14248220,0.0082639676,3.3483317,0.14960631,2.0,17.815441478028628,7.126183719462364,2.375394573154121,1.7815461526236827,1.7815461526236827,7124110.0,8.907720739014314,3.563091859731182,1.781545929865591,1.1876972865770605,0.8907730763118413
392,900,EB_P_400,29546121,EXTERNAL_BATCH|PUSH|400,400,16046121,0.00930675018,3.770838435,0.1684842705,2.25,20.063469656200297,8.025395890204049,2.6751319634013497,2.0063492234176676,2.0063492234176676,7131609.333333333,8.91709762497791,3.566842617868466,1.783421308934233,1.1889475392894888,0.8917107659634077
393,1000,EB_P_400,32820994,EXTERNAL_BATCH|PUSH|400,400,17820994,0.01033617652,4.18793359,0.187120437,2.5,22.282704484300446,8.913090709396434,2.971030236465478,2.228272955964305,2.228272955964305,7128397.6,8.913081793720178,3.5652362837585736,1.7826181418792868,1.1884120945861911,0.891309182385722
394,1100,EB_P_400,36097368,EXTERNAL_BATCH|PUSH|400,400,19597368,0.01136647344,4.60538148,0.205772364,2.75,24.503816106670936,9.80153624704789,3.267178749015964,2.4503843681491775,2.4503843681491775,7126315.636363637,8.910478584243977,3.564194998926506,1.782097499463253,1.1880649996421686,0.8910488611451555
395,1200,EB_P_400,39371338,EXTERNAL_BATCH|PUSH|400,400,21371338,0.01239537604,5.02226443,0.224399049,3.0,26.72192185733863,10.688779434815531,3.562926478271844,2.6721951928255114,2.6721951928255114,7123779.333333333,8.907307285779542,3.5629264782718435,1.7814632391359218,1.187642159423948,0.8907317309418371
396,1300,EB_P_400,42670775,EXTERNAL_BATCH|PUSH|400,400,23170775,0.0134390495,5.445132125,0.2432931375,3.25,28.971870592471817,11.588759829110272,3.862919943036757,2.8971903195317736,2.8971903195317736,7129469.230769231,8.91442172076056,3.565772255110853,1.7828861275554264,1.1885907517036176,0.8914431752405457
397,1400,EB_P_400,45945200,EXTERNAL_BATCH|PUSH|400,400,24945200,0.014468216,5.862122,0.2619246,3.5,31.190545258124857,12.476230583099682,4.158743527699894,3.1190580357706637,3.1190580357706637,7127200.0,8.911584359464245,3.564637309457052,1.782318654728526,1.188212436485684,0.8911594387916182
398,1500,EB_P_400,49219526,EXTERNAL_BATCH|PUSH|400,400,26719526,0.01549732508,6.27908861,0.280555023,3.75,33.409096137879985,13.3636518226804,4.454550607560133,3.340913373405833,3.340913373405833,7125206.933333334,8.909092303434663,3.5636404860481066,1.7818202430240533,1.1878801620160355,0.8909102329082221
399,1600,EB_P_400,52496504,EXTERNAL_BATCH|PUSH|400,400,28496504,0.01652797232,6.69667844,0.299213292,4.0,35.630962979263984,14.252399448239437,4.750799816079812,3.5631003075770433,3.5631003075770433,7124126.0,8.907740744815996,3.5630998620598593,1.7815499310299296,1.187699954019953,0.8907750768942608
400,1700,EB_P_400,55795237,EXTERNAL_BATCH|PUSH|400,400,30295237,0.01757123746,7.119380695,0.3180999885,4.25,37.880031459123146,15.152027740072361,5.050675913357454,3.788007408656845,3.788007408656845,7128291.05882353,8.912948578617211,3.565182997664085,1.7825914988320426,1.188394332554695,0.8912958608604342
401,1800,EB_P_400,59069086,EXTERNAL_BATCH|PUSH|400,400,32069086,0.01860006988,7.53623521,0.336725403,4.5,40.097985915915615,16.039210410229376,5.346403470076459,4.009803103928631,4.009803103928631,7126463.555555556,8.910663536870137,3.564268980050973,1.7821344900254865,1.188089660016991,0.8910673564285848
402,1900,EB_P_400,62345268,EXTERNAL_BATCH|PUSH|400,400,33845268,0.01963025544,7.95363798,0.355375314,4.75,42.31885746866591,16.9275599199367,5.6425199733122335,4.231890509124469,4.231890509124469,7125319.578947368,8.909233151298087,3.563696825249832,1.781848412624916,1.187898941749944,0.8909243177104145
403,2000,EB_P_400,65620902,EXTERNAL_BATCH|PUSH|400,400,35620902,0.02066012316,8.37091197,0.374019471,5.0,44.539043822708585,17.81563534988682,5.938545116628939,4.453909394372436,4.453909394372436,7124180.4,8.907808764541718,3.5631270699773636,1.7815635349886818,1.1877090233257879,0.8907818788744873
404,2100,EB_P_400,68917843,EXTERNAL_BATCH|PUSH|400,400,37417843,0.02170234894,8.793193105,0.3928873515,5.25,46.785871652779306,18.714367380907845,6.238122460302614,4.678592430221248,4.678592430221248,7127208.19047619,8.91159460052939,3.5646414058872082,1.7823207029436041,1.1882138019624027,0.8911604628992853
405,2200,EB_P_400,72194316,EXTERNAL_BATCH|PUSH|400,400,39194316,0.02273270328,9.21066426,0.411540318,5.5,49.007107061047705,19.602862432967992,6.534287477655998,4.900716221009842,4.900716221009842,7126239.2727272725,8.910383102008673,3.5641568059941804,1.7820784029970902,1.1880522686647268,0.8910393129108802
406,2300,EB_P_400,75468322,EXTERNAL_BATCH|PUSH|400,400,40968322,0.02376162676,-8.819188403709552,0.430167381,5.75,51.22525782476918,20.49012362597516,6.830041208658386,5.122531546996619,5.122531546996619,7124925.565217392,8.908740491264206,3.563499761039158,1.781749880519579,1.1878332536797194,0.890875051651586
407,2400,EB_P_400,78742996,EXTERNAL_BATCH|PUSH|400,400,42742996,0.02479093768,-8.402140013709552,0.448801458,6.0,53.4442438307109,21.377718916204614,7.125906305401538,5.344430397299414,5.344430397299414,7123832.666666667,8.907373971785152,3.5629531527007696,1.7814765763503848,1.1876510509002565,0.8907383995499023
408,2500,EB_P_400,82042049,EXTERNAL_BATCH|PUSH|400,400,44542049,0.02583438842,-7.979362558709551,0.4676915145,6.25,55.69371242660372,22.27750725461109,7.425835751537031,5.569377510027607,5.569377510027607,7126727.84,8.910993988256594,3.564401160737775,1.7822005803688874,1.1881337202459248,0.8911004016044171
409,2600,EB_P_400,85317562,EXTERNAL_BATCH|PUSH|400,400,46317562,0.02686418596,-7.5621170037095515,0.486334401,6.5,57.913747486771165,23.165522166950584,7.721840722316861,5.791381265871027,5.791381265871027,7125778.769230769,8.909807305657102,3.5639264872231666,1.7819632436115833,1.1879754957410555,0.8909817332109271
410,2700,EB_P_400,88593168,EXTERNAL_BATCH|PUSH|400,400,48093168,0.02789403744,-7.1448495937095515,0.504978264,6.75,60.13389883066089,24.05358359282551,8.017861197608504,6.01339665009976,6.01339665009976,7124913.777777778,8.908725752690502,3.5634938656037796,1.7817469328018898,1.1878312885345932,0.8908735777925572
411,2800,EB_P_400,91867842,EXTERNAL_BATCH|PUSH|400,400,49867842,0.02892334836,-6.727801203709552,0.523612341,7.0,62.35288483660261,24.94117888305497,8.313726294351657,6.235295500402555,6.235295500402555,7123977.428571428,8.907554976657515,3.563025554722138,1.781512777361069,1.1876751849073794,0.8907565000575077
412,2900,EB_P_400,95166703,EXTERNAL_BATCH|PUSH|400,400,51666703,0.02996668774,-6.305068868709552,0.5425003815,7.25,64.60211336287523,25.840871193517312,8.613623731172439,6.460218606141713,6.460218606141713,7126441.793103448,8.910636325913826,3.5642580956575602,1.7821290478287801,1.1880860318858535,0.8910646353298914
413,3000,EB_P_400,98439656,EXTERNAL_BATCH|PUSH|400,400,53439656,0.03099500048,-5.888424913709551,0.561116388,7.5,66.81894749477348,26.72760573326838,8.909201911089461,6.681902268798003,6.681902268798003,7125287.466666667,8.909192999303132,3.563680764435784,1.781840382217892,1.1878935881452615,0.8909203025064005
414,3100,EB_P_400,101715390,EXTERNAL_BATCH|PUSH|400,400,55215390,0.0320249262,-5.471127423709552,0.579761595,7.75,69.03925888507668,27.61573117777273,9.205243725924245,6.9039336576860935,6.9039336576860935,7124566.451612903,8.908291469042151,3.5633201519706748,1.7816600759853374,1.187773383990225,0.8908301493788507
415,3200,EB_P_400,104990640,EXTERNAL_BATCH|PUSH|400,400,56990640,0.0330545712,-5.0539436737095516,0.59840172,8.0,71.25896509987896,28.503614551834584,9.501204850611527,7.125904528955992,7.125904528955992,7123830.0,8.90737063748487,3.562951818979323,1.7814759094896615,1.187650606326441,0.890738066119499
416,3300,EB_P_400,108290077,EXTERNAL_BATCH|PUSH|400,400,58790077,0.03409824466,-4.631075978709551,0.6172958085,8.25,73.50891383501215,29.403594946129324,9.80119831537644,7.350899655662254,7.350899655662254,7126069.939393939,8.910171373940868,3.564072114682342,1.782036057341171,1.1880240382274474,0.8910181400802732
417,3400,EB_P_400,111565270,EXTERNAL_BATCH|PUSH|400,400,60565270,0.0351278566,-4.213905623709552,0.635935335,8.5,75.72854877914595,30.291449811895262,10.09714993729842,7.572863399857283,7.572863399857283,7125325.882352941,8.9092410328407,3.5636999778700305,1.7818499889350152,1.1878999926233436,0.8909251058655627
418,3500,EB_P_400,114838636,EXTERNAL_BATCH|PUSH|400,400,62338636,0.03615640888,-3.7971646137095516,0.654555678,8.75,77.94589931080013,31.178390911755322,10.392796970585106,7.794598702547279,7.794598702547279,7124415.542857143,8.908102778377158,3.56324467562918,1.78162233781459,1.1877482252097264,0.8908112802911177
419,3600,EB_P_400,118117470,EXTERNAL_BATCH|PUSH|400,400,64117470,0.0371881326,-3.3791386237095518,0.673233435,9.0,80.1700868251793,32.068066807440964,10.689355602480322,8.017017704279159,8.017017704279159,7124163.333333333,8.907787425019922,3.563118534160107,1.7815592670800535,1.187706178053369,0.8907797449199064
420,3700,EB_P_400,121415883,EXTERNAL_BATCH|PUSH|400,400,65915883,0.03823121214,-2.956511568709552,0.6921167715,9.25,82.41875518900481,32.967535052700335,10.989178350900112,8.241884793710568,8.241884793710568,7126041.405405405,8.910135696108627,3.564057843535171,1.7820289217675855,1.1880192811783905,0.8910145722930344
421,3800,EB_P_400,124688260,EXTERNAL_BATCH|PUSH|400,400,67688260,0.0392591908,-2.5400029737095515,0.71072673,9.5,84.6348691120425,33.85398150861901,11.284660502873002,8.463496435399756,8.463496435399756,7125080.0,8.908933590741315,3.563577000907264,1.781788500453632,1.1878590003024214,0.890894361621027
422,3900,EB_P_400,127965786,EXTERNAL_BATCH|PUSH|400,400,69465786,0.04029015588,-2.1222843637095514,0.729390753,9.75,86.85742115213412,34.74300321393525,11.581001071311752,8.685751889518837,8.685751889518837,7124696.0,8.908453451500936,3.5633849450190005,1.7816924725095002,1.1877949816730002,0.8908463476429576
423,4000,EB_P_400,131237580,EXTERNAL_BATCH|PUSH|400,400,71237580,0.0413177964,-1.7059127737095516,0.74799459,10.0,89.072806113773,35.629158085002736,11.876386028334245,8.90729063498611,8.90729063498611,7123758.0,8.907280611377299,3.5629158085002737,1.7814579042501368,1.1876386028334245,0.890729063498611
424,4100,EB_P_400,134538361,EXTERNAL_BATCH|PUSH|400,400,73038361,0.04236224938,-1.2827292387095517,0.7669027905,10.25,91.32443533624752,36.5298106749064,12.176603558302132,9.132453810615615,9.132453810615615,7125693.756097561,8.909701008414391,3.563883968283551,1.7819419841417754,1.1879613227611836,0.8909711034746942
425,4200,EB_P_400,137812786,EXTERNAL_BATCH|PUSH|400,400,74812786,0.04339141588,-0.8657393637095516,0.785534253,10.5,93.54311000190054,37.41728142889581,12.47242714296527,9.354321526854505,9.354321526854505,7125027.238095238,8.908867619228623,3.563550612275791,1.7817753061378956,1.1878502040919303,0.8908877644623339
426,4300,EB_P_400,141087112,EXTERNAL_BATCH|PUSH|400,400,76587112,0.04442052496,-0.4487727537095516,0.804164676,10.75,95.76166088165569,38.30470266847653,12.768234222825509,9.576176864489675,9.576176864489675,7124382.511627907,8.908061477363319,3.5632281552071188,1.7816140776035594,1.187742718402373,0.890807150185086
427,4400,EB_P_400,144365242,EXTERNAL_BATCH|PUSH|400,400,78365242,0.04545184036,-0.030912203709551615,0.822835041,11.0,97.98496814076083,39.19402646170035,13.064675487233451,9.798507840595093,9.798507840595093,7124112.909090909,8.907724376432801,3.563093314700032,1.781546657350016,1.1876977715666774,0.8907734400540994
428,4500,EB_P_400,147662823,EXTERNAL_BATCH|PUSH|400,400,80162823,0.04649443734,0.39151933129044836,0.8417096415,11.25,100.23259620289885,40.09307858586849,13.36435952862283,10.023270899740687,10.023270899740687,7125584.266666667,8.909564106924341,3.5638292076327542,1.7819146038163771,1.187943069210918,0.8909574133102833
429,4600,EB_P_400,150937952,EXTERNAL_BATCH|PUSH|400,400,81937952,0.04752401216,0.8086746462904484,0.860348496,11.5,102.45215112382591,40.98090144231971,13.660300480773238,10.245226641606038,10.245226641606038,7125039.304347826,8.908882706419645,3.563556647158236,1.781778323579118,1.187852215719412,0.8908892731831337
430,4700,EB_P_400,154212854,EXTERNAL_BATCH|PUSH|400,400,83712854,0.04855345532,1.2257766162904484,0.878984967,11.75,104.67142221244161,41.868610765732825,13.95620358857761,10.46715400020831,10.46715400020831,7124498.212765957,8.908206145739712,3.56328602261556,1.78164301130778,1.18776200753852,0.8908216170390051
431,4800,EB_P_400,157489256,EXTERNAL_BATCH|PUSH|400,400,85489256,0.04958376848,1.6432310862904485,0.897637188,12.0,106.89256884496504,42.75707030745947,14.252356769153156,10.689268913412418,10.689268913412418,7124104.666666667,8.907714070413753,3.5630891922882895,1.7815445961441447,1.18769639742943,0.8907724094510348
432,100,IB_P_OA_100,3003282,INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,1503282,0.00087190356,0.35327127,0.015784461,1.0,1.8796475978033629,0.751859791199239,0.25061993039974634,0.18796497130227038,0.18796497130227038,1503282.0,1.8796475978033629,0.751859791199239,0.3759298955996195,0.25061993039974634,0.18796497130227038
433,200,IB_P_OA_100,6006244,INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,3006244,0.00174362152,0.70646734,0.031565562,2.0,3.758895079573076,1.503559535824925,0.5011865119416417,0.3758899309561496,0.3758899309561496,1503122.0,1.879447539786538,0.7517797679124625,0.37588988395623124,0.2505932559708208,0.1879449654780748
434,300,IB_P_OA_100,9009014,INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,4509014,0.00261522812,1.05961829,0.047344647,3.0,5.6379024917226,2.2551632525064793,0.7517210841688264,0.5637908836209942,0.5637908836209942,1503004.6666666667,1.8793008305742,0.7517210841688265,0.3758605420844133,0.25057369472294216,0.1879302945403314
435,400,IB_P_OA_100,12012168,INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,6012168,0.00348705744,1.41285948,0.063127764,4.0,7.517390043112503,3.006959025076297,1.0023196750254324,0.7517398502639081,0.7517398502639081,1503042.0,1.8793475107781257,0.7517397562690743,0.37586987813453715,0.2505799187563581,0.18793496256597703
436,500,IB_P_OA_100,15015322,INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,7515322,0.00435888676,1.76610067,0.078910881,5.0,9.396877594502406,3.758754797646115,1.2529182658820384,0.939688816906822,0.939688816906822,1503064.4,1.879375518900481,0.751750959529223,0.3758754797646115,0.25058365317640763,0.1879377633813644
437,600,IB_P_OA_100,18017772,INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,9017772,0.00523030776,2.11917642,0.094686606,6.0,11.27548489061828,4.510198467754116,1.5033994892513722,1.1275497579232754,1.1275497579232754,1502962.0,1.8792474817697131,0.7516997446256861,0.37584987231284306,0.2505665815418954,0.18792495965387923
438,700,IB_P_OA_100,21021566,INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,10521566,0.00610250828,2.47256801,0.110476443,7.0,13.155772674075482,5.26231433347104,1.75410477782368,1.3155787478629717,1.3155787478629717,1503080.857142857,1.8793960962964973,0.7517591904958628,0.3758795952479314,0.2505863968319543,0.18793982112328164
439,800,IB_P_OA_100,24025040,INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,12025040,0.0069745232,2.8258844,0.12626292,8.0,15.035660341499035,6.014270152614411,2.004756717538137,1.5035677261542766,1.5035677261542766,1503130.0,1.8794575426873794,0.7517837690768013,0.37589188453840067,0.2505945896922671,0.18794596576928457
440,900,IB_P_OA_100,27028066,INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,13528066,0.00784627828,3.17909551,0.142044693,9.0,16.914987846475476,6.766001906554807,2.2553339688516023,1.691500688137834,1.691500688137834,1503118.4444444445,1.8794430940528308,0.7517779896172009,0.37588899480860044,0.2505926632057336,0.1879445209042038
441,1000,IB_P_OA_100,30030900,INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,15030900,0.008717922,3.5322615,0.15782445,10.0,18.79407528183173,7.5176376325510725,2.5058792108503574,1.8794096431323568,1.8794096431323568,1503090.0,1.879407528183173,0.7517637632551072,0.3758818816275536,0.25058792108503575,0.1879409643132357
442,1100,IB_P_OA_100,33034950,INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,16534950,0.009590271,3.88571325,0.173616975,11.0,20.674683158115855,8.269881535526839,2.7566271785089462,2.067470642390766,2.067470642390766,1503177.2727272727,1.879516650737805,0.7518074123206216,0.3759037061603108,0.25060247077354053,0.18795187658097873
443,1200,IB_P_OA_100,36036568,INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,18036568,0.01046120944,4.23859348,0.189383964,12.0,22.55225015254424,9.020909084543602,3.0069696948478675,2.2552275531214026,2.2552275531214026,1503047.3333333333,1.8793541793786863,0.7517424237119668,0.3758712118559834,0.25058080790398896,0.18793562942678352
444,1300,IB_P_OA_100,39041130,INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,19541130,0.0113338554,4.59216555,0.205181865,13.0,24.4334982144822,9.773409062037052,3.2578030206790176,2.4433525710172375,2.4433525710172375,1503163.8461538462,1.879499862652477,0.7518006970797734,0.3759003485398867,0.25060023235992446,0.18795019777055674
445,1400,IB_P_OA_100,42043516,INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,21043516,0.01220523928,4.94522626,0.220956918,14.0,26.31202548739134,10.524820722830343,3.508273574276781,2.631205509704013,2.631205509704013,1503108.2857142857,1.8794303919565245,0.7517729087735959,0.37588645438679796,0.25059096959119864,0.18794325069314374
446,1500,IB_P_OA_100,45045518,INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,22545518,0.01307640044,5.29819673,0.236727939,15.0,28.190072621060107,11.276040327735371,3.7586801092451236,2.8190104344127183,2.8190104344127183,1503034.5333333334,1.8793381747373405,0.7517360218490248,0.3758680109245124,0.2505786739496749,0.1879340289608479
447,1600,IB_P_OA_100,48050144,INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,24050144,0.01394908352,5.65178384,0.252526512,16.0,30.0714007062048,12.028572314543533,4.009524104847844,3.0071434546382316,3.0071434546382316,1503134.0,1.8794625441378,0.7517857696589708,0.3758928848294854,0.25059525655299025,0.18794646591488948
448,1700,IB_P_OA_100,51054002,INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,25554002,0.01482132116,6.00519047,0.268317021,17.0,31.951768512868732,12.780720189575167,4.2602400631917225,3.195180446907606,3.195180446907606,1503176.5882352942,1.8795157948746315,0.7518070699750098,0.3759035349875049,0.25060235665833663,0.18795179099456508
449,1800,IB_P_OA_100,54055812,INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,27055812,0.01569237096,6.35811582,0.284086026,18.0,33.82957557691731,13.531843766536062,4.510614588845354,3.382961364627277,3.382961364627277,1503100.6666666667,1.879420865384295,0.7517690981408923,0.37588454907044616,0.25058969938029746,0.18794229803484874
450,1900,IB_P_OA_100,57059670,INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,28559670,0.0165646086,6.71152245,0.299876535,19.0,35.70994338358124,14.283991641567697,4.761330547189232,3.5709983568966517,3.5709983568966517,1503140.5263157894,1.8794707043990124,0.7517890337667208,0.3758945168833604,0.25059634458890695,0.18794728194192903
451,2000,IB_P_OA_100,60062952,INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,30062952,0.01743651216,7.06479372,0.315660996,20.0,37.5895909813846,15.035851432766934,5.011950477588979,3.758963328198922,3.758963328198922,1503147.6,1.8794795490692302,0.7517925716383468,0.3758962858191734,0.25059752387944895,0.1879481664099461
452,2100,IB_P_OA_100,63065018,INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,31565018,0.01830771044,7.41777923,0.331432689,21.0,39.467718138260096,15.787103046986672,5.262367682328891,3.946776255237306,3.946776255237306,1503096.0952380951,1.8794151494409568,0.7517668117612701,0.37588340588063507,0.2505889372537567,0.1879417264398717
453,2200,IB_P_OA_100,66069452,INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,33069452,0.01918028216,7.77132122,0.347229246,22.0,41.3488061537846,16.539539005850703,5.513179668616901,4.134885268473784,4.134885268473784,1503156.9090909092,1.879491188808391,0.7517972275386683,0.37589861376933414,0.25059907584622276,0.18794933038517203
454,2300,IB_P_OA_100,69071134,INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,34571134,0.02005125772,8.12421649,0.362996907,23.0,43.22645317141971,17.290598564182176,5.7635328547273925,4.322650181534099,4.322650181534099,1503092.7826086956,1.8794110074530308,0.7517651549644424,0.3758825774822212,0.25058838498814745,0.187941312240613
455,2400,IB_P_OA_100,72073456,INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,36073456,0.02092260448,8.47726216,0.378771288,24.0,45.104900421122124,18.04197821566076,6.013992738553585,4.510495117891196,4.510495117891196,1503060.6666666667,1.8793708508800886,0.7517490923191983,0.37587454615959914,0.2505830307730661,0.18793729657879985
456,2500,IB_P_OA_100,75077634,INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,37577634,0.02179502772,8.83074399,0.394565157,25.0,46.98566834381971,18.794286137265946,6.264762045755314,4.6985721218089616,4.6985721218089616,1503105.36,1.8794267337527883,0.7517714454906378,0.3758857227453189,0.2505904818302126,0.18794288487235847
457,2600,IB_P_OA_100,78081108,INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,39081108,0.02266704264,9.18406038,0.410351634,26.0,48.865556011243264,19.546241956409315,6.515413985469772,4.886561100100267,4.886561100100267,1503119.5384615385,1.8794444619708948,0.7517785367849736,0.3758892683924868,0.25059284559499123,0.1879446576961641
458,2700,IB_P_OA_100,81084390,INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,40584390,0.0235389462,-8.909412423709552,0.426136095,27.0,50.74520360904663,20.298101747608555,6.766033915869518,5.074526071402537,5.074526071402537,1503125.5555555555,1.8794519855202452,0.7517815462077242,0.3758907731038621,0.25059384873590806,0.18794541005194582
459,2800,IB_P_OA_100,84086712,INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,42086712,0.02441029296,-8.556366753709552,0.441910476,28.0,52.62365085874904,21.049481399087135,7.016493799695711,5.262371007759634,5.262371007759634,1503096.857142857,1.8794161020981799,0.7517671928245404,0.3758835964122702,0.25058906427484684,0.1879418217057012
460,2900,IB_P_OA_100,87090698,INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,43590698,0.02528260484,-8.202930043709552,0.457702329,29.0,54.50417871182643,21.80169329274819,7.26723109758273,5.450424004688365,5.450424004688365,1503127.5172413792,1.8794544383388423,0.7517825273361445,0.37589126366807224,0.2505941757787148,0.18794565533408153
461,3000,IB_P_OA_100,90091612,INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,45091612,0.02615313496,-7.8502152537095515,0.473461926,30.0,56.380865450980785,22.552368739303137,7.517456246434379,5.63809288979254,5.63809288979254,1503053.7333333334,1.8793621816993595,0.751745624643438,0.375872812321719,0.25058187488114597,0.18793642965975138
462,3100,IB_P_OA_100,93095022,INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,46595022,0.02702511276,-7.496913903709552,0.489247731,31.0,58.26067309519761,23.304292549131798,7.768097516377265,5.826073865754168,5.826073865754168,1503065.2258064516,1.8793765514579874,0.7517513725526387,0.37587568627631934,0.25058379085087956,0.18793786663723122
463,3200,IB_P_OA_100,96097920,INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,48097920,0.0278967936,-7.143732873709552,0.50502816,32.0,60.13984055376059,24.055960284442772,8.01865342814759,6.013990823078369,6.013990823078369,1503060.0,1.8793700173050185,0.7517487588888366,0.3758743794444183,0.2505829196296122,0.18793721322119902
464,3300,IB_P_OA_100,99102482,INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,49602482,0.02876943956,-6.7901608037095516,0.520826061,33.0,62.02108861569855,24.808460261936222,8.269486753978741,6.202115840974203,6.202115840974203,1503105.5151515151,1.879426927748441,0.7517715230889764,0.3758857615444882,0.25059050769632546,0.18794290427194557
465,3400,IB_P_OA_100,102105636,INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,51105636,0.02964126888,-6.436919613709551,0.536609178,34.0,63.90057616708845,25.56025603450604,8.520085344835348,6.390064807617118,6.390064807617118,1503106.9411764706,1.8794287107967194,0.7517722363090013,0.3758861181545006,0.25059074543633375,0.18794308257697404
466,3500,IB_P_OA_100,105106678,INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,52606678,0.03051187324,-6.084174743709552,0.552370119,35.0,65.77742295265627,26.31099549969041,8.770331833230136,6.57774969738065,6.57774969738065,1503047.9428571428,1.8793549415044648,0.7517427285625831,0.37587136428129153,0.25058090952086104,0.18793570563944714
467,3600,IB_P_OA_100,108113160,INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,54113160,0.0313856328,-5.730151473709552,0.56818818,36.0,67.66107171079614,27.06445575662518,9.021485252208393,6.766114785166832,6.766114785166832,1503143.3333333333,1.8794742141887812,0.7517904376840326,0.3758952188420163,0.25059681256134425,0.18794763292130087
468,3700,IB_P_OA_100,111116698,INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,55616698,0.03225768484,-5.376820043709552,0.583975329,37.0,69.54103940142642,27.81644358508326,9.27214786169442,6.954111765787815,6.954111765787815,1503154.0,1.879487551389903,0.7517957725698178,0.3758978862849089,0.25059859085660596,0.1879489666429139
469,3800,IB_P_OA_100,114117036,INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,57117036,0.03312788088,-5.024240613709551,0.599728878,38.0,71.4170059317202,28.566830947805812,9.522276982601937,7.141708629924887,7.141708629924887,1503079.894736842,1.879394892940005,0.7517587091527844,0.3758793545763922,0.2505862363842615,0.187939700787497
470,3900,IB_P_OA_100,117122238,INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,58622238,0.03400089804,-4.670518143709551,0.615533499,39.0,73.29905422572546,29.31965101844637,9.773217006148789,7.329913671117504,7.329913671117504,1503134.3076923077,1.8794629288647555,0.7517859235499069,0.37589296177495346,0.250595307849969,0.1879465043876283
471,4000,IB_P_OA_100,120121680,INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,60121680,0.0348705744,-4.318149273709552,0.63127764,40.0,75.17390043112502,30.06959025076297,10.023196750254325,7.517398502639081,7.517398502639081,1503042.0,1.8793475107781257,0.7517397562690743,0.37586987813453715,0.2505799187563581,0.18793496256597703
472,4100,IB_P_OA_100,123127586,INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,61627586,0.03574399988,-3.9642613637095514,0.647089653,41.0,77.05682898040432,30.822762423865345,10.274254141288448,7.705691569458159,7.705691569458159,1503111.8536585367,1.8794348531805933,0.7517746932650085,0.3758873466325042,0.25059156442166947,0.18794369681605266
473,4200,IB_P_OA_100,126129972,INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,63129972,0.03661538376,-3.6112006537095516,0.662864706,42.0,78.93535625331346,31.574174084658637,10.524724694886212,7.893544508144934,7.893544508144934,1503094.5714285714,1.8794132441265108,0.7517660496347294,0.3758830248173647,0.25058868321157646,0.1879415359082127
474,4300,IB_P_OA_100,129131974,INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,64631974,0.03748654492,-3.2582301837095518,0.678635727,43.0,80.81340338698223,32.32539368956366,10.775131229854555,8.08134943285364,8.08134943285364,1503069.1627906978,1.8793814741158659,0.7517533416177596,0.3758766708088798,0.2505844472059199,0.18793835890357302
475,4400,IB_P_OA_100,132137752,INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,66137752,0.03835989616,-2.904372353709552,0.694446396,44.0,82.69617188984806,33.078501844036616,11.026167281345538,8.26962649501336,8.26962649501336,1503130.7272727273,1.8794584520420012,0.751784132819014,0.375892066409507,0.25059471093967134,0.18794605670484912
476,4500,IB_P_OA_100,135140458,INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,67640458,0.03923146564,-2.5512364437095516,0.710224809,45.0,84.57509927879084,33.83007355140346,11.276691183801153,8.457519445348527,8.457519445348527,1503121.288888889,1.8794466506397967,0.7517794122534102,0.3758897061267051,0.2505931374178034,0.1879448765633006
477,4600,IB_P_OA_100,138143548,INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,69143548,0.04010325784,-2.198010293709552,0.726007254,46.0,86.45450680697402,34.581837314658564,11.527279104886189,8.645460409661762,8.645460409661762,1503120.608695652,1.879445800151609,0.7517790720577948,0.3758895360288974,0.250593024019265,0.18794479151438614
478,4700,IB_P_OA_100,141146126,INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,70646126,0.04097475308,-1.8449044637095515,0.741784323,47.0,88.33327414950335,35.33334500339599,11.777781667798664,8.833337355337573,8.833337355337573,1503109.0638297873,1.8794313648830503,0.7517732979445956,0.3758866489722978,0.2505910993148652,0.1879433479859058
479,4800,IB_P_OA_100,144150176,INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,72150176,0.04184710208,-1.4914527137095517,0.757576848,48.0,90.21388202578748,36.085588906371754,12.028529635457252,9.021398354595982,9.021398354595982,1503128.6666666667,1.8794558755372393,0.7517831022160782,0.3758915511080391,0.2505943674053594,0.18794579905408296
480,100,IB_P_OA_200,3003282,INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,1503282,0.00087190356,0.35327127,0.015784461,0.5,1.8796475978033629,0.751859791199239,0.25061993039974634,0.18796497130227038,0.18796497130227038,3006564.0,3.7592951956067258,1.503719582398478,0.751859791199239,0.5012398607994927,0.37592994260454077
481,200,IB_P_OA_200,5983603,INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,2983603,0.00173048974,0.701146705,0.0313278315,1.0,3.7305856198297507,1.4922357406005147,0.4974119135335049,0.3730589817960754,0.3730589817960754,2983603.0,3.7305856198297507,1.4922357406005147,0.7461178703002573,0.4974119135335049,0.3730589817960754
482,300,IB_P_OA_200,8986373,INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,4486373,0.00260209634,1.054297655,0.0471069165,1.5,5.609593031979274,2.243839457282069,0.7479464857606897,0.56095993446092,0.56095993446092,2990915.3333333335,3.739728687986183,1.4958929715213796,0.7479464857606898,0.4986309905071265,0.3739732896406133
483,400,IB_P_OA_200,11966886,INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,5966886,0.00346079388,1.40221821,0.062652303,2.0,7.460771123625851,2.9843114346274766,0.9947704782091589,0.7460779519437596,0.7460779519437596,2983443.0,3.7303855618129256,1.4921557173137383,0.7460778586568692,0.49738523910457944,0.3730389759718798
484,500,IB_P_OA_200,14970040,INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,7470040,0.0043326232,1.7554594,0.07843542,2.5,9.340258675015754,3.7361072071972945,1.2453690690657648,0.9340269185866735,0.9340269185866735,2988016.0,3.736103470006302,1.4944428828789178,0.7472214414394589,0.49814762762630593,0.3736107674346694
485,600,IB_P_OA_200,17949849,INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,8949849,0.00519091242,2.103214515,0.0939734145,3.0,11.190556511388303,4.476227082080886,1.492075694026962,1.1190569104430528,1.1190569104430528,2983283.0,3.730185503796101,1.492075694026962,0.746037847013481,0.4973585646756539,0.37301897014768426
486,700,IB_P_OA_200,20953643,INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,10453643,0.00606311294,2.456606105,0.1097632515,3.5,13.070844294845505,5.228342947797809,1.7427809825992697,1.3070859003827489,1.3070859003827489,2986755.1428571427,3.7345269413844298,1.493812270799374,0.746906135399687,0.4979374235997913,0.3734531143950711
487,800,IB_P_OA_200,23934476,INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,11934476,0.00692199608,2.80460186,0.125311998,4.0,14.922422502525732,5.9689749717167695,1.9896583239055898,1.4922439295139798,1.4922439295139798,2983619.0,3.730605625631433,1.4922437429291924,0.7461218714645962,0.49741458097639746,0.37306098237849494
488,900,IB_P_OA_200,26937502,INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,13437502,0.00779375116,3.15781297,0.141093771,4.5,16.801750007502175,6.720706725657166,2.2402355752190553,1.6801768914975372,1.6801768914975372,2986111.5555555555,3.733722223889372,1.4934903834793702,0.7467451917396851,0.49783012782645675,0.37337264255500824
489,1000,IB_P_OA_200,29917695,INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,14917695,0.0086522631,3.505658325,0.1566357975,5.0,18.652527983115103,7.461018656429021,2.4870062188096735,1.8652548973319858,1.8652548973319858,2983539.0,3.7305055966230207,1.492203731285804,0.746101865642902,0.49740124376193473,0.37305097946639715
490,1100,IB_P_OA_200,32921745,INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,16421745,0.0095246121,3.859110075,0.1724283225,5.5,20.533135859399227,8.213262559404788,2.7377541864682624,2.053315896590395,2.053315896590395,2985771.8181818184,3.7332974289816776,1.493320465346325,0.7466602326731625,0.497773488448775,0.37333016301643546
491,1200,IB_P_OA_200,35900722,INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,17900722,0.01038241876,4.20666967,0.187957581,6.0,22.382393394084286,8.952966313197141,2.984322104399047,2.238241858160957,2.238241858160957,2983453.6666666665,3.7303988990140473,1.4921610521995232,0.7460805260997616,0.4973870173998411,0.37304030969349283
492,1300,IB_P_OA_200,38905284,INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,19405284,0.01125506472,4.56024174,0.203755482,6.5,24.263641456022246,9.705466290690591,3.235155430230197,2.4263668760567922,2.4263668760567922,2985428.3076923075,3.7328679163111147,1.4931486601062447,0.7465743300531223,0.4977162200354149,0.3732872117010449
493,1400,IB_P_OA_200,41885029,INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,20885029,0.01211331682,4.907981815,0.2192928045,7.0,26.113859269188065,10.44555415625947,3.481851385419824,2.611388865583493,2.611388865583493,2983575.5714285714,3.7305513241697232,1.4922220223227816,0.7461110111613908,0.4974073407742605,0.3730555522262133
494,1500,IB_P_OA_200,44887031,INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,22387031,0.01298447798,5.260952284999999,0.2350638255,7.5,27.991906402856827,11.196773761164499,3.7322579203881663,2.7991937902921986,2.7991937902921986,2984937.466666667,3.732254187047577,1.4929031681552665,0.7464515840776332,0.49763438938508886,0.37322583870562653
495,1600,IB_P_OA_200,47869016,INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,23869016,0.01384402928,5.60921876,0.250624668,8.0,29.844925028258196,11.937981952748249,3.97932731758275,2.9844958613576376,2.9844958613576376,2983627.0,3.7306156285322745,1.4922477440935311,0.7461238720467656,0.49741591469784374,0.3730619826697047
496,1700,IB_P_OA_200,50872874,INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,25372874,0.01471626692,5.96262539,0.266415177,8.5,31.725292834922126,12.690129827779884,4.2300432759266275,3.172532853627012,3.172532853627012,2985044.0,3.73238739234378,1.4929564503270452,0.7464782251635226,0.49765215010901503,0.3732391592502367
497,1800,IB_P_OA_200,53852043,INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,26852043,0.01557418494,6.310230105,0.2819464515,9.0,33.57479043922738,13.42992960951637,4.476643203172123,3.357482822186609,3.357482822186609,2983560.3333333335,3.730532271025264,1.4922144010573744,0.7461072005286872,0.49740480035245815,0.3730536469096232
498,1900,IB_P_OA_200,56855901,INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,28355901,0.01644642258,6.663636735000001,0.2977369605,9.5,35.45515824589131,14.182077484548003,4.727359161516001,3.5455198144559836,3.5455198144559836,2984831.6842105263,3.7321219206201377,1.4928502615313688,0.7464251307656844,0.4976167538437896,0.37321261204799827
499,2000,IB_P_OA_200,59836542,INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,29836542,0.01730519436,7.01158737,0.313283691,10.0,37.30649638395135,14.922613480522832,4.974204493507611,3.73065383659818,3.73065383659818,2983654.2,3.7306496383951346,1.4922613480522833,0.7461306740261416,0.49742044935076113,0.373065383659818
500,2100,IB_P_OA_200,62838608,INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,31338608,0.01817639264,7.36457288,0.329055384,10.5,39.18462354082684,15.67386509474257,5.224621698247524,3.9184667636365638,3.9184667636365638,2984629.3333333335,3.7318689086501755,1.4927490566421495,0.7463745283210748,0.49758301888071654,0.37318731082252987
501,2200,IB_P_OA_200,65820401,INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,32820401,0.01903583258,7.7127942350000005,0.3446142105,11.0,41.03740209660802,16.41497725838219,5.471659086127397,4.103744827712968,4.103744827712968,2983672.8181818184,3.730672917873456,1.4922706598529263,0.7461353299264631,0.4974235532843088,0.37306771161026986
502,2300,IB_P_OA_200,68822083,INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,34322083,0.01990680814,8.065689505,0.3603818715,11.5,42.91504911424313,17.166036816713664,5.722012272237888,4.291509740773282,4.291509740773282,2984528.9565217393,3.7317434012385333,1.4926988536272752,0.7463494268136376,0.4975662845424251,0.373174760067242
503,2400,IB_P_OA_200,71801764,INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,35801764,0.02076502312,8.41341454,0.375918522,12.0,44.76518690420222,17.906092672967834,5.968697557655944,4.476523727970306,4.476523727970306,2983480.3333333335,3.730432242016852,1.4921743894139863,0.7460871947069931,0.4973914631379954,0.3730436439975255
504,2500,IB_P_OA_200,74805942,INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,37305942,0.02163744636,8.76689637,0.391712391,12.5,46.6459548268998,18.65840059457302,6.219466864857673,4.664600731888071,4.664600731888071,2984475.36,3.731676386151984,1.4926720475658415,0.7463360237829207,0.4975573491886139,0.3731680585510457
505,2600,IB_P_OA_200,77786775,INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,38786775,0.0224963295,9.114892124999999,0.4072611375,13.0,48.49753303458003,19.39903261849198,6.466344206163994,4.849758761019301,4.849758761019301,2983598.076923077,3.7305794641984638,1.492233278345537,0.7461166391727685,0.4974110927818457,0.37305836623225397
506,2700,IB_P_OA_200,80790057,INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,40290057,0.02336823306,-8.978580678709552,0.4230455985,13.5,50.37718063238339,20.15089240969122,6.71696413656374,5.037723732321572,5.037723732321572,2984448.6666666665,3.731643009806177,1.4926586970141644,0.7463293485070822,0.49755289900472144,0.373164720912709
507,2800,IB_P_OA_200,83769738,INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,41769738,0.02422644804,-8.630855643709552,0.438582249,14.0,52.22731842234248,20.89094826594539,6.963649421981796,5.2227377195185944,5.2227377195185944,2983552.714285714,3.730522744453034,1.4922105904246705,0.7461052952123353,0.49740353014155686,0.3730526942513282
508,2900,IB_P_OA_200,86773724,INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,43273724,0.02509875992,-8.277418933709551,0.454374102,14.5,54.107846275419874,21.643160159606445,7.214386719868815,5.410790716447326,5.410790716447326,2984394.7586206896,3.73157560520137,1.492631735145272,0.746315867572636,0.4975439117150907,0.37315798044464316
509,3000,IB_P_OA_200,89751997,INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,44751997,0.02595615826,-7.9300247787095515,0.4698959685,15.0,55.9562235548309,22.382511810936982,7.460837270312328,5.595628652391428,5.595628652391428,2983466.466666667,3.7304149036553937,1.4921674540624656,0.7460837270312328,0.4973891513541552,0.3730419101594285
510,3100,IB_P_OA_200,92755407,INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,46255407,0.02682813606,-7.576723428709552,0.4856817735,15.5,57.836031199047724,23.134435620765643,7.711478540255214,5.783609628353054,5.783609628353054,2984219.806451613,3.731356851551466,1.4925442335977834,0.7462721167988917,0.4975147445325945,0.3731361050550358
511,3200,IB_P_OA_200,95735664,INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,47735664,0.02768668512,-7.228863033709551,0.501224472,16.0,59.68688919786738,23.874779560852208,7.9582598536174025,5.9686956365171815,5.9686956365171815,2983479.0,3.7304305748667113,1.492173722553263,0.7460868612766315,0.49739124085108766,0.37304347728232384
512,3300,IB_P_OA_200,98740226,INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,49240226,0.02855933108,-6.875290963709552,0.517022373,16.5,61.56813725980534,24.627279538345658,8.209093179448553,6.156820654413016,6.156820654413016,2984256.121212121,3.7314022581700206,1.4925623962633732,0.7462811981316866,0.4975207987544577,0.37314064572200095
513,3400,IB_P_OA_200,101720739,INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,50720739,0.02941802862,-6.527370408709552,0.5325677595,17.0,63.41931535145192,25.367751515691065,8.455917171897022,6.341938671895855,6.341938671895855,2983572.882352941,3.730547961850113,1.4922206773935922,0.7461103386967961,0.49740689246453074,0.37305521599387387
514,3500,IB_P_OA_200,104721781,INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,52221781,0.03028863298,-6.174625538709551,0.5483287005,17.5,65.29616213701973,26.118490980875436,8.706163660291812,6.529623561659388,6.529623561659388,2984101.7714285715,3.7312092649725566,1.4924851989071677,0.7462425994535838,0.49749506630238927,0.37312134638053646
515,3600,IB_P_OA_200,107705622,INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,53705622,0.03114926076,-5.825922903709552,0.563909031,18.0,67.15150143541626,26.86062744258579,8.95354248086193,6.715157700285496,6.715157700285496,2983645.6666666665,3.730638968634237,1.492257080143655,0.7461285400718275,0.4974190267145517,0.37306431668252754
516,3700,IB_P_OA_200,110709160,INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,55209160,0.0320213128,-5.472591473709552,0.57969618,18.5,69.03146912604656,27.612615271043875,9.204205090347958,6.9031546809064785,6.9031546809064785,2984278.918918919,3.7314307635700836,1.492573798434804,0.746286899217402,0.497524599478268,0.37314349626521504
517,3800,IB_P_OA_200,113686857,INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,56686857,0.03287837706,-5.125332678709551,0.5952119985,19.0,70.87912619659701,28.351678838542014,9.45055961284734,7.087920595883476,7.087920595883476,2983518.789473684,3.730480326136685,1.4921936230811585,0.7460968115405793,0.49739787436038624,0.3730484524149198
518,3900,IB_P_OA_200,116692059,INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,58192059,0.03375139422,-4.771610208709552,0.6110166195,19.5,72.76117449060227,29.10449890918257,9.70149963639419,7.276125637076094,7.276125637076094,2984208.153846154,3.7313422815693476,1.4925384055991064,0.7462692027995532,0.49751280186636876,0.3731346480551843
519,4000,IB_P_OA_200,119668860,INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,59668860,0.0346079388,-4.424561973709552,0.62652303,20.0,74.60771123625851,29.843114346274767,9.947704782091588,7.4607795194375965,7.4607795194375965,2983443.0,3.7303855618129256,1.4921557173137383,0.7460778586568692,0.49738523910457944,0.3730389759718798
520,4100,IB_P_OA_200,122674766,INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,61174766,0.03548136428,-4.070674063709552,0.642335043,20.5,76.49063978553781,30.596286519377138,10.198762173125713,7.649072586256674,7.649072586256674,2984134.926829268,3.7312507212457464,1.492501781433031,0.7462508907165155,0.49750059381101036,0.37312549201252065
521,4200,IB_P_OA_200,125654511,INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,62654511,0.03633961638,-3.722933988709552,0.6578723655,21.0,78.34085759870362,31.33637438494602,10.44545812831534,7.834094575783375,7.834094575783375,2983548.1428571427,3.7305170285096962,1.4922083040450485,0.7461041520225242,0.49740276801501615,0.3730521226563512
522,4300,IB_P_OA_200,128656513,INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,64156513,0.03721077754,-3.3699635187095516,0.6736433865,21.5,80.2189047323724,32.087593989851044,10.695864663283682,8.021899500492081,8.021899500492081,2984023.8604651163,3.7311118480173207,1.4924462320860952,0.7462231160430476,0.49748207736203176,0.3731116046740503
523,4400,IB_P_OA_200,131639650,INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,65639650,0.038070997,-3.0214263237095516,0.689216325,22.0,82.0733637754949,32.829378349099585,10.94312611636653,8.207345613491729,8.207345613491729,2983620.4545454546,3.730607444340677,1.4922444704136177,0.7461222352068089,0.49741482347120586,0.373061164249624
524,4500,IB_P_OA_200,134642356,INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,67142356,0.03894256648,-2.668290413709552,0.704994738,22.5,83.95229116443768,33.580950056466435,11.193650018822144,8.395238563826894,8.395238563826894,2984104.711111111,3.731212940641675,1.492486669176286,0.746243334588143,0.4974955563920953,0.373121713947862
525,4600,IB_P_OA_200,137622805,INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,68622805,0.0398012269,-2.3203848987095514,0.7205394525,23.0,85.80338923287754,34.32139002449713,11.440463341499044,8.580348578980056,8.580348578980056,2983600.217391304,3.7305821405598927,1.4922343488911793,0.7461171744455897,0.49741144963039313,0.37305863386869803
526,4700,IB_P_OA_200,140625383,INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,70125383,0.04067272214,-1.9672790687095516,0.7363165215,23.5,87.68215657540686,35.07289771323455,11.690965904411517,8.768225524655865,8.768225524655865,2984058.85106383,3.731155598953484,1.492463732478066,0.746231866239033,0.497487910826022,0.37311597977259003
527,4800,IB_P_OA_200,143606792,INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,71606792,0.04153193936,-1.6191479537095517,0.751871316,24.0,89.53445499194767,35.8138178209859,11.93793927366197,8.9534555747542,8.9534555747542,2983616.3333333335,3.7306022913311527,1.4922424092077462,0.7461212046038731,0.4974141364025821,0.3730606489480917
528,100,IB_P_OA_300,3003282,INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,1503282,0.00087190356,0.35327127,0.015784461,0.3333333333333333,1.8796475978033629,0.751859791199239,0.25061993039974634,0.18796497130227038,0.18796497130227038,4509846.0,5.638942793410089,2.2555793735977168,1.1277896867988584,0.751859791199239,0.5638949139068111
529,200,IB_P_OA_300,5983603,INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,2983603,0.00173048974,0.701146705,0.0313278315,0.6666666666666666,3.7305856198297507,1.4922357406005147,0.4974119135335049,0.3730589817960754,0.3730589817960754,4475404.5,5.595878429744626,2.2383536109007722,1.1191768054503861,0.7461178703002573,0.559588472694113
530,300,IB_P_OA_300,8963835,INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,4463835,0.0025890243,1.049001225,0.0468702675,1.0,5.581412359584279,2.232567177048521,0.7441890590161737,0.5581418640501716,0.5581418640501716,4463835.0,5.581412359584279,2.232567177048521,1.1162835885242606,0.7441890590161737,0.5581418640501716
531,400,IB_P_OA_300,11966989,INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,5966989,0.00346085362,1.402242415,0.0626533845,1.3333333333333333,7.460899910974183,2.984362949618339,0.9947876498727797,0.7460908306930856,0.7460908306930856,4475241.75,5.595674933230637,2.2382722122137544,1.1191361061068772,0.7460907374045848,0.5595681230198142
532,500,IB_P_OA_300,14947502,INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,7447502,0.00431955116,1.75016297,0.078198771,1.6666666666666667,9.31207800262076,3.7248349269637466,1.2416116423212489,0.9312088481759252,0.9312088481759252,4468501.2,5.587246801572456,2.234900956178248,1.117450478089124,0.7449669853927493,0.5587253089055552
533,600,IB_P_OA_300,17927414,INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,8927414,0.00517790012,2.09794229,0.093737847,2.0,11.162504626341638,4.4650063168382,1.4883354389460666,1.1162517187816303,1.1162517187816303,4463707.0,5.581252313170819,2.2325031584191,1.11625157920955,0.7441677194730333,0.5581258593908152
534,700,IB_P_OA_300,20931208,INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,10431208,0.00605010064,2.45133388,0.109527684,2.3333333333333335,13.042792409798842,5.217122182555124,1.7390407275183746,1.3042807087213264,1.3042807087213264,4470517.714285714,5.589768175628074,2.2359095068093384,1.1179547534046692,0.7453031689364461,0.5589774465948542
535,800,IB_P_OA_300,23912041,INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,11912041,0.00690898378,2.799329635,0.1250764305,2.6666666666666665,14.894370617479069,5.957754206474084,1.9859180688246947,1.4894387378525573,1.4894387378525573,4467015.375,5.585388981554651,2.2341578274277816,1.1170789137138908,0.7447192758092605,0.558539526694709
536,900,IB_P_OA_300,26892529,INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,13392529,0.00776766682,3.147244315,0.1406215545,3.0,16.745517450060518,6.698213680180933,2.232737893393644,1.6745536294253665,1.6745536294253665,4464176.333333333,5.581839150020172,2.232737893393644,1.116368946696822,0.744245964464548,0.5581845431417888
537,1000,IB_P_OA_300,29895363,INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,14895363,0.00863931054,3.500410305,0.1564013115,3.3333333333333335,18.624604885416773,7.449849406177197,2.483283135392399,1.8624625844198892,1.8624625844198892,4468608.899999999,5.587381465625031,2.234954821853159,1.1174774109265795,0.7449849406177197,0.5587387753259667
538,1100,IB_P_OA_300,32876772,INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,16376772,0.00949852776,3.84854142,0.171956106,3.6666666666666665,20.476903301957567,8.190769513928553,2.730256504642851,2.0476926345182243,2.0476926345182243,4466392.363636364,5.584609991442973,2.233846231071424,1.116923115535712,0.7446154103571413,0.5584616275958794
539,1200,IB_P_OA_300,35855852,INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,17855852,0.01035639416,4.19612522,0.187486446,4.0,22.326289623990956,8.93052478271177,2.9768415942372566,2.2326314748381124,2.2326314748381124,4463963.0,5.581572405997739,2.2326311956779423,1.1163155978389712,0.7442103985593141,0.5581578687095281
540,1300,IB_P_OA_300,38860414,INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,19360414,0.01122904012,4.54969729,0.203284347,4.333333333333333,24.20753768592892,9.68302476020522,3.2276749200684067,2.4207564927339473,2.4207564927339473,4467787.846153846,5.5863548505989815,2.234544175431974,1.117272087715987,0.7448480584773246,0.558636113707834
541,1400,IB_P_OA_300,41840159,INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,20840159,0.01208729222,4.897437364999999,0.2188216695,4.666666666666667,26.05775549909474,10.4231126257741,3.4743708752580336,2.6057784822606482,2.6057784822606482,4465748.357142857,5.583804749806015,2.2335241340944503,1.1167620670472251,0.74450804469815,0.5583811033415674
542,1500,IB_P_OA_300,44819623,INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,22319623,0.01294538134,5.245111404999999,0.2343560415,5.0,27.907621960368505,11.16305995044558,3.72101998348186,2.790765336558606,2.790765336558606,4463924.6,5.5815243920737005,2.232611990089116,1.116305995044558,0.7442039966963719,0.5581530673117211
543,1600,IB_P_OA_300,47824249,INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,23824249,0.01381806442,5.598698515000001,0.2501546145,5.333333333333333,29.7889500455132,11.91559193725374,3.9718639790845804,2.9788983567841187,2.9788983567841187,4467046.6875,5.585428133533725,2.2341734882350766,1.1170867441175383,0.7447244960783588,0.5585434418970223
544,1700,IB_P_OA_300,50805466,INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,25305466,0.01467717028,5.94678451,0.265707393,5.666666666666667,31.641008392433807,12.656416017060964,4.218805339020322,3.164104399893419,3.164104399893419,4465670.470588235,5.583707363370672,2.2334851794813466,1.1167425897406733,0.7444950598271155,0.5583713646870739
545,1800,IB_P_OA_300,53784738,INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,26784738,0.01553514804,6.29441343,0.281239749,6.0,33.49063478408738,13.396267313788313,4.465422437929438,3.349067247202342,3.349067247202342,4464123.0,5.5817724640145645,2.232711218964719,1.1163556094823595,0.7442370729882396,0.5581778745337236
546,1900,IB_P_OA_300,56788596,INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,28288596,0.01640738568,6.64782006,0.297030258,6.333333333333333,35.37100259075132,14.148415188819946,4.716138396273315,3.537104239471716,3.537104239471716,4466620.421052632,5.584895145908103,2.2339602929715707,1.1169801464857854,0.7446534309905236,0.5584901430744815
547,2000,IB_P_OA_300,59769237,INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,29769237,0.01726615746,6.995770695000001,0.3125769885,6.666666666666667,37.22234072881135,14.888951184794776,4.962983728264925,3.7222382616139122,3.7222382616139122,4465385.55,5.583351109321703,2.2333426777192162,1.1166713388596081,0.7444475592397387,0.5583357392420868
548,2100,IB_P_OA_300,62748765,INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,31248765,0.0181242837,7.343459775,0.3281120325,7.0,39.07228721329186,15.628930518780965,5.2096435062603215,3.9072331182415483,3.9072331182415483,4464109.285714285,5.58175531618455,2.2327043598258522,1.1163521799129261,0.7442347866086173,0.5581761597487925
549,2200,IB_P_OA_300,65753199,INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,32753199,0.01899685542,7.6970017649999996,0.3439085895,7.333333333333333,40.953375228816356,16.381366477644995,5.4604554925483315,4.095342131478026,4.095342131478026,4466345.318181818,5.584551167565867,2.233822701497045,1.1169113507485224,0.7446075671656815,0.5584557452015491
550,2300,IB_P_OA_300,68732240,INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,34232240,0.0198546992,8.0445764,0.35943852,7.666666666666667,42.80271278670814,17.12110224075206,5.707034080250686,4.280276095378267,4.280276095378267,4465074.782608695,5.582962537396714,2.2331872487937465,1.1165936243968733,0.7443957495979155,0.5582968820058609
551,2400,IB_P_OA_300,71712024,INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,35712024,0.02071297392,8.39232564,0.374976252,8.0,44.652979364015565,17.86120961199709,5.953736537332364,4.465302961324616,4.465302961324616,4464003.0,5.581622420501946,2.2326512014996363,1.1163256007498181,0.7442170671665455,0.558162870165577
552,2500,IB_P_OA_300,74716202,INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,37216202,0.02158539716,8.74580747,0.390770121,8.333333333333334,46.533747286713144,18.613517533602277,6.204505844534093,4.653379965242381,4.653379965242381,4465944.239999999,5.584049674405577,2.233622104032273,1.1168110520161365,0.744540701344091,0.5584055958290857
553,2600,IB_P_OA_300,77697035,INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,38697035,0.0224442803,9.093803225,0.4063188675,8.666666666666666,48.38532549439337,19.35414955752124,6.451383185840413,4.838537994373612,4.838537994373612,4465042.5,5.582922172430004,2.2331711027909122,1.1165855513954561,0.7443903675969707,0.5582928455046475
554,2700,IB_P_OA_300,80677779,INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,40177779,0.02330311182,-9.004966008709552,0.4218666795,9.0,50.236792419801745,20.09473706848693,6.698245689495643,5.023684895265134,5.023684895265134,4464197.666666667,5.581865824422416,2.2327485631652144,1.1163742815826072,0.7442495210550715,0.558187210585015
555,2800,IB_P_OA_300,83680101,INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,41680101,0.02417445858,-8.651920338709552,0.4376410605,9.333333333333334,52.115239669504156,20.84611671996551,6.948705573321837,5.211529831622231,5.211529831622231,4465725.107142857,5.583775678875446,2.2335125057105905,1.1167562528552952,0.7445041685701969,0.5583781962452391
556,2900,IB_P_OA_300,86661446,INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,43161446,0.02503363868,-8.303804263709551,0.453195183,9.666666666666666,53.967458062838226,21.587004818402153,7.195668272800718,5.396751879390887,5.396751879390887,4464977.172413793,5.582840489259127,2.233138429489878,1.116569214744939,0.7443794764966261,0.5582846771783677
557,3000,IB_P_OA_300,89639822,INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,44639822,0.02589109676,-7.956385903709552,0.468718131,10.0,55.81596412959758,22.326407984723556,7.442135994907852,5.5816026940843155,5.5816026940843155,4463982.2,5.581596412959758,2.2326407984723557,1.1163203992361779,0.7442135994907851,0.5581602694084316
558,3100,IB_P_OA_300,92643232,INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,46143232,0.02676307456,-7.603084553709552,0.484503936,10.333333333333334,57.69577177381441,23.078331794552216,7.692777264850738,5.769583670045942,5.769583670045942,4465474.064516129,5.583461784562685,2.233386947859892,1.116693473929946,0.7444623159532973,0.5583468067786396
559,3200,IB_P_OA_300,95623489,INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,47623489,0.02762162362,-7.255224158709551,0.5000466345,10.666666666666666,59.54662977263406,23.81867573463878,7.939558578212926,5.9546696782100685,5.9546696782100685,4464702.09375,5.582496541184444,2.2330008501223855,1.1165004250611927,0.7443336167074619,0.558250282332194
560,3300,IB_P_OA_300,98605513,INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,49105513,0.02848119754,-6.906948518709551,0.5156078865,11.0,61.399697162177034,24.559903431898682,8.186634477299561,6.139976625695155,6.139976625695155,4464137.545454546,5.581790651107004,2.2327184938089712,1.1163592469044856,0.7442394979363238,0.5581796932450142
561,3400,IB_P_OA_300,101608667,INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,50608667,0.02935302686,-6.553707328709552,0.5313910035,11.333333333333334,63.279184713566934,25.3116992044685,8.437233068156166,6.32792559233807,6.32792559233807,4465470.617647058,5.583457474726494,2.233385223923691,1.1166926119618454,0.744461741307897,0.5583463757945355
562,3500,IB_P_OA_300,104587068,INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,52087068,0.03021049944,-6.206283093709551,0.546914214,11.666666666666666,65.12772203939143,26.05111487442846,8.683704958142819,6.5127795329415274,6.5127795329415274,4464605.828571429,5.582376174804979,2.2329527035224395,1.1164763517612197,0.7443175678408132,0.5582382456807023
563,3600,IB_P_OA_300,107571012,INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,53571012,0.03107118696,-5.857556253709552,0.562495626,12.0,66.98319012513629,26.793302851129678,8.93110095037656,6.698326550316961,6.698326550316961,4464251.0,5.581932510428024,2.23277523759414,1.11638761879707,0.7442584125313799,0.5581938791930801
564,3700,IB_P_OA_300,110574550,INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,55074550,0.031943239,-5.504224823709552,0.578282775,12.333333333333334,68.86315781576657,27.54529067958776,9.181763559862587,6.886323530937944,6.886323530937944,4465504.0540540535,5.583499282359451,2.233401946993602,1.116700973496801,0.744467315664534,0.558350556562536
565,3800,IB_P_OA_300,113552247,INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,56552247,0.03280030326,-5.156966028709552,0.5937985935,12.666666666666666,70.71081488631704,28.2843542470859,9.428118082361967,7.071089445914942,7.071089445914942,4464651.078947369,5.582432754182924,2.232975335296256,1.116487667648128,0.7443251117654186,0.5582439036248639
566,3900,IB_P_OA_300,116534911,INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,58034911,0.03366024838,-4.808539988709552,0.6093665655,13.0,72.5646825079273,29.025902037492912,9.675300679164303,7.2564764166968105,7.2564764166968105,4464223.923076923,5.581898654455946,2.2327616951917624,1.1163808475958812,0.7442538983972541,0.5581904935920624
567,4000,IB_P_OA_300,119534353,INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,59534353,0.03452992474,-4.456171118709552,0.6251107065,13.333333333333334,74.43952871332687,29.775841269809515,9.925280423269838,7.443961248218388,7.443961248218388,4465076.475,5.5829646534995145,2.2331880952357133,1.1165940476178566,0.7443960317452378,0.558297093616379
568,4100,IB_P_OA_300,122517618,INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,61017618,0.03539021844,-4.107603843709551,0.640684989,13.666666666666666,76.29414780286282,30.517689647687476,10.172563215895826,7.629423365877391,7.629423365877391,4464703.756097561,5.582498619721671,2.233001681538108,1.116500840769054,0.744333893846036,0.5582504901861506
569,4200,IB_P_OA_300,125497466,INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,62497466,0.03624853028,-3.7598395637095514,0.656223393,14.0,78.14449440337698,31.25782902824722,10.419276342749074,7.814458234153418,7.814458234153418,4464104.714285715,5.5817496002412135,2.23270207344623,1.116351036723115,0.7442340244820768,0.5581755881538156
570,4300,IB_P_OA_300,128499468,INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,63999468,0.03711969144,-3.4068690937095516,0.671994414,14.333333333333334,80.02254153704574,32.00904863315225,10.669682877717415,8.002263158862124,8.002263158862124,4465079.162790697,5.582968014212493,2.2331894395222496,1.1165947197611248,0.7443964798407499,0.5582974296880551
571,4400,IB_P_OA_300,131482605,INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,65482605,0.0379799109,-3.0583318987095516,0.6875673525,14.666666666666666,81.87700058016824,32.75083299240079,10.916944330800263,8.18770927186177,8.18770927186177,4464723.068181818,5.582522766829654,2.233011340390963,1.1165056701954814,0.7443371134636543,0.5582529048996662
572,4500,IB_P_OA_300,134462773,INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,66962773,0.03883840834,-2.710492418709552,0.7031091165,15.0,83.72774729671605,33.49113241953408,11.16371080651136,8.372784151786188,8.372784151786188,4464184.866666666,5.581849819781069,2.232742161302272,1.116371080651136,0.7442473871007573,0.5581856101190792
573,4600,IB_P_OA_300,137465863,INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,68465863,0.03971020054,-2.3572662687095516,0.7188915615,15.333333333333334,85.60715482489923,34.24289618278919,11.414298727596398,8.560725116099425,8.560725116099425,4465164.978260869,5.58307531466734,2.233232359747121,1.1166161798735605,0.7444107865823737,0.5583081597456145
574,4700,IB_P_OA_300,140445800,INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,69945800,0.040568564,-2.0094810737095514,0.7344309,15.666666666666666,87.45761270768523,34.9830800763022,11.661026692100736,8.74577111261516,8.74577111261516,4464625.531914894,5.582400811128844,2.2329625580618426,1.1164812790309213,0.7443208526872809,0.5582407093158612
575,4800,IB_P_OA_300,143427312,INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,71427312,0.04142784096,-1.6613257537095516,0.749986776,16.0,89.31003991157435,35.72405169904442,11.908017233014807,8.93101404146282,8.93101404146282,4464207.0,5.581877494473397,2.2327532311902765,1.1163766155951382,0.7442510770634254,0.5581883775914263
576,100,IB_P_OA_400,3003282,INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,1503282,0.00087190356,0.35327127,0.015784461,0.25,1.8796475978033629,0.751859791199239,0.25061993039974634,0.18796497130227038,0.18796497130227038,6013128.0,7.5185903912134515,3.007439164796956,1.503719582398478,1.0024797215989854,0.7518598852090815
577,200,IB_P_OA_400,5983603,INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,2983603,0.00173048974,0.701146705,0.0313278315,0.5,3.7305856198297507,1.4922357406005147,0.4974119135335049,0.3730589817960754,0.3730589817960754,5967206.0,7.461171239659501,2.9844714812010293,1.4922357406005147,0.9948238270670098,0.7461179635921508
578,300,IB_P_OA_400,8963835,INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,4463835,0.0025890243,1.049001225,0.0468702675,0.75,5.581412359584279,2.232567177048521,0.7441890590161737,0.5581418640501716,0.5581418640501716,5951780.0,7.441883146112373,2.976756236064695,1.4883781180323474,0.9922520786882316,0.7441891520668955
579,400,IB_P_OA_400,11944426,INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,5944426,0.00344776708,1.39694011,0.062416473,1.0,7.432687979514059,2.973078165746232,0.9910260552487441,0.7432696343723066,0.7432696343723066,5944426.0,7.432687979514059,2.973078165746232,1.486539082873116,0.9910260552487441,0.7432696343723066
580,500,IB_P_OA_400,14947580,INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,7447580,0.0043195964,1.7501813,0.07819959,1.25,9.312175530903962,3.72487393831605,1.24162464610535,0.9312186010152206,0.9312186010152206,5958064.0,7.44974042472317,2.97989915065284,1.48994957532642,0.99329971688428,0.7449748808121764
581,600,IB_P_OA_400,17927389,INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,8927389,0.00517788562,2.097936415,0.0937375845,1.5,11.16247336727651,4.464993813199641,1.488331271066547,1.1162485928715997,1.1162485928715997,5951592.666666667,7.441648911517674,2.976662542133094,1.488331271066547,0.9922208473776981,0.7441657285810666
582,700,IB_P_OA_400,20908645,INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,10408645,0.0060370141,2.446031575,0.1092907725,1.75,13.014580478338718,5.205837398683017,1.7352791328943389,1.3014595124005477,1.3014595124005477,5947797.142857143,7.436903130479267,2.974764227818867,1.4873821139094334,0.9915880759396222,0.7436911499431701
583,800,IB_P_OA_400,23889556,INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,11889556,0.00689594248,2.79404566,0.124840338,2.0,14.866256214302147,5.946508433954281,1.9821694779847603,1.4866272943710739,1.4866272943710739,5944778.0,7.433128107151074,2.9732542169771405,1.4866271084885703,0.9910847389923801,0.7433136471855369
584,900,IB_P_OA_400,26892582,INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,13392582,0.00776769756,3.14725677,0.140622111,2.25,16.745583719278592,6.698240187894678,2.232746729298226,1.6745602563546313,1.6745602563546313,5952258.666666667,7.442481653012708,2.976995639064301,1.4884978195321505,0.9923318796881004,0.7442490028242806
585,1000,IB_P_OA_400,29872775,INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,14872775,0.0086262095,3.495102125,0.1561641375,2.5,18.59636169489152,7.438552118666532,2.4795173728888438,1.85963826218908,1.85963826218908,5949110.0,7.438544677956608,2.9754208474666126,1.4877104237333063,0.9918069491555376,0.7438553048756319
586,1100,IB_P_OA_400,32854287,INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,16354287,0.00948548646,3.843257445,0.1717200135,2.75,20.448788898780645,8.17952374140875,2.7265079138029167,2.0448811910367404,2.0448811910367404,5947013.454545454,7.435923235920234,2.974372269603182,1.487186134801591,0.9914574232010606,0.7435931603769965
587,1200,IB_P_OA_400,35833342,INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,17833342,0.01034333836,4.19083537,0.187250091,3.0,22.298143961748906,8.919266506553408,2.9730888355178022,2.229816905446598,2.229816905446598,5944447.333333333,7.432714653916302,2.9730888355178022,1.4865444177589011,0.9910296118392674,0.7432723018155327
588,1300,IB_P_OA_400,38837904,INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,19337904,0.01121598432,4.54440744,0.203047992,3.25,24.17939202368687,9.671766484046858,3.2239221613489524,2.417941923342433,2.417941923342433,5950124.307692308,7.439812930365191,2.975928148937495,1.4879640744687475,0.9919760496458316,0.7439821302592102
589,1400,IB_P_OA_400,41817649,INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,20817649,0.01207423642,4.8921475150000004,0.2185853145,3.5,26.029609836852686,10.411854349615739,3.470618116538579,2.602963912869134,2.602963912869134,5947899.714285715,7.437031381957911,2.9748155284616398,1.4874077642308199,0.9916051761538799,0.7437039751054669
590,1500,IB_P_OA_400,44797113,INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,22297113,0.01293232554,5.239821555000001,0.2341196865,3.75,27.879476298126455,11.151801674287217,3.7172672247624057,2.7879507671670916,2.7879507671670916,5945896.8,7.434527012833722,2.9738137798099245,1.4869068899049622,0.9912712599366416,0.7434535379112244
591,1600,IB_P_OA_400,47779176,INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,23779176,0.01379192208,5.58810636,0.249681348,4.0,29.732592451811026,11.893048877223272,3.964349625741091,2.9732625910718258,2.9732625910718258,5944794.0,7.433148112952757,2.973262219305818,1.486631109652909,0.9910874064352727,0.7433156477679564
592,1700,IB_P_OA_400,50783034,INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,25283034,0.01466415972,5.94151299,0.265471857,4.25,31.612960258474956,12.645196752254906,4.215065584084969,3.1612995833412003,3.1612995833412003,5948949.176470588,7.438343590229401,2.975340412295272,1.487670206147636,0.9917801374317573,0.7438351960802824
593,1800,IB_P_OA_400,53762203,INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,26762203,0.01552207774,6.289117705,0.2810031315,4.5,33.462457862780205,13.38499653399139,4.461665511330464,3.3462495519007973,3.3462495519007973,5947156.222222222,7.43610174728449,2.9744436742203093,1.4872218371101547,0.991481224740103,0.7436110115335104
594,1900,IB_P_OA_400,56743523,INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,28243523,0.01638124334,6.637227905,0.2965569915,4.75,35.31464499704914,14.125872128789478,4.708624042929826,3.531468473759423,3.531468473759423,5946004.842105263,7.434662104641925,2.9738678165872585,1.4869339082936293,0.9912892721957528,0.743467047107247
595,2000,IB_P_OA_400,59724242,INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,29724242,0.01724006036,6.98519687,0.312104541,5.0,37.166080663392385,14.86644713611661,4.955482378705536,3.7166122487409146,3.7166122487409146,5944848.4,7.433216132678477,2.9732894272233223,1.4866447136116612,0.9910964757411074,0.743322449748183
596,2100,IB_P_OA_400,62726308,INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,31226308,0.01811125864,7.33818238,0.327876234,5.25,39.04420782026788,15.617698750336348,5.205899583445449,3.904425175779299,3.904425175779299,5947868.19047619,7.436991965765309,2.974799761968828,1.487399880984414,0.991599920656276,0.7437000334817712
597,2200,IB_P_OA_400,65708101,INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,32708101,0.01897069858,7.686403735000001,0.3434350605,5.5,40.89698637604906,16.35881091397597,5.452936971325323,4.089703239855703,4.089703239855703,5946927.454545454,7.435815704736191,2.974329257086539,1.4871646285432696,0.9914430856955131,0.7435824072464914
598,2300,IB_P_OA_400,68687245,INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,34187245,0.0198286021,8.034002575,0.3589660725,5.75,42.746452721289174,17.098598192073894,5.699532730691298,4.27465008250527,4.27465008250527,5945607.826086956,7.434165690658986,2.9736692507954596,1.4868346253977298,0.9912230835984865,0.7434174056530902
599,2400,IB_P_OA_400,71667004,INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,35667004,0.02068686232,8.38174594,0.374503542,6.0,44.596688039531465,17.838693059680367,5.946231019893456,4.459673822541587,4.459673822541587,5944500.666666667,7.432781339921911,2.973115509946728,1.486557754973364,0.991038503315576,0.7432789704235979
600,2500,IB_P_OA_400,74671182,INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,37171182,0.02155928556,8.73522777,0.390297411,6.25,46.477455962229044,18.591000981285553,6.197000327095185,4.647750826459353,4.647750826459353,5947389.12,7.436392953956648,2.9745601570056888,1.4872800785028444,0.9915200523352296,0.7436401322334965
601,2600,IB_P_OA_400,77652015,INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,38652015,0.0224181687,9.083223525,0.4058461575,6.5,48.32903416990927,19.331633005204516,6.443877668401504,4.832908855590584,4.832908855590584,5946463.846153846,7.435236026139888,2.974097385416079,1.4870486927080395,0.991365795138693,0.7435244393216283
602,2700,IB_P_OA_400,80632759,INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,40132759,0.02327700022,-9.015545708709553,0.4213939695,6.75,50.180501095317645,20.072220516170205,6.690740172056735,5.018055756482106,5.018055756482106,5945593.925925926,7.434148310417429,2.9736622986918824,1.4868311493459412,0.9912207662306275,0.7434156676269786
603,2800,IB_P_OA_400,83612518,INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,41612518,0.02413526044,-8.667802343709551,0.436931439,7.0,52.030736413559936,20.812315383776678,6.937438461258893,5.2030794965184235,5.2030794965184235,5944645.428571428,7.432962344794276,2.973187911968097,1.4865939559840484,0.991062637322699,0.7432970709312033
604,2900,IB_P_OA_400,86616504,INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,43116504,0.02500757232,-8.314365633709551,0.452723292,7.25,53.911264266637325,21.564527277437733,7.188175759145912,5.391132493447155,5.391132493447155,5947104.0,7.436036450570666,2.974417555508653,1.4872087777543266,0.9914725185028843,0.74360448185478
605,3000,IB_P_OA_400,89594777,INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,44594777,0.02586497066,-7.966971478709551,0.4682451585,7.5,55.75964154604836,22.30387892876827,7.434626309589424,5.575970429391257,5.575970429391257,5945970.266666667,7.434618872806447,2.9738505238357695,1.4869252619178848,0.9912835079452565,0.7434627239188342
606,3100,IB_P_OA_400,92575649,INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,46075649,0.02672387642,-7.618966558709551,0.4837943145,7.75,57.61126851787018,23.044530458363383,7.681510152787794,5.761133334942135,5.761133334942135,5945245.0322580645,7.433712066821959,2.973487801079146,1.486743900539573,0.9911626003597154,0.74337204321834
607,3200,IB_P_OA_400,95555984,INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,47555984,0.02758247072,-7.271087833709552,0.499337832,8.0,59.46222404497304,23.784913409802254,7.928304469934084,5.946229095945557,5.946229095945557,5944498.0,7.43277800562163,2.9731141762252817,1.4865570881126409,0.9910380587417605,0.7432786369931946
608,3300,IB_P_OA_400,98560546,INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,49060546,0.02845511668,-6.9175157637095515,0.515135733,8.25,61.343472106911,24.537413387295704,8.179137795765234,6.134354113841392,6.134354113841392,5946732.848484849,7.435572376595274,2.9742319257328127,1.4871159628664063,0.9914106419109375,0.7435580744050172
609,3400,IB_P_OA_400,101541059,INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,50541059,0.02931381422,-6.569595208709552,0.5306811195,8.5,63.19465019855758,25.27788536464111,8.425961788213703,6.319472131324232,6.319472131324232,5946006.94117647,7.434664729242068,2.973868866428366,1.486934433214183,0.9912896221427886,0.7434673095675567
610,3500,IB_P_OA_400,104519563,INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,52019563,0.03017134654,-6.222146768709552,0.5462054115,8.75,65.04331631173041,26.01735254959193,8.672450849863978,6.504338950677016,6.504338950677016,5945092.914285715,7.433521864197761,2.9734117199533636,1.4867058599766818,0.9911372399844546,0.7433530229345161
611,3600,IB_P_OA_400,107503482,INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,53503482,0.03103201956,-5.8734258037095515,0.561786561,9.0,66.89875313841014,26.759528022654592,8.919842674218197,6.689882842142419,6.689882842142419,5944831.333333333,7.433194793156682,2.9732808914060658,1.4866404457030329,0.9910936304686886,0.743320315793602
612,3700,IB_P_OA_400,110507020,INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,55007020,0.0319040716,-5.520094373709552,0.57757371,9.25,68.77872082904042,27.511515851112673,9.170505283704225,6.877879822763402,6.877879822763402,5946704.864864865,7.435537386923289,2.974217929850019,1.4871089649250095,0.991405976616673,0.7435545754338814
613,3800,IB_P_OA_400,113484717,INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,56484717,0.03276113586,-5.1728355787095515,0.5930895285,9.5,70.62637789959088,28.250579418610815,9.416859806203606,7.062645737740399,7.062645737740399,5945759.684210527,7.434355568377988,2.9737452019590336,1.4868726009795168,0.9912484006530111,0.7434363934463579
614,3900,IB_P_OA_400,116467381,INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,57967381,0.03362108098,-4.824409538709551,0.6086575005,9.75,72.48024552120116,28.992127209017823,9.664042403005942,7.248032708522269,7.248032708522269,5945372.41025641,7.43387133550781,2.9735515086172124,1.4867757543086062,0.9911838362057376,0.743387970104848
615,4000,IB_P_OA_400,119444260,INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,59444260,0.0344776708,-4.477342973709551,0.62416473,10.0,74.32687979514058,29.730781657462323,9.91026055248744,7.432696343723066,7.432696343723066,5944426.0,7.432687979514059,2.973078165746232,1.486539082873116,0.9910260552487441,0.7432696343723066
616,4100,IB_P_OA_400,122450166,INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,60950166,0.03535109628,-4.123455063709551,0.639976743,10.25,76.20980834441988,30.483953830564694,10.161317943521565,7.620989410542144,7.620989410542144,5946357.658536585,7.435103253114135,2.974044276152653,1.4870221380763264,0.9913480920508844,0.7435111620041116
617,4200,IB_P_OA_400,125429911,INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,62429911,0.03620934838,-3.775714988709552,0.6555140655,10.5,78.0600261575857,31.224041696133575,10.408013898711191,7.806011400068845,7.806011400068845,5945705.80952381,7.434288205484353,2.9737182567746263,1.4868591283873132,0.9912394189248754,0.7434296571494138
618,4300,IB_P_OA_400,128409375,INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,63909375,0.0370674375,-3.4280409487095516,0.6710484375,10.75,79.90989261885947,31.963989020805055,10.654663006935017,7.9909982543668026,7.9909982543668026,5945058.139534884,7.433478383149718,2.9733943275167496,1.4866971637583748,0.9911314425055832,0.7433486748248189
619,4400,IB_P_OA_400,131392590,INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,65392590,0.0379277022,-3.0794854237095515,0.686622195,11.0,81.76444919026518,32.7058123914059,10.901937463801966,8.176454120205745,8.176454120205745,5944780.909090909,7.433131744569562,2.973255671945991,1.4866278359729954,0.9910852239819969,0.743314010927795
620,4500,IB_P_OA_400,134395296,INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,66895296,0.03879927168,-2.7263495137095517,0.702400608,11.25,83.64337657920797,33.45738409877274,11.152461366257581,8.36434707054091,8.36434707054091,5946248.533333333,7.434966807040708,2.973989697668688,1.486994848834344,0.991329899222896,0.7434975173814143
621,4600,IB_P_OA_400,137375745,INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,68375745,0.0396579321,-2.378443998709552,0.7179453225,11.5,85.49447464764782,34.19782406680344,11.39927468893448,8.549457085694073,8.549457085694073,5945716.956521739,7.434302143273723,2.9737238318959514,1.4868619159479757,0.9912412772986504,0.7434310509299193
622,4700,IB_P_OA_400,140355785,INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,69855785,0.0405163553,-2.0306345987095518,0.7334857425,11.75,87.34506131778215,34.93805947530731,11.646019825102439,8.734515960959135,8.734515960959135,5945173.191489362,7.433622239811248,2.9734518702389208,1.4867259351194604,0.9911506234129736,0.7433630605071604
623,4800,IB_P_OA_400,143337272,INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,71337272,0.04137561776,-1.6824851537095515,0.749041356,12.0,89.19745726260615,35.67901859441098,11.893006198136991,8.919755763896765,8.919755763896765,5944772.666666667,7.433121438550513,2.9732515495342478,1.4866257747671239,0.9910838498447493,0.7433129803247304
624,100,IB_P_100,3035908,INTERNAL_BATCH|PUSH|100,100,1535908,0.00089082664,0.36093838,0.016127034,1.0,1.9204419281591663,0.7681775396640422,0.2560591798880141,0.19204440892854932,0.19204440892854932,1535908.0,1.9204419281591663,0.7681775396640422,0.3840887698320211,0.2560591798880141,0.19204440892854932
625,200,IB_P_100,6071496,INTERNAL_BATCH|PUSH|100,100,3071496,0.00178146768,0.72180156,0.032250708,2.0,3.8404837402846828,1.5361950327545315,0.5120650109181772,0.3840488062087075,0.3840488062087075,1535748.0,1.9202418701423414,0.7680975163772658,0.3840487581886329,0.2560325054590886,0.19202440310435376
626,300,IB_P_100,9106892,INTERNAL_BATCH|PUSH|100,100,4606892,0.00267199736,1.08261962,0.048372366,3.0,5.760285482790009,2.304116497900889,0.7680388326336297,0.576029196499831,0.576029196499831,1535630.6666666667,1.9200951609300032,0.7680388326336297,0.38401941631681485,0.2560129442112099,0.19200973216661035
627,400,IB_P_100,12142672,INTERNAL_BATCH|PUSH|100,100,6142672,0.00356274976,1.44352792,0.064498056,4.0,7.680567364535715,3.0722300189355103,1.0240766729785034,0.7680576007690239,0.7680576007690239,1535668.0,1.9201418411339288,0.7680575047338776,0.3840287523669388,0.25601916824462584,0.19201440019225596
628,500,IB_P_100,15178452,INTERNAL_BATCH|PUSH|100,100,7678452,0.00445350216,1.80443622,0.080623746,5.0,9.600849246281422,3.840343539970131,1.2801145133233771,0.9600860050382167,0.9600860050382167,1535690.4,1.9201698492562842,0.7680687079940263,0.38403435399701313,0.2560229026646754,0.19201720100764333
629,600,IB_P_100,18213528,INTERNAL_BATCH|PUSH|100,100,9213528,0.00534384624,2.16517908,0.096742044,6.0,11.520250872753099,4.608104958542936,1.5360349861809786,1.152026383680949,1.152026383680949,1535588.0,1.9200418121255165,0.7680174930904893,0.38400874654524464,0.2560058310301631,0.1920043972801582
630,700,IB_P_100,21249948,INTERNAL_BATCH|PUSH|100,100,10749948,0.00623496984,2.52623778,0.112874454,7.0,13.441332986566104,5.376538572724663,1.7921795242415544,1.3441348112469242,1.3441348112469242,1535706.857142857,1.9201904266523004,0.7680769389606661,0.38403846948033304,0.256025646320222,0.1920192587495606
631,800,IB_P_100,24286048,INTERNAL_BATCH|PUSH|100,100,12286048,0.00712590784,2.88722128,0.129003504,8.0,15.36201498434546,6.144812140332837,2.048270713444279,1.5362032271645083,1.5362032271645083,1535756.0,1.9202518730431826,0.7681015175416046,0.3840507587708023,0.25603383918053485,0.19202540339556354
632,900,IB_P_100,27321700,INTERNAL_BATCH|PUSH|100,100,13821700,0.008016586,3.2480995,0.14512785,9.0,17.282136819677707,6.9128616427380365,2.3042872142460125,1.7282156267743447,1.7282156267743447,1535744.4444444445,1.9202374244086342,0.7680957380820042,0.3840478690410021,0.2560319126940014,0.19202395853048274
633,1000,IB_P_100,30357160,INTERNAL_BATCH|PUSH|100,100,15357160,0.0089071528,3.6089326,0.16125018,10.0,19.202018585389762,7.680815117199105,2.560271705733035,1.9202040193951464,1.9202040193951464,1535716.0,1.9202018585389764,0.7680815117199105,0.38404075585995523,0.2560271705733035,0.19202040193951464
634,1100,IB_P_100,33393836,INTERNAL_BATCH|PUSH|100,100,16893836,0.00979842488,3.97005146,0.177385278,11.0,21.123420792029687,8.449376768639674,2.8164589228798915,2.1123444562798346,2.1123444562798346,1535803.2727272727,1.920310981093608,0.7681251607854249,0.38406258039271246,0.2560417202618083,0.19203131420725766
635,1200,IB_P_100,36428080,INTERNAL_BATCH|PUSH|100,100,18428080,0.0106882864,4.3305988,0.19349484,12.0,23.041782116813877,9.21672206612124,3.0722406887070806,2.30418080463675,2.30418080463675,1535673.3333333333,1.9201485097344895,0.76806017217677,0.384030086088385,0.2560200573922567,0.19201506705306248
636,1300,IB_P_100,39465268,INTERNAL_BATCH|PUSH|100,100,19965268,0.01157985544,4.69183798,0.209635314,13.0,24.963824509107642,9.985539792079495,3.3285132640264985,2.496385260158864,2.496385260158864,1535789.8461538462,1.9202941930082802,0.7681184455445766,0.3840592227722883,0.2560394818481922,0.19202963539683568
637,1400,IB_P_100,42500280,INTERNAL_BATCH|PUSH|100,100,21500280,0.0124701624,5.0525658,0.22575294,14.0,26.88314611237259,10.75326920133759,3.58442306711253,2.688317636471918,2.688317636471918,1535734.2857142857,1.9202247223123277,0.7680906572383992,0.3840453286191996,0.2560302190794664,0.1920226883194227
638,1500,IB_P_100,45534908,INTERNAL_BATCH|PUSH|100,100,23034908,0.01336024664,5.41320338,0.241866534,15.0,28.801987576397156,11.52080655470742,3.84026885156914,2.8802019988069025,2.8802019988069025,1535660.5333333334,1.9201325050931437,0.768053770313828,0.384026885156914,0.25601792343794266,0.19201346658712687
639,1600,IB_P_100,48572160,INTERNAL_BATCH|PUSH|100,100,24572160,0.0142518528,5.7744576,0.25800768,16.0,30.72410999189765,12.289656289980384,4.096552096660128,3.0724144566586946,3.0724144566586946,1535760.0,1.920256874493603,0.768103518123774,0.384051759061887,0.256034506041258,0.1920259035411684
640,1700,IB_P_100,51608644,INTERNAL_BATCH|PUSH|100,100,26108644,0.01514301352,6.13553134,0.274140762,17.0,32.645272128917384,13.058121913476821,4.352707304492274,3.2645308865543483,3.2645308865543483,1535802.5882352942,1.9203101252304347,0.7681248184398131,0.38406240921990653,0.2560416061466044,0.192031228620844
641,1800,IB_P_100,54643080,INTERNAL_BATCH|PUSH|100,100,27643080,0.0160329864,6.4961238,0.29025234,18.0,34.56387352332176,13.82556323890252,4.608521079634174,3.456391241900298,3.456391241900298,1535726.6666666667,1.9202151957400981,0.7680868466056956,0.3840434233028478,0.2560289488685652,0.19202173566112768
642,1900,IB_P_100,57679564,INTERNAL_BATCH|PUSH|100,100,29179564,0.01692414712,6.85719754,0.306385422,19.0,36.4850356603415,14.594028862398957,4.864676287466319,3.6485076717959517,3.6485076717959517,1535766.5263157894,1.9202650347548158,0.7681067822315241,0.38405339111576203,0.2560355940771747,0.19202671956820797
643,2000,IB_P_100,60715472,INTERNAL_BATCH|PUSH|100,100,30715472,0.01781497376,7.21813592,0.322512456,20.0,38.405477588500666,15.362206402063,5.120735467354334,3.840552080724501,3.840552080724501,1535773.6,1.9202738794250334,0.7681103201031501,0.38405516005157503,0.2560367733677167,0.19202760403622507
644,2100,IB_P_100,63750164,INTERNAL_BATCH|PUSH|100,100,32250164,0.01870509512,7.57878854,0.338626722,21.0,40.32439907573196,16.129775764747542,5.376591921582514,4.032444445389164,4.032444445389164,1535722.0952380951,1.92020947979676,0.7680845602260734,0.3840422801130367,0.25602818674202443,0.19202116406615066
645,2200,IB_P_100,66787224,INTERNAL_BATCH|PUSH|100,100,33787224,0.01959658992,7.93999764,0.354765852,22.0,42.24628142161227,16.898529472076373,5.632843157358791,4.224632896251921,4.224632896251921,1535782.9090909092,1.920285519164194,0.7681149760034716,0.3840574880017358,0.25603832533449056,0.19202876801145097
646,2300,IB_P_100,69821532,INTERNAL_BATCH|PUSH|100,100,35321532,0.02048648856,8.30056002,0.370876086,23.0,44.16472276960319,17.665906778872653,5.8886355929575505,4.416477246938515,4.416477246938515,1535718.7826086956,1.920205337808834,0.7680829034292457,0.38404145171462284,0.25602763447641524,0.19202074986689194
647,2400,IB_P_100,72856480,INTERNAL_BATCH|PUSH|100,100,36856480,0.0213767584,8.6612728,0.38699304,24.0,46.0839643496614,18.433604178816037,6.144534726272012,4.6084016209218905,4.6084016209218905,1535686.6666666667,1.9201651812358917,0.7680668407840016,0.3840334203920008,0.25602228026133383,0.1920167342050788
648,2500,IB_P_100,75893284,INTERNAL_BATCH|PUSH|100,100,38393284,0.02226810472,9.02242174,0.403129482,25.0,48.00552660271479,19.202229848886027,6.400743282962009,4.800558062465935,4.800558062465935,1535731.36,1.9202210641085917,0.7680891939554411,0.38404459697772053,0.25602973131848034,0.19202232249863743
649,2600,IB_P_100,78929384,INTERNAL_BATCH|PUSH|100,100,39929384,0.02315904272,-9.063338833709551,0.419258532,26.0,49.92620860049414,19.9705034164942,6.656834472164733,4.992626478383519,4.992626478383519,1535745.5384615385,1.920238792326698,0.7680962852497769,0.38404814262488846,0.25603209508325897,0.19202409532244305
650,2700,IB_P_100,81965292,INTERNAL_BATCH|PUSH|100,100,41465292,0.02404986936,-8.70240045370955,0.435385566,27.0,51.846650528653306,20.73868095615824,6.912893652052747,5.184670887312069,5.184670887312069,1535751.5555555555,1.9202463158760483,0.7680992946725275,0.38404964733626373,0.2560330982241758,0.19202484767822475
651,2800,IB_P_100,85000240,INTERNAL_BATCH|PUSH|100,100,43000240,0.0249401392,-8.341687673709552,0.45150252,28.0,53.765892108711526,21.506378356101624,7.168792785367208,5.376595261295445,5.376595261295445,1535722.857142857,1.920210432453983,0.7680849412893437,0.38404247064467184,0.2560283137631146,0.19202125933198017
652,2900,IB_P_100,88036852,INTERNAL_BATCH|PUSH|100,100,44536852,0.02583137416,-7.980583853709551,0.467636946,29.0,55.68721429214472,22.274907998227484,7.424969332742495,5.568727695850455,5.568727695850455,1535753.5172413792,1.9202487686946454,0.7681002758009478,0.3840501379004739,0.2560334252669826,0.1920250929603605
653,3000,IB_P_100,91070392,INTERNAL_BATCH|PUSH|100,100,46070392,0.02672082736,-7.620201953709552,0.483739116,30.0,57.60469536165488,23.041901193247234,7.680633731082412,5.760476018580909,5.760476018580909,1535679.7333333334,1.9201565120551627,0.7680633731082412,0.3840316865541206,0.2560211243694137,0.19201586728603032
654,3100,IB_P_100,94106428,INTERNAL_BATCH|PUSH|100,100,47606428,0.02761172824,-7.2592334937095515,0.499867494,31.0,59.5252973362275,23.8101427515407,7.936714250513566,5.952536432168815,5.952536432168815,1535691.2258064516,1.9201708818137906,0.7680691210174418,0.3840345605087209,0.2560230403391473,0.19201730426351016
655,3200,IB_P_100,97141952,INTERNAL_BATCH|PUSH|100,100,49141952,0.02850233216,-6.898385353709552,0.515990496,32.0,61.44525912514629,24.578128235316477,8.192709411772158,6.144532827119295,6.144532827119295,1535686.0,1.9201643476608217,0.7680665073536399,0.38403325367681995,0.25602216911787995,0.19201665084747796
656,3300,IB_P_100,100179140,INTERNAL_BATCH|PUSH|100,100,50679140,0.0293939012,-6.5371461737095515,0.53213097,33.0,63.367301517440055,25.34694596127473,8.448981987091576,6.336737282641409,6.336737282641409,1535731.5151515151,1.9202212581042442,0.7680892715537797,0.38404463577688985,0.25602975718459325,0.1920223418982245
657,3400,IB_P_100,103214920,INTERNAL_BATCH|PUSH|100,100,52214920,0.0302846536,-6.176237873709551,0.54825666,34.0,65.28758339918576,26.115059482309352,8.70501982743645,6.528765686910602,6.528765686910602,1535732.9411764706,1.9202230411525225,0.7680899847738045,0.38404499238690226,0.2560299949246015,0.192022520203253
658,3500,IB_P_100,106248588,INTERNAL_BATCH|PUSH|100,100,53748588,0.03117418104,-5.815825893709552,0.564360174,35.0,67.20522451510938,26.882116695958523,8.960705565319508,6.720530014300413,6.720530014300413,1535673.9428571428,1.920149271860268,0.7680604770273863,0.38403023851369317,0.2560201590091288,0.19201514326572608
659,3600,IB_P_100,109287696,INTERNAL_BATCH|PUSH|100,100,55287696,0.03206686368,-5.454135513709551,0.580520808,36.0,69.12966760360504,27.651894701358096,9.217298233786032,6.912974539712874,6.912974539712874,1535769.3333333333,1.9202685445445844,0.7681081861488359,0.38405409307441796,0.256036062049612,0.1920270705475798
660,3700,IB_P_100,112323860,INTERNAL_BATCH|PUSH|100,100,56823860,0.0329578388,-5.0931369737095515,0.59665053,37.0,71.05042962459113,28.42020027828098,9.473400092760327,7.105050957960136,7.105050957960136,1535780.0,1.9202818817457064,0.768113521034621,0.3840567605173105,0.2560378403448737,0.19202840426919288
661,3800,IB_P_100,115356824,INTERNAL_BATCH|PUSH|100,100,58356824,0.03384695792,-4.732890433709551,0.612746652,38.0,72.96719048524072,29.186905389468336,9.728968463156113,7.296727259723487,7.296727259723487,1535705.894736842,1.9201892232958082,0.7680764576175877,0.38403822880879385,0.25602548587252927,0.19201913841377596
662,3900,IB_P_100,118394652,INTERNAL_BATCH|PUSH|100,100,59894652,0.03473889816,-4.371500853709551,0.628893846,39.0,74.89003310960179,29.956043208573696,9.985347736191232,7.489011738542383,7.489011738542383,1535760.3076923077,1.9202572592205587,0.7681036720147102,0.3840518360073551,0.2560345573382367,0.19202594201390727
663,4000,IB_P_100,121426720,INTERNAL_BATCH|PUSH|100,100,61426720,0.0356274976,-4.011464873709552,0.64498056,40.0,76.80567364535716,30.722300189355103,10.240766729785035,7.680576007690239,7.680576007690239,1535668.0,1.9201418411339288,0.7680575047338776,0.3840287523669388,0.25601916824462584,0.19201440019225596
664,4100,IB_P_100,124465252,INTERNAL_BATCH|PUSH|100,100,62965252,0.03651984616,-3.6499098537095516,0.661135146,41.0,78.72939652499225,31.491790110922278,10.497263370307426,7.872948512135595,7.872948512135595,1535737.8536585367,1.9202291835363965,0.7680924417298117,0.38404622086490586,0.25603081390993726,0.1920231344423316
665,4200,IB_P_100,127500264,INTERNAL_BATCH|PUSH|100,100,64500264,0.03741015312,-3.2891820337095514,0.677252772,42.0,80.6487181282572,32.25951952018037,10.753173173393458,8.06488088844865,8.06488088844865,1535720.5714285714,1.9202075744823142,0.7680837980995326,0.3840418990497663,0.2560279326998442,0.19202097353449166
666,4300,IB_P_100,130534892,INTERNAL_BATCH|PUSH|100,100,66034892,0.03830023736,-2.9285444537095517,0.693366366,43.0,82.56755959228177,33.0270568735502,11.009018957850067,8.256765250783634,8.256765250783634,1535695.1627906978,1.920175804471669,0.7680710900825629,0.38403554504128146,0.2560236966941876,0.192017796529852
667,4400,IB_P_100,133573296,INTERNAL_BATCH|PUSH|100,100,67573296,0.03919251168,-2.5670195137095515,0.709519608,44.0,84.49112242550339,33.796482776487956,11.26549425882932,8.449121750569635,8.449121750569635,1535756.7272727273,1.9202527823978044,0.7681018812838173,0.38405094064190864,0.2560339604279391,0.19202549433112806
668,4500,IB_P_100,136608628,INTERNAL_BATCH|PUSH|100,100,69108628,0.04008300424,-2.2062164937095514,0.725640594,45.0,86.410844144802,34.564372232319606,11.521457410773202,8.64109413853108,8.64109413853108,1535747.288888889,1.9202409809955998,0.7680971607182134,0.3840485803591067,0.25603238690607116,0.19202431418957955
669,4600,IB_P_100,139644344,INTERNAL_BATCH|PUSH|100,100,70644344,0.04097371952,-1.8453232337095515,0.741765612,46.0,88.33104600334097,35.33245374403952,11.777484581346505,8.833114540470595,8.833114540470595,1535746.608695652,1.9202401305074124,0.7680968205225981,0.38404841026129904,0.2560322735075327,0.19202422914066508
670,4700,IB_P_100,142679548,INTERNAL_BATCH|PUSH|100,100,72179548,0.04186413784,-1.4845502937095516,0.757885254,47.0,90.25060767622611,36.10027918124174,12.033426393747247,9.025070923772683,9.025070923772683,1535735.0638297873,1.9202256952388534,0.7680910464093987,0.38404552320469937,0.2560303488031329,0.19202278561218475
671,4800,IB_P_100,145716224,INTERNAL_BATCH|PUSH|100,100,73716224,0.04275540992,-1.1234314337095517,0.774020352,48.0,92.17200988286604,36.86884083268231,12.289613610894104,9.217211360657371,9.217211360657371,1535754.6666666667,1.9202502058930424,0.7681008506808815,0.38405042534044076,0.2560336168936272,0.19202523668036192
672,100,IB_P_200,3035908,INTERNAL_BATCH|PUSH|200,200,1535908,0.00089082664,0.36093838,0.016127034,0.5,1.9204419281591663,0.7681775396640422,0.2560591798880141,0.19204440892854932,0.19204440892854932,3071816.0,3.8408838563183325,1.5363550793280845,0.7681775396640422,0.5121183597760282,0.38408881785709864
673,200,IB_P_200,6048708,INTERNAL_BATCH|PUSH|200,200,3048708,0.00176825064,0.71644638,0.032011434,1.0,3.8119904772383992,1.5247977161353954,0.5082659053784652,0.3811994766976536,0.3811994766976536,3048708.0,3.8119904772383992,1.5247977161353954,0.7623988580676977,0.5082659053784652,0.3811994766976536
674,300,IB_P_200,9084104,INTERNAL_BATCH|PUSH|200,200,4584104,0.00265878032,1.07726444,0.048133092,1.5,5.731792219743726,2.292719181281753,0.7642397270939176,0.5731798669887771,0.5731798669887771,3056069.3333333335,3.8211948131624838,1.5284794541878355,0.7642397270939177,0.5094931513959451,0.38211991132585144
675,400,IB_P_200,12097096,INTERNAL_BATCH|PUSH|200,200,6097096,0.00353631568,1.43281756,0.064019508,2.0,7.623580838443148,3.049435385697238,1.0164784618990792,0.7623589417469161,0.7623589417469161,3048548.0,3.811790419221574,1.524717692848619,0.7623588464243095,0.5082392309495396,0.38117947087345805
676,500,IB_P_200,15132876,INTERNAL_BATCH|PUSH|200,200,7632876,0.00442706808,1.79372586,0.080145198,2.5,9.543862720188855,3.817548906731859,1.272516302243953,0.954387346016109,0.954387346016109,3053150.4,3.817545088075542,1.5270195626927436,0.7635097813463718,0.5090065208975811,0.3817549384064436
677,600,IB_P_200,18145164,INTERNAL_BATCH|PUSH|200,200,9145164,0.00530419512,2.14911354,0.096024222,3.0,11.434771083614248,4.573913008685527,1.5246376695618424,1.1434783951477874,1.1434783951477874,3048388.0,3.8115903612047495,1.5246376695618424,0.7623188347809212,0.5082125565206141,0.38115946504926246
678,700,IB_P_200,21181584,INTERNAL_BATCH|PUSH|200,200,10681584,0.00619531872,2.51017224,0.112156632,3.5,13.355853197427255,5.342346622867255,1.7807822076224182,1.3355868227137626,1.3355868227137626,3051881.1428571427,3.8159580564077866,1.526384749390644,0.763192374695322,0.508794916463548,0.381596235061075
679,800,IB_P_200,24194896,INTERNAL_BATCH|PUSH|200,200,12194896,0.00707303968,2.86580056,0.128046408,4.0,15.248041932160326,6.099222873856292,2.033074291285431,1.5248059091202926,1.5248059091202926,3048724.0,3.8120104830400816,1.524805718464073,0.7624028592320365,0.5082685728213577,0.38120147728007314
680,900,IB_P_200,27230548,INTERNAL_BATCH|PUSH|200,200,13730548,0.00796371784,3.22667878,0.144170754,4.5,17.168163767492572,6.867272376261492,2.289090792087164,1.716818308730129,1.716818308730129,3051232.888888889,3.8151475038872387,1.5260605280581094,0.7630302640290547,0.5086868426860365,0.38151517971780646
681,1000,IB_P_200,30243220,INTERNAL_BATCH|PUSH|200,200,15243220,0.0088410676,3.5821567,0.16005381,5.0,19.059552270158346,7.623828534103424,2.5412761780344746,1.9059573718398768,1.9059573718398768,3048644.0,3.8119104540316693,1.5247657068206848,0.7623828534103424,0.5082552356068949,0.3811914743679754
682,1100,IB_P_200,33279896,INTERNAL_BATCH|PUSH|200,200,16779896,0.00973233968,3.94327556,0.176188908,5.5,20.98095447679827,8.392390185543993,2.7974633951813312,2.0980978087245648,2.0980978087245648,3050890.1818181816,3.8147189957815035,1.5258891246443624,0.7629445623221812,0.5086297082147875,0.3814723288590118
683,1200,IB_P_200,36291352,INTERNAL_BATCH|PUSH|200,200,18291352,0.01060898416,4.29846772,0.192059196,6.0,22.870822538536174,9.148338166406424,3.049446055468808,2.2870848275704265,2.2870848275704265,3048558.6666666665,3.811803756422696,1.524723027734404,0.762361513867202,0.5082410092448013,0.38118080459507103
684,1300,IB_P_200,39328540,INTERNAL_BATCH|PUSH|200,200,19828540,0.0115005532,4.6597069,0.20819967,6.5,24.79286493082994,9.917155892364677,3.3057186307882263,2.47928928309254,2.47928928309254,3050544.6153846155,3.8142869124353758,1.5257162911330275,0.7628581455665138,0.5085720970443425,0.38142912047577543
685,1400,IB_P_200,42340764,INTERNAL_BATCH|PUSH|200,200,21340764,0.01237764312,5.01507954,0.224078022,7.0,26.683693271048604,10.673487985003636,3.5578293283345452,2.6683723298945408,2.6683723298945408,3048680.5714285714,3.811956181578372,1.5247839978576623,0.7623919989288311,0.5082613326192208,0.3811960471277915
686,1500,IB_P_200,45375392,INTERNAL_BATCH|PUSH|200,200,22875392,0.01326772736,5.37571712,0.240191616,7.5,28.60253473507317,11.441025338373466,3.8136751127911555,2.8602566922295254,2.8602566922295254,3050052.2666666666,3.8136712980097562,1.5254700451164622,0.7627350225582311,0.5084900150388207,0.3813675589639367
687,1600,IB_P_200,48389856,INTERNAL_BATCH|PUSH|200,200,24389856,0.01414611648,5.73161616,0.256093488,8.0,30.496163887527384,12.198477757027295,4.066159252342431,3.0496198205702636,3.0496198205702636,3048732.0,3.812020485940923,1.5248097196284118,0.7624048598142059,0.5082699065428039,0.38120247757128295
688,1700,IB_P_200,51426340,INTERNAL_BATCH|PUSH|200,200,25926340,0.0150372772,6.0926899,0.27222657,8.5,32.417326024547116,12.966943380523732,4.322314460174577,3.241736250465917,3.241736250465917,3050157.6470588236,3.813803061711426,1.525522750649851,0.7627613753249255,0.5085075835499503,0.3813807353489314
689,1800,IB_P_200,54437988,INTERNAL_BATCH|PUSH|200,200,27437988,0.01591403304,6.44792718,0.288098874,9.0,34.30743415590521,13.722987389330296,4.574329129776765,3.430747276300813,3.430747276300813,3048665.3333333335,3.8119371284339127,1.524776376592255,0.7623881882961275,0.5082587921974183,0.3811941418112015
690,1900,IB_P_200,57474472,INTERNAL_BATCH|PUSH|200,200,28974472,0.01680519376,6.80900092,0.304231956,9.5,36.22859629292495,14.491453012826733,4.830484337608911,3.6228637061964664,3.6228637061964664,3049944.4210526315,3.8135364518868364,1.5254161066133403,0.7627080533066701,0.5084720355377801,0.3813540743364701
691,2000,IB_P_200,60487592,INTERNAL_BATCH|PUSH|200,200,30487592,0.01768280336,7.16458412,0.320119716,10.0,38.12054495803783,15.24823323587164,5.082744411957213,3.812058785613962,3.812058785613962,3048759.2,3.812054495803783,1.524823323587164,0.762411661793582,0.5082744411957213,0.3812058785613962
692,2100,IB_P_200,63522284,INTERNAL_BATCH|PUSH|200,200,32022284,0.01857292472,7.52523674,0.336233982,10.5,40.03946644526913,16.01580259855618,5.338600866185393,4.003951150278625,4.003951150278625,3049741.3333333335,3.81328251859706,1.5253145331958267,0.7626572665979133,0.5084381777319422,0.3813286809789167
693,2200,IB_P_200,66536556,INTERNAL_BATCH|PUSH|200,200,33536556,0.01945120248,7.88109066,0.352133838,11.0,41.93285552810315,16.773158989265877,5.591052996421959,4.193290271630328,4.193290271630328,3048777.8181818184,3.8120777752821047,1.524832635387807,0.7624163176939035,0.508277545129269,0.38120820651184806
694,2300,IB_P_200,69570864,INTERNAL_BATCH|PUSH|200,200,35070864,0.02034110112,8.24165304,0.368244072,11.5,43.85129687609407,17.540536296062154,5.846845432020718,4.385134622316922,4.385134622316922,3049640.347826087,3.8131562500951364,1.5252640257445351,0.7626320128722676,0.508421341914845,0.38131605411451497
695,2400,IB_P_200,72583024,INTERNAL_BATCH|PUSH|200,200,36583024,0.02121815392,8.59701064,0.384121752,12.0,45.742045193106,18.296836379386402,6.098945459795467,4.574209666789244,4.574209666789244,3048585.3333333335,3.8118370994255004,1.5247363649488668,0.7623681824744334,0.5082454549829556,0.3811841388991037
696,2500,IB_P_200,75619828,INTERNAL_BATCH|PUSH|200,200,38119828,0.02210950024,8.95815958,0.400258194,12.5,47.66360744615939,19.065462049456393,6.355154016485464,4.766366108333289,4.766366108333289,3049586.24,3.813088595692751,1.5252369639565115,0.7626184819782558,0.5084123213188372,0.38130928866666314
697,2600,IB_P_200,78633140,INTERNAL_BATCH|PUSH|200,200,39633140,0.0229872212,-9.132956173709552,0.41614797,13.0,49.55579618089246,19.82233830044543,6.6074461001484766,4.955585194739819,4.955585194739819,3048703.076923077,3.8119843216071123,1.5247952538804177,0.7623976269402089,0.5082650846268059,0.3811988611338322
698,2700,IB_P_200,81669048,INTERNAL_BATCH|PUSH|200,200,41169048,0.02387804784,-8.772017793709551,0.432275004,13.5,51.47623810905162,20.59051584010947,6.863505280036491,5.147629603668368,5.147629603668368,3049559.111111111,3.813054674744565,1.5252233955636645,0.7626116977818322,0.5084077985212215,0.38130589656802727
699,2800,IB_P_200,84681208,INTERNAL_BATCH|PUSH|200,200,42681208,0.02475510064,-8.416660193709552,0.448152684,14.0,53.366986426063555,21.34681592343372,7.11560530781124,5.33670464814069,5.33670464814069,3048657.714285714,3.8119276018616826,1.5247725659595512,0.7623862829797756,0.5082575219865171,0.3811931891529064
700,2900,IB_P_200,87717820,INTERNAL_BATCH|PUSH|200,200,44217820,0.0256463356,-8.055556373709551,0.46428711,14.5,55.28830860949675,22.11534556555958,7.3717818551865255,5.528837082695699,5.528837082695699,3049504.827586207,3.812986800654949,1.5251962459006607,0.7625981229503304,0.5083987486335535,0.3812991091514276
701,3000,IB_P_200,90728572,INTERNAL_BATCH|PUSH|200,200,45728572,0.02652257176,-7.700529653709552,0.480150006,15.0,57.177296415960626,22.87094144396019,7.6236471479867305,5.7177360759151,5.7177360759151,3048571.466666667,3.811819761064042,1.5247294295973461,0.7623647147986731,0.5082431431991155,0.38118240506100676
702,3100,IB_P_200,93764608,INTERNAL_BATCH|PUSH|200,200,47264608,0.02741347264,-7.339561193709551,0.496278384,15.5,59.09789839053325,23.639183002253656,7.879727667417885,5.909796489503006,5.909796489503006,3049329.5483870967,3.8127676380989195,1.5251085807905584,0.7625542903952792,0.5083695269301861,0.3812771928711617
703,3200,IB_P_200,96777344,INTERNAL_BATCH|PUSH|200,200,48777344,0.02829085952,-6.984068233709552,0.512162112,16.0,60.98936691640576,24.3957711694103,8.131923723136767,6.098943554942433,6.098943554942433,3048584.0,3.81183543227536,1.5247356980881437,0.7623678490440718,0.5082452326960479,0.38118397218390204
704,3300,IB_P_200,99814532,INTERNAL_BATCH|PUSH|200,200,50314532,0.02918242856,-6.622829053709552,0.528302586,16.5,62.911409308699525,25.164588895368553,8.388196298456185,6.291148010464546,6.291148010464546,3049365.5757575757,3.8128126853757287,1.5251265997193062,0.7625632998596531,0.5083755332397687,0.3812816976039119
705,3400,IB_P_200,102827524,INTERNAL_BATCH|PUSH|200,200,51827524,0.03005996392,-6.267275933709552,0.544189002,17.0,64.80319792739894,25.921305099784036,8.640435033261346,6.480327085222686,6.480327085222686,3048677.882352941,3.8119528192587615,1.5247826529284727,0.7623913264642364,0.5082608843094909,0.38119571089545207
706,3500,IB_P_200,105861192,INTERNAL_BATCH|PUSH|200,200,53361192,0.03094949136,-5.906863953709552,0.560292516,17.5,66.72083904332257,26.68836231343321,8.896120771144403,6.672091412612497,6.672091412612497,3049210.9714285713,3.812619373904146,1.5250492750533262,0.7625246375266631,0.5083497583511087,0.3812623664349998
707,3600,IB_P_200,108877512,INTERNAL_BATCH|PUSH|200,200,54877512,0.03182895696,-5.550528753709552,0.576213876,18.0,68.61678886877195,27.446743002213644,9.148914334071215,6.861686608513904,6.861686608513904,3048750.6666666665,3.8120438260428857,1.5248190556785357,0.7624095278392679,0.5082730185595119,0.38120481158410574
708,3700,IB_P_200,111913676,INTERNAL_BATCH|PUSH|200,200,56413676,0.03271993208,-5.189530213709552,0.592343598,18.5,70.53755088975802,28.21504857913653,9.40501619304551,7.053763026761166,7.053763026761166,3049387.891891892,3.812840588635569,1.525137761034407,0.7625688805172035,0.5083792536781356,0.381284487933036
709,3800,IB_P_200,114923852,INTERNAL_BATCH|PUSH|200,200,57923852,0.03359583416,-4.834638853709552,0.608200446,19.0,72.42581848736134,28.97035637370475,9.656785457901583,7.242589999013463,7.242589999013463,3048623.789473684,3.8118851835453333,1.5247555986160393,0.7623777993080196,0.5082518662053465,0.381188947316498
710,3900,IB_P_200,117961680,INTERNAL_BATCH|PUSH|200,200,59461680,0.0344877744,-4.473249273709552,0.62434764,19.5,74.3486611117224,29.739494192810106,9.913164730936703,7.434874477832359,7.434874477832359,3049316.923076923,3.8127518518832,1.5251022662979543,0.7625511331489772,0.5083674220993181,0.38127561424781325
711,4000,IB_P_200,120970960,INTERNAL_BATCH|PUSH|200,200,60970960,0.0353631568,-4.118568473709551,0.64019508,20.0,76.23580838443148,30.494353856972378,10.164784618990794,7.6235894174691605,7.6235894174691605,3048548.0,3.811790419221574,1.524717692848619,0.7623588464243095,0.5082392309495396,0.38117947087345805
712,4100,IB_P_200,124009492,INTERNAL_BATCH|PUSH|200,200,62509492,0.03625550536,-3.7570134537095514,0.656349666,20.5,78.15953126406657,31.263843778539556,10.421281259513185,7.815961921914518,7.815961921914518,3049243.512195122,3.8126600616617843,1.5250655501726613,0.7625327750863307,0.508355183390887,0.3812664352153423
713,4200,IB_P_200,127021716,INTERNAL_BATCH|PUSH|200,200,64021716,0.03713259528,-3.4016408137095517,0.672228018,21.0,80.05035960428525,32.020175871178516,10.673391957059504,8.005044968716518,8.005044968716518,3048653.1428571427,3.811921885918345,1.5247702795799292,0.7623851397899646,0.5082567598599764,0.3811926175579294
714,4300,IB_P_200,130056344,INTERNAL_BATCH|PUSH|200,200,65556344,0.03802267952,-3.0410032337095516,0.688341612,21.5,81.96920106830981,32.78771322454834,10.929237741516115,8.196929331051502,8.196929331051502,3049132.2790697673,3.8125209799213864,1.5250099174208531,0.7625049587104266,0.5083366391402844,0.38125252702565127
715,4400,IB_P_200,133071960,INTERNAL_BATCH|PUSH|200,200,67071960,0.0389017368,-2.684833473709552,0.70425558,22.0,83.86427063848517,33.545741810866964,11.181913936955654,8.386436501326449,8.386436501326449,3048725.4545454546,3.8120123017493257,1.5248064459484982,0.7624032229742491,0.5082688153161661,0.38120165915120224
716,4500,IB_P_200,136107292,INTERNAL_BATCH|PUSH|200,200,68607292,0.03979222936,-2.3240304537095517,0.720376566,22.5,85.78399235778376,34.31363126669861,11.437877088899537,8.578408889287894,8.578408889287894,3049212.9777777777,3.812621882568167,1.5250502785199382,0.7625251392599691,0.5083500928399793,0.38126261730168415
717,4600,IB_P_200,139120220,INTERNAL_BATCH|PUSH|200,200,70120220,0.0406697276,-1.9684923737095517,0.73626231,23.0,87.67570095327645,35.07031546179938,11.690105153933128,8.767579961716354,8.767579961716354,3048705.217391304,3.8119869979685412,1.52479632442606,0.76239816221303,0.5082654414753534,0.3811991287702763
718,4700,IB_P_200,142155424,INTERNAL_BATCH|PUSH|200,200,71655424,0.04156014592,-1.6077194337095517,0.752381952,23.5,89.59526262616158,35.83814089900161,11.94604696633387,8.959536345018444,8.959536345018444,3049166.9787234045,3.812564367070706,1.525027272297941,0.7625136361489705,0.5083424240993136,0.3812568657454657
719,4800,IB_P_200,145169312,INTERNAL_BATCH|PUSH|200,200,73169312,0.04243820096,-1.2519557537095516,0.768277776,24.0,91.48817156975522,36.59530523382304,12.198435077941014,9.148827452392078,9.148827452392078,3048721.3333333335,3.8120071487398013,1.524804384742627,0.7624021923713135,0.5082681282475423,0.3812011438496699
720,100,IB_P_300,3035908,INTERNAL_BATCH|PUSH|300,300,1535908,0.00089082664,0.36093838,0.016127034,0.3333333333333333,1.9204419281591663,0.7681775396640422,0.2560591798880141,0.19204440892854932,0.19204440892854932,4607724.0,5.761325784477498,2.304532618992127,1.1522663094960635,0.7681775396640422,0.5761332267856479
721,200,IB_P_300,6048708,INTERNAL_BATCH|PUSH|300,300,3048708,0.00176825064,0.71644638,0.032011434,0.6666666666666666,3.8119904772383992,1.5247977161353954,0.5082659053784652,0.3811994766976536,0.3811994766976536,4573062.0,5.717985715857599,2.2871965742030933,1.1435982871015467,0.7623988580676977,0.5717992150464805
722,300,IB_P_300,9061600,INTERNAL_BATCH|PUSH|300,300,4561600,0.002645728,1.071976,0.0478968,1.0,5.703654059677306,2.281463905996645,0.7604879686655484,0.5703660478156704,0.5703660478156704,4561600.0,5.703654059677306,2.281463905996645,1.1407319529983224,0.7604879686655484,0.5703660478156704
723,400,IB_P_300,12097380,INTERNAL_BATCH|PUSH|300,300,6097380,0.0035364804,1.4328843,0.06402249,1.3333333333333333,7.623935941423013,3.049577427031266,1.016525809010422,0.7623944520848632,0.7623944520848632,4573035.0,5.717951956067259,2.2871830702734495,1.1435915351367247,0.7623943567578165,0.5717958390636474
724,500,IB_P_300,15110372,INTERNAL_BATCH|PUSH|300,300,7610372,0.00441401576,1.78843742,0.079908906,1.6666666666666667,9.515724560122436,3.806293631446751,1.2687645438155837,0.9515735268430021,0.9515735268430021,4566223.2,5.709434736073462,2.2837761788680506,1.1418880894340253,0.7612587262893502,0.5709441161058013
725,600,IB_P_300,18122944,INTERNAL_BATCH|PUSH|300,300,9122944,0.00529130752,2.14389184,0.095790912,2.0,11.406988026527692,4.562799774734447,1.5209332582448158,1.1407000863126278,1.1407000863126278,4561472.0,5.703494013263846,2.2813998873672237,1.1406999436836118,0.7604666291224079,0.5703500431563139
726,700,IB_P_300,21159364,INTERNAL_BATCH|PUSH|300,300,10659364,0.00618243112,2.50495054,0.111923322,2.3333333333333335,13.3280701403407,5.331233388916175,1.7770777963053916,1.332808513878603,1.332808513878603,4568298.857142857,5.712030060146014,2.2848143095355034,1.1424071547677517,0.7616047698451678,0.5712036488051155
727,800,IB_P_300,24172676,INTERNAL_BATCH|PUSH|300,300,12172676,0.00706015208,2.86057886,0.127813098,2.6666666666666665,15.220258875073771,6.088109639905213,2.0293698799684043,1.522027600285133,1.522027600285133,4564753.5,5.707597078152665,2.2830411149644547,1.1415205574822274,0.7610137049881516,0.5707603501069248
728,900,IB_P_300,27185824,INTERNAL_BATCH|PUSH|300,300,13685824,0.00793777792,3.21616864,0.143701152,3.0,17.112242550339598,6.844903867025304,2.2816346223417683,1.7112261807218627,1.7112261807218627,4561941.333333333,5.704080850113199,2.281634622341768,1.140817311170884,0.7605448741139227,0.5704087269072875
729,1000,IB_P_300,30221284,INTERNAL_BATCH|PUSH|300,300,15221284,0.00882834472,3.57700174,0.159823482,3.3333333333333335,19.032124316051654,7.6128573414863725,2.5376191138287907,1.9032145733426644,1.9032145733426644,4566385.2,5.709637294815496,2.283857202445912,1.141928601222956,0.7612857341486373,0.5709643720027994
730,1100,IB_P_300,33235172,INTERNAL_BATCH|PUSH|300,300,16735172,0.00970639976,3.93276542,0.175719306,3.6666666666666665,20.925033259645296,8.370021676307806,2.7900072254359354,2.0925056807162985,2.0925056807162985,4564137.818181818,5.706827252630536,2.2827331844475833,1.1413665922237917,0.7609110614825279,0.5706833674680815
731,1200,IB_P_300,36246912,INTERNAL_BATCH|PUSH|300,300,18246912,0.01058320896,4.28802432,0.191592576,4.0,22.815256424363064,9.126111698504264,3.042037232834755,2.2815282099001073,2.2815282099001073,4561728.0,5.703814106090766,2.281527924626066,1.140763962313033,0.7605093082086888,0.5703820524750268
732,1300,IB_P_300,39284100,INTERNAL_BATCH|PUSH|300,300,19784100,0.011474778,4.6492635,0.20773305,4.333333333333333,24.737298816656832,9.894929424462518,3.298309808154173,2.473732665422221,2.473732665422221,4565561.538461539,5.7086074192285,2.283445251799043,1.1417226258995214,0.7611484172663476,0.5708613843282049
733,1400,IB_P_300,42296324,INTERNAL_BATCH|PUSH|300,300,21296324,0.01235186792,5.00463614,0.223611402,4.666666666666667,26.628127156875493,10.651261517101476,3.550420505700492,2.662815712224221,2.662815712224221,4563498.0,5.706027247901892,2.2824131822360307,1.1412065911180154,0.760804394078677,0.5706033669051903
734,1500,IB_P_300,45308448,INTERNAL_BATCH|PUSH|300,300,22808448,0.01322889984,5.35998528,0.239488704,5.0,28.51883046083364,11.4075435951862,3.802514531728733,2.8518862553860993,2.8518862553860993,4561689.6,5.7037660921667275,2.2815087190372396,1.1407543595186198,0.7605029063457466,0.5703772510772198
735,1600,IB_P_300,48345700,INTERNAL_BATCH|PUSH|300,300,24345700,0.014120506,5.7212395,0.25562985,5.333333333333333,30.440952876334137,12.176393330459163,4.058797776819722,3.0440987132378914,3.0440987132378914,4564818.75,5.707678664312651,2.283073749461093,1.1415368747305465,0.7610245831536977,0.5707685087321046
736,1700,IB_P_300,51359396,INTERNAL_BATCH|PUSH|300,300,25859396,0.01499844968,6.07695806,0.271523658,5.666666666666667,32.333621750307586,12.933461637336466,4.311153879112155,3.2333658136224908,3.2333658136224908,4563422.823529411,5.705933250054279,2.282375583059376,1.141187791529688,0.7607918610197919,0.5705939671098512
737,1800,IB_P_300,54371328,INTERNAL_BATCH|PUSH|300,300,27371328,0.01587537024,6.43226208,0.287398944,6.0,34.22408498464555,13.689647687477056,4.563215895825685,3.422412349795334,3.422412349795334,4561888.0,5.704014164107591,2.2816079479128426,1.1408039739564213,0.7605359826376142,0.5704020582992224
738,1900,IB_P_300,57407812,INTERNAL_BATCH|PUSH|300,300,28907812,0.01676653096,6.79333582,0.303532026,6.333333333333333,36.145247121665285,14.458113310973493,4.819371103657831,3.6145287796909877,3.6145287796909877,4564391.368421053,5.707144282368202,2.282859996469499,1.1414299982347496,0.7609533321564996,0.5707150704775243
739,2000,IB_P_300,60420932,INTERNAL_BATCH|PUSH|300,300,30420932,0.01764414056,7.14891902,0.319419786,6.666666666666667,38.03719578677816,15.2148935340184,5.071631178006133,3.8037238591084828,3.8037238591084828,4563139.8,5.705579368016725,2.2822340301027597,1.1411170150513799,0.7607446767009199,0.5705585788662724
740,2100,IB_P_300,63433120,INTERNAL_BATCH|PUSH|300,300,31933120,0.0185212096,7.5042832,0.33529776,7.0,39.927979113943046,15.971207621417832,5.323735873805944,3.992802404600039,3.992802404600039,4561874.285714285,5.703997016277578,2.281601088773976,1.140800544386988,0.7605336962579919,0.5704003435142913
741,2200,IB_P_300,66470180,INTERNAL_BATCH|PUSH|300,300,33470180,0.0194127044,7.8654923,0.35143689,7.333333333333333,41.84986145982335,16.739961328746666,5.5799871095822215,4.184990855462797,4.184990855462797,4564115.454545455,5.706799289975912,2.2827219993745453,1.1413609996872727,0.7609073331248485,0.5706805711994724
742,2300,IB_P_300,69481700,INTERNAL_BATCH|PUSH|300,300,34981700,0.020289386,8.2206995,0.36730785,7.666666666666667,43.73980954476798,17.49594131892381,5.831980439641269,4.373985876638336,4.373985876638336,4562830.434782608,5.705192549317562,2.2820793024683224,1.1410396512341612,0.7606931008227742,0.5705198969528265
743,2400,IB_P_300,72494144,INTERNAL_BATCH|PUSH|300,300,36494144,0.02116660352,8.57612384,0.383188512,8.0,45.63091296475978,18.252383443582083,6.084127814527361,4.5630964314486055,4.5630964314486055,4561768.0,5.7038641205949725,2.2815479304477604,1.1407739652238802,0.7605159768159201,0.5703870539310757
744,2500,IB_P_300,75530948,INTERNAL_BATCH|PUSH|300,300,38030948,0.02205794984,8.93727278,0.399324954,8.333333333333334,47.55247521781317,19.021009113652074,6.340336371217358,4.75525287299265,4.75525287299265,4563713.76,5.706297026137579,2.2825210936382487,1.1412605468191244,0.7608403645460828,0.570630344759118
745,2600,IB_P_300,78544260,INTERNAL_BATCH|PUSH|300,300,39544260,0.0229356708,-9.153842973709551,0.41521473,8.666666666666666,49.444663952546236,19.77788536464111,6.59262845488037,4.94447195939918,4.94447195939918,4562799.230769231,5.705153532986104,2.282063695920128,1.141031847960064,0.7606878986400427,0.5705159953152901
746,2700,IB_P_300,81557664,INTERNAL_BATCH|PUSH|300,300,41057664,0.02381344512,-8.798193033709552,0.431105472,9.0,51.33696772063899,20.534807629020044,6.844935876340015,5.133702549154623,5.133702549154623,4561962.666666667,5.704107524515443,2.2816452921133386,1.1408226460566693,0.7605484307044461,0.5704113943505137
747,2800,IB_P_300,84592612,INTERNAL_BATCH|PUSH|300,300,42592612,0.02470371496,-8.437480253709552,0.447222426,9.333333333333334,53.2562093006972,21.302505028963427,7.100835009654476,5.325626923137999,5.325626923137999,4563494.142857143,5.7060224250747,2.2824112531032243,1.1412056265516122,0.7608037510344081,0.5706028846219284
748,2900,IB_P_300,87606436,INTERNAL_BATCH|PUSH|300,300,44106436,0.02558173288,-8.081731613709552,0.463117578,9.666666666666666,55.14903822108411,22.05963735447015,7.35321245149005,5.514910028181954,5.514910028181954,4562734.75862069,5.705072919422495,2.2820314504624295,1.1410157252312148,0.7606771501541432,0.5705079339498573
749,3000,IB_P_300,90617472,INTERNAL_BATCH|PUSH|300,300,45617472,0.02645813376,-7.726638153709551,0.478983456,10.0,57.03838113052785,22.815375274204793,7.6051250914015975,5.7038445317393025,5.7038445317393025,4561747.2,5.703838113052785,2.2815375274204794,1.1407687637102397,0.7605125091401598,0.5703844531739303
750,3100,IB_P_300,93653508,INTERNAL_BATCH|PUSH|300,300,47153508,0.02734903464,-7.365669693709552,0.495111834,10.333333333333334,58.95898310510048,23.583616832498258,7.861205610832752,5.895904945327208,5.895904945327208,4563242.709677419,5.705708042429078,2.282285499919186,1.141142749959593,0.7607618333063952,0.5705714463219879
751,3200,IB_P_300,96666244,INTERNAL_BATCH|PUSH|300,300,48666244,0.02822642152,-7.010176733709551,0.510995562,10.666666666666666,60.850451630972984,24.3402049996549,8.113401666551633,6.085052010766635,6.085052010766635,4562460.375,5.704729840403717,2.281894218717647,1.1409471093588235,0.7606314062392157,0.570473626009372
752,3300,IB_P_300,99680928,INTERNAL_BATCH|PUSH|300,300,50180928,0.02910493824,-6.654225993709551,0.526899744,11.0,62.744355863200326,25.097767450328046,8.365922483442683,6.274442647115642,6.274442647115642,4561902.545454546,5.704032351200031,2.2816152227570954,1.1408076113785477,0.7605384075856985,0.5704038770105129
753,3400,IB_P_300,102716708,INTERNAL_BATCH|PUSH|300,300,51716708,0.02999569064,-6.293317693709551,0.543025434,11.333333333333334,64.66463774494603,25.865880971362667,8.621960323787556,6.4664710513848345,6.4664710513848345,4563238.94117647,5.705703330436415,2.2822836151202353,1.1411418075601176,0.7607612050400784,0.5705709751221912
754,3500,IB_P_300,105727588,INTERNAL_BATCH|PUSH|300,300,53227588,0.03087200104,-5.938260893709551,0.558889674,11.666666666666666,66.55378559782336,26.621540868392703,8.873846956130901,6.6553860492635915,6.6553860492635915,4562364.685714286,5.704610194099146,2.281846360147946,1.140923180073973,0.7606154533826487,0.5704616613654507
755,3600,IB_P_300,108744192,INTERNAL_BATCH|PUSH|300,300,54744192,0.03175163136,-5.581858953709552,0.574814016,12.0,68.45009052625261,27.380063598507167,9.126687866169055,6.845016755502946,6.845016755502946,4562016.0,5.704174210521051,2.281671966542264,1.140835983271132,0.7605573221807546,0.5704180629585788
756,3700,IB_P_300,111780356,INTERNAL_BATCH|PUSH|300,300,56280356,0.03264260648,-5.220860413709552,0.590943738,12.333333333333334,70.3708525472387,28.14836917543005,9.38278972514335,7.037093173750208,7.037093173750208,4563272.108108108,5.705744801127462,2.2823002034132474,1.1411501017066237,0.7607667344710825,0.5705751221959627
757,3800,IB_P_300,114790532,INTERNAL_BATCH|PUSH|300,300,57790532,0.03351850856,-4.865969053709551,0.606800586,12.666666666666666,72.259120144842,28.90367696999827,9.634558989999423,7.225920146002505,7.225920146002505,4562410.421052632,5.704667379855948,2.2818692344735476,1.1409346172367738,0.7606230781578492,0.5704673799475662
758,3900,IB_P_300,117805856,INTERNAL_BATCH|PUSH|300,300,59305856,0.03439739648,-4.509867913709551,0.622711488,13.0,74.15382460913665,29.66155951381852,9.887186504606174,7.415390805648294,7.415390805648294,4561988.923076923,5.704140354548973,2.281658424139886,1.140829212069943,0.7605528080466287,0.5704146773575611
759,4000,IB_P_300,120837924,INTERNAL_BATCH|PUSH|300,300,60837924,0.03528599592,-4.149831933709551,0.638798202,13.333333333333334,76.06946514489202,30.427816494599927,10.142605498199977,7.60695507479615,7.60695507479615,4562844.3,5.705209885866902,2.2820862370949944,1.1410431185474972,0.7606954123649982,0.5705216306097113
760,4100,IB_P_300,123853668,INTERNAL_BATCH|PUSH|300,300,62353668,0.03616512744,-3.793632093709552,0.654713514,13.666666666666666,77.96469476148083,31.185909099547967,10.395303033182657,7.796478249730453,7.796478249730453,4562463.512195122,5.7047337630351835,2.281895787771803,1.1409478938859015,0.7606319292572676,0.5704740182729601
761,4200,IB_P_300,126866176,INTERNAL_BATCH|PUSH|300,300,63866176,0.03704238208,-3.438192713709552,0.670594848,14.0,79.85587820467936,31.942383233520953,10.647461077840319,7.9855968068704,7.9855968068704,4561869.714285715,5.70399130033424,2.281598802394354,1.140799401197177,0.7605329341314514,0.5703997719193143
762,4300,IB_P_300,129900804,INTERNAL_BATCH|PUSH|300,300,65400804,0.03793246632,-3.0775551337095517,0.686708442,14.333333333333334,81.77471966870392,32.70992058689079,10.903306862296928,8.177481169205384,8.177481169205384,4562846.790697674,5.705213000142134,2.282087482806334,1.141043741403167,0.7606958276021113,0.570521942037585
763,4400,IB_P_300,132916420,INTERNAL_BATCH|PUSH|300,300,66916420,0.0388115236,-2.7213853737095515,0.70262241,14.666666666666666,83.66978923887928,33.467949173209405,11.155983057736467,8.366988339480331,8.366988339480331,4562483.181818182,5.704758357196314,2.2819056254460954,1.1409528127230477,0.7606352084820319,0.5704764776918407
764,4500,IB_P_300,135929248,INTERNAL_BATCH|PUSH|300,300,68429248,0.03968896384,-2.3658707937095516,0.718507104,15.0,85.56137279811145,34.224583353755946,11.408194451251982,8.55614690826867,8.55614690826867,4561949.866666666,5.704091519874097,2.281638890250396,1.140819445125198,0.760546296750132,0.5704097938845779
765,4600,IB_P_300,138964964,INTERNAL_BATCH|PUSH|300,300,69964964,0.04057967912,-2.0049775337095515,0.734632122,15.333333333333334,87.48157465665042,34.99266486547585,11.664221621825284,8.748167310208185,8.748167310208185,4562932.434782608,5.7053200863032885,2.2821303173136425,1.1410651586568212,0.7607101057712141,0.5705326506657511
766,4700,IB_P_300,141977380,INTERNAL_BATCH|PUSH|300,300,71477380,0.0414568804,-1.6495597737095515,0.75051249,15.666666666666666,89.37264306648929,35.74909298605894,11.916364328686315,8.937274363999219,8.937274363999219,4562385.957446809,5.704636791478039,2.2818569991101456,1.1409284995550728,0.7606189997033819,0.5704643211063332
767,4800,IB_P_300,144991552,INTERNAL_BATCH|PUSH|300,300,72991552,0.04233510016,-1.2937293537095516,0.766411296,16.0,91.2659071130628,36.5063993622144,12.1687997874048,9.126600981710801,9.126600981710801,4561972.0,5.704119194566425,2.2816499601384,1.1408249800692,0.7605499867128,0.5704125613569251
768,100,IB_P_400,3035908,INTERNAL_BATCH|PUSH|400,400,1535908,0.00089082664,0.36093838,0.016127034,0.25,1.9204419281591663,0.7681775396640422,0.2560591798880141,0.19204440892854932,0.19204440892854932,6143632.0,7.681767712636665,3.072710158656169,1.5363550793280845,1.0242367195520563,0.7681776357141973
769,200,IB_P_400,6048708,INTERNAL_BATCH|PUSH|400,400,3048708,0.00176825064,0.71644638,0.032011434,0.5,3.8119904772383992,1.5247977161353954,0.5082659053784652,0.3811994766976536,0.3811994766976536,6097416.0,7.6239809544767985,3.0495954322707908,1.5247977161353954,1.0165318107569303,0.7623989533953072
770,300,IB_P_400,9061600,INTERNAL_BATCH|PUSH|400,400,4561600,0.002645728,1.071976,0.0478968,0.75,5.703654059677306,2.281463905996645,0.7604879686655484,0.5703660478156704,0.5703660478156704,6082133.333333333,7.604872079569741,3.0419518746621934,1.5209759373310967,1.013983958220731,0.7604880637542271
771,400,IB_P_400,12074904,INTERNAL_BATCH|PUSH|400,400,6074904,0.00352344432,1.42760244,0.063786492,1.0,7.595832791509538,3.038336155821344,1.0127787186071147,0.7595841339309907,0.7595841339309907,6074904.0,7.595832791509538,3.038336155821344,1.519168077910672,1.0127787186071147,0.7595841339309907
772,500,IB_P_400,15110684,INTERNAL_BATCH|PUSH|400,400,7610684,0.00441419672,1.78851074,0.079912182,1.25,9.516114673255244,3.8064496768559652,1.2688165589519884,0.9516125382001835,0.9516125382001835,6088547.2,7.612891738604196,3.045159741484772,1.522579870742386,1.0150532471615907,0.7612900305601469
773,600,IB_P_400,18122972,INTERNAL_BATCH|PUSH|400,400,9122972,0.00529132376,2.14389842,0.095791206,1.5,11.407023036680638,4.562813778809634,1.520937926269878,1.140703587331862,1.140703587331862,6081981.333333333,7.604682024453758,3.041875852539756,1.520937926269878,1.0139586175132518,0.7604690582212413
774,700,IB_P_400,21136888,INTERNAL_BATCH|PUSH|400,400,10636888,0.00616939504,2.49966868,0.111687324,1.75,13.299966990427224,5.319992117706253,1.7733307059020842,1.3299981957247304,1.3299981957247304,6078221.714285715,7.599981137386985,3.0399954958321445,1.5199977479160722,1.013331831944048,0.7599989689855602
775,800,IB_P_400,24150512,INTERNAL_BATCH|PUSH|400,400,12150512,0.00704729696,2.85537032,0.127580376,2.0,15.192545838293105,6.077024414104504,2.0256748047015014,1.519256293488442,1.519256293488442,6075256.0,7.596272919146553,3.038512207052252,1.519256103526126,1.0128374023507507,0.759628146744221
776,900,IB_P_400,27186164,INTERNAL_BATCH|PUSH|400,400,13686164,0.00793797512,3.21624854,0.143704722,2.25,17.112667673625353,6.845073916509705,2.2816913055032346,1.7112686930982783,1.7112686930982783,6082739.555555556,7.605630077166824,3.0422550740043133,1.5211275370021566,1.0140850246681044,0.7605638635992348
777,1000,IB_P_400,30198836,INTERNAL_BATCH|PUSH|400,400,15198836,0.00881532488,3.57172646,0.159587778,2.5,19.004056176291126,7.601630074351636,2.5338766914505455,1.9004077562080262,1.9004077562080262,6079534.4,7.601622470516451,3.0406520297406545,1.5203260148703273,1.0135506765802182,0.7601631024832105
778,1100,IB_P_400,33213008,INTERNAL_BATCH|PUSH|400,400,16713008,0.00969354464,3.92755688,0.175486584,2.75,20.897320222864632,8.358936450507098,2.7863121501690324,2.0897343739196073,2.0897343739196073,6077457.454545454,7.599025535587138,3.0396132547298533,1.5198066273649267,1.0132044182432844,0.759903408698039
779,1200,IB_P_400,36224776,INTERNAL_BATCH|PUSH|400,400,18224776,0.01057037008,4.28282236,0.191360148,3.0,22.787578397735345,9.115040476778743,3.0383468255929142,2.27876040412265,2.27876040412265,6074925.333333333,7.595859465911781,3.0383468255929142,1.5191734127964571,1.012782275197638,0.7595868013742167
780,1300,IB_P_400,39261964,INTERNAL_BATCH|PUSH|400,400,19761964,0.01146193912,4.64406154,0.207500622,3.25,24.70962079002911,9.883858202736997,3.294619400912332,2.470964859644764,2.470964859644764,6080604.307692308,7.60296024308588,3.0411871393036916,1.5205935696518458,1.0137290464345639,0.7602968798906967
781,1400,IB_P_400,42274188,INTERNAL_BATCH|PUSH|400,400,21274188,0.01233902904,4.99943418,0.223378974,3.5,26.60044913024777,10.640190295375955,3.5467300984586516,2.6600479064467644,2.6600479064467644,6078339.428571428,7.600128322927934,3.0400543701074154,1.5200271850537077,1.0133514567024717,0.7600136875562183
782,1500,IB_P_400,45286312,INTERNAL_BATCH|PUSH|400,400,22786312,0.01321606096,5.35478332,0.239256276,3.75,28.49115243420592,11.396472373460677,3.7988241244868926,2.849118449608642,2.849118449608642,6076349.866666666,7.597640649121578,3.0390592995895136,1.5195296497947568,1.013019766529838,0.7597649198956379
783,1600,IB_P_400,48301088,INTERNAL_BATCH|PUSH|400,400,24301088,0.01409463104,5.71075568,0.255161424,4.0,30.38517169979294,12.15408083752372,4.051360279174573,3.038520589306562,3.038520589306562,6075272.0,7.596292924948235,3.03852020938093,1.519260104690465,1.0128400697936433,0.7596301473266405
784,1700,IB_P_400,51337572,INTERNAL_BATCH|PUSH|400,400,25837572,0.01498579176,6.07182942,0.271294506,4.25,32.30633383681268,12.922546461020158,4.307515487006719,3.230637019202215,3.230637019202215,6079428.705882353,7.601490314544159,3.0405991672988604,1.5202995836494302,1.0135330557662867,0.7601498868711094
785,1800,IB_P_400,54349220,INTERNAL_BATCH|PUSH|400,400,27349220,0.0158625476,6.4270667,0.28716681,4.5,34.19644196817077,13.67859046982672,4.559530156608907,3.4196480450371114,3.4196480450371114,6077604.444444444,7.59920932626017,3.039686771072604,1.519843385536302,1.013228923690868,0.7599217877860247
786,1900,IB_P_400,57363200,INTERNAL_BATCH|PUSH|400,400,28863200,0.016740656,6.782852,0.3030636,4.75,36.08946594512408,14.435800818038048,4.811933606012683,3.6089506557596582,3.6089506557596582,6076463.157894737,7.59778230423665,3.039115961692221,1.5195579808461106,1.013038653897407,0.7597790854230859
787,2000,IB_P_400,60376632,INTERNAL_BATCH|PUSH|400,400,30376632,0.01761844656,7.13850852,0.318954636,5.0,37.98180472336978,15.19273708649217,5.06424569549739,3.798184746534335,3.798184746534335,6075326.4,7.596360944673956,3.038547417298434,1.519273708649217,1.012849139099478,0.759636949306867
788,2100,IB_P_400,63411324,INTERNAL_BATCH|PUSH|400,400,31911324,0.01850856792,7.49916114,0.335068902,5.25,39.90072621060107,15.960306449176711,5.32010214972557,3.990077111198998,3.990077111198998,6078347.428571428,7.600138325828776,3.0400583712717544,1.5200291856358772,1.0133527904239181,0.7600146878474281
789,2200,IB_P_400,66425596,INTERNAL_BATCH|PUSH|400,400,33425596,0.01938684568,7.85501506,0.350968758,5.5,41.7941152934351,16.717662839886408,5.5725542799621355,4.179416232550701,4.179416232550701,6077381.090909091,7.598930053351835,3.0395750617975286,1.5197875308987643,1.0131916872658429,0.7598938604637638
790,2300,IB_P_400,69437400,INTERNAL_BATCH|PUSH|400,400,34937400,0.020263692,8.210289,0.3668427,5.75,43.68441848135959,17.473784871397577,5.8245949571325255,4.368446764064188,4.368446764064188,6076069.565217392,7.597290170671235,3.038919108069144,1.519459554034572,1.012973036023048,0.7597298720111632
791,2400,IB_P_400,72449872,INTERNAL_BATCH|PUSH|400,400,36449872,0.02114092576,8.56571992,0.382723656,6.0,45.575556911504336,18.230241000131038,6.076747000043679,4.557560819893691,4.557560819893691,6074978.666666667,7.59592615191739,3.03837350002184,1.51918675001092,1.0127911666739466,0.7595934699822819
792,2500,IB_P_400,75486676,INTERNAL_BATCH|PUSH|400,400,37986676,0.02203227208,8.92686886,0.398860098,6.25,47.49711916455772,18.99886667020103,6.332955556733676,4.749717261437736,4.749717261437736,6077868.16,7.5995390663292355,3.0398186672321645,1.5199093336160823,1.013272889077388,0.7599547618300377
793,2600,IB_P_400,78499988,INTERNAL_BATCH|PUSH|400,400,39499988,0.02290999304,-9.164246893709551,0.414749874,6.5,49.38930789929079,19.755742921190066,6.585247640396688,4.938936347844266,4.938936347844266,6076921.230769231,7.598355061429353,3.039345064798472,1.519672532399236,1.0131150215994906,0.7598363612068102
794,2700,IB_P_400,81513392,INTERNAL_BATCH|PUSH|400,400,41013392,0.02378776736,-8.808596953709552,0.430640616,6.75,51.281611667383544,20.512665185569002,6.837555061856333,5.128166937599708,5.128166937599708,6076058.074074074,7.597275802575339,3.038913360825037,1.5194566804125185,1.0129711202750122,0.7597284351999568
795,2800,IB_P_400,84525864,INTERNAL_BATCH|PUSH|400,400,42525864,0.02466500112,-8.453166033709552,0.446521572,7.0,53.17275009752829,21.269121314302463,7.089707104767488,5.317280993429212,5.317280993429212,6075123.428571428,7.5961071567897545,3.038445902043209,1.5192229510216044,1.0128153006810696,0.7596115704898874
796,2900,IB_P_400,87562476,INTERNAL_BATCH|PUSH|400,400,44062476,0.02555623608,-8.092062213709552,0.462655998,7.25,55.09407228096148,22.03765095642832,7.345883652142773,5.509413427984222,5.509413427984222,6077582.8965517245,7.599182383580894,3.0396759939901132,1.5198379969950566,1.013225331330038,0.7599190935150651
797,3000,IB_P_400,90573228,INTERNAL_BATCH|PUSH|400,400,45573228,0.02643247224,-7.737035493709552,0.478518894,7.5,56.98306008742535,22.793246834828935,7.597748944942978,5.698312421203623,5.698312421203623,6076430.4,7.597741344990047,3.0390995779771917,1.5195497889885958,1.0130331926590639,0.7597749894938164
798,3100,IB_P_400,93586760,INTERNAL_BATCH|PUSH|400,400,47086760,0.0273103208,-7.381355473709552,0.49441098,7.75,58.87552390193156,23.55023311783729,7.850077705945764,5.887559015618422,5.887559015618422,6075710.9677419355,7.596841793797621,3.0387397571402954,1.5193698785701477,1.0129132523800985,0.7596850342733448
799,3200,IB_P_400,96599808,INTERNAL_BATCH|PUSH|400,400,48599808,0.02818788864,-7.025789193709552,0.510297984,8.0,60.76738254093687,24.306977330403146,8.102325776801049,6.076745092415029,6.076745092415029,6074976.0,7.595922817617109,3.0383721663003933,1.5191860831501967,1.012790722100131,0.7595931365518787
800,3300,IB_P_400,99636996,INTERNAL_BATCH|PUSH|400,400,50136996,0.02907945768,-6.664550013709552,0.526438458,8.25,62.68942493323064,25.0757950563614,8.358598352120467,6.268949547937143,6.268949547937143,6077211.636363637,7.598718173724926,3.0394903098619883,1.5197451549309942,1.0131634366206628,0.7598726724772296
801,3400,IB_P_400,102649988,INTERNAL_BATCH|PUSH|400,400,51649988,0.02995699304,-6.308996893709551,0.542324874,8.5,64.58121355193006,25.832511260776887,8.61083708692563,6.458128622695282,6.458128622695282,6076469.176470588,7.59778982963883,3.0391189718561042,1.5195594859280521,1.013039657285368,0.7597798379641508
802,3500,IB_P_400,105661152,INTERNAL_BATCH|PUSH|400,400,53161152,0.03083346816,-5.953873353709551,0.558192096,8.75,66.47071650778726,26.58831319914095,8.862771066380317,6.647079130911987,6.647079130911987,6075560.228571429,7.596653315175687,3.0386643656161088,1.5193321828080544,1.0128881218720363,0.7596661863899414
803,3600,IB_P_400,108677784,INTERNAL_BATCH|PUSH|400,400,54677784,0.03171311472,-5.597464833709552,0.574116732,9.0,68.36705644636945,27.3468499333306,9.115616644443532,6.836713338170575,6.836713338170575,6075309.333333333,7.596339605152161,3.0385388814811773,1.5192694407405887,1.0128462938270593,0.759634815352286
804,3700,IB_P_400,111713948,INTERNAL_BATCH|PUSH|400,400,56213948,0.03260408984,-5.236466293709552,0.590246454,9.25,70.28781846735554,28.115155510253484,9.371718503417828,7.028789756417837,7.028789756417837,6077183.567567567,7.598683077551949,3.039476271378755,1.5197381356893775,1.0131587571262517,0.7598691628559824
805,3800,IB_P_400,114724124,INTERNAL_BATCH|PUSH|400,400,57724124,0.03347999192,-4.881574933709552,0.606103302,9.5,72.17608606495884,28.870463304821705,9.6234877682739,7.2176167286701345,7.2176167286701345,6076223.578947368,7.597482743679877,3.0389961373496526,1.5194980686748263,1.0129987124498843,0.7597491293336983
806,3900,IB_P_400,117739448,INTERNAL_BATCH|PUSH|400,400,59239448,0.03435887984,-4.525473793709551,0.622014204,9.75,74.07079052925349,29.628345848641956,9.87611528288065,7.407087388315923,7.407087388315923,6075840.820512821,7.597004156846512,3.038804702424816,1.519402351212408,1.012934900808272,0.759701270596505
807,4000,IB_P_400,120749040,INTERNAL_BATCH|PUSH|400,400,60749040,0.0352344432,-4.170719673709551,0.63786492,10.0,75.95832791509538,30.38336155821344,10.127787186071147,7.5958413393099065,7.5958413393099065,6074904.0,7.595832791509538,3.038336155821344,1.519168077910672,1.0127787186071147,0.7595841339309907
808,4100,IB_P_400,123787572,INTERNAL_BATCH|PUSH|400,400,62287572,0.03612679176,-3.809164653709552,0.654019506,10.25,77.88205079473047,31.152851479780615,10.384283826593538,7.788213843755263,7.788213843755263,6076836.292682927,7.598248858022486,3.039302583393231,1.5196512916966154,1.013100861131077,0.7598257408541721
809,4200,IB_P_400,126799796,INTERNAL_BATCH|PUSH|400,400,63799796,0.03700388168,-3.4537920137095517,0.669897858,10.5,79.77287913494914,31.909183572419575,10.636394524139858,7.977296890557263,7.977296890557263,6076171.047619048,7.597417060471346,3.0389698640399594,1.5194849320199797,1.0129899546799865,0.7597425610054537
810,4300,IB_P_400,129811920,INTERNAL_BATCH|PUSH|400,400,65311920,0.0378809136,-3.0984428737095517,0.68577516,10.75,81.66358243890728,32.665465650504295,10.888488550168098,8.166367433719142,8.166367433719142,6075527.441860465,7.596612319898353,3.038647967488772,1.519323983744386,1.0128826558295907,0.7596620868575946
811,4400,IB_P_400,132827848,INTERNAL_BATCH|PUSH|400,400,66827848,0.03876015184,-2.7421997937095517,0.701692404,11.0,83.55904212221544,33.42365028223213,11.141216760744044,8.35591361535127,8.35591361535127,6075258.909090909,7.596276556565041,3.038513662021103,1.5192568310105514,1.0128378873403676,0.7596285104864791
812,4500,IB_P_400,135863180,INTERNAL_BATCH|PUSH|400,400,68363180,0.0396506444,-2.3813967737095516,0.71781339,11.25,85.47876384151404,34.191539738063774,11.397179912687925,8.547886003312714,8.547886003312714,6076727.111111111,7.598112341467915,3.03924797671678,1.51962398835839,1.0130826589055935,0.7598120891833524
813,4600,IB_P_400,138876108,INTERNAL_BATCH|PUSH|400,400,69876108,0.04052814264,-2.0258586937095515,0.733699134,11.5,87.37047243700673,34.94822393316455,11.649407977721516,8.737057075741175,8.737057075741175,6076183.304347826,7.597432385826672,3.0389759941882217,1.5194879970941109,1.0129919980627407,0.7597440935427109
814,4700,IB_P_400,141888808,INTERNAL_BATCH|PUSH|400,400,71388808,0.04140550864,-1.6703741937095515,0.749582484,11.75,89.26189594982544,35.70479409508167,11.90159803169389,8.926199639870157,8.926199639870157,6075643.234042553,7.596757102112805,3.0387058804324827,1.5193529402162413,1.012901960144161,0.7596765650953325
815,4800,IB_P_400,144903008,INTERNAL_BATCH|PUSH|400,400,72903008,0.04228374464,-1.3145371937095516,0.765481584,12.0,91.1551950065519,36.46211447531232,12.154038158437439,9.115529758600973,9.115529758600973,6075250.666666667,7.596266250545992,3.0385095396093598,1.5192547698046799,1.0128365132031198,0.7596274798834144
816,100,IB_PL_OA_100,2395894,INTERNAL_BATCH|PULL|ONE_AMOUNT|100,100,895894,0.00051961852,0.21053509,0.009406887,1.0,1.1201923557831772,0.4480773905206415,0.14935913017354716,0.11201936163665648,0.11201936163665648,895894.0,1.1201923557831772,0.4480773905206415,0.22403869526032075,0.14935913017354716,0.11201936163665648
817,200,IB_PL_OA_100,4791468,INTERNAL_BATCH|PULL|ONE_AMOUNT|100,100,1791468,0.00103905144,0.42099498,0.018810414,2.0,2.2399845955327047,0.8959947344677301,0.29866491148924335,0.2239987116249218,0.2239987116249218,895734.0,1.1199922977663523,0.4479973672338651,0.22399868361693254,0.14933245574462167,0.1119993558124609
818,300,IB_PL_OA_100,7186850,INTERNAL_BATCH|PULL|ONE_AMOUNT|100,100,2686850,0.001558373,0.63140975,0.028211925,3.0,3.359536765662042,1.3438160504706869,0.447938683490229,0.33595405462415245,0.33595405462415245,895616.6666666666,1.119845588554014,0.447938683490229,0.2239693417451145,0.14931289449674298,0.11198468487471748
819,400,IB_PL_OA_100,9582616,INTERNAL_BATCH|PULL|ONE_AMOUNT|100,100,3582616,0.00207791728,0.84191476,0.037617468,4.0,4.479569075031759,1.7918294223619073,0.5972764741206358,0.44795741160145247,0.44795741160145247,895654.0,1.1198922687579398,0.44795735559047684,0.22397867779523842,0.14931911853015895,0.11198935290036312
820,500,IB_PL_OA_100,11978382,INTERNAL_BATCH|PULL|ONE_AMOUNT|100,100,4478382,0.00259746156,1.05241977,0.047023011,5.0,5.599601384401477,2.2398427942531276,0.7466142647510425,0.5599607685787525,0.5599607685787525,895676.4,1.1199202768802954,0.44796855885062553,0.22398427942531277,0.1493228529502085,0.1119921537157505
821,600,IB_PL_OA_100,14373444,INTERNAL_BATCH|PULL|ONE_AMOUNT|100,100,5373444,0.00311659752,1.26275934,0.056421162,6.0,6.718753438497164,2.687504063682532,0.8958346878941772,0.671876099929592,0.671876099929592,895574.0,1.1197922397495275,0.4479173439470886,0.2239586719735443,0.1493057813156962,0.11197934998826534
822,700,IB_PL_OA_100,16769850,INTERNAL_BATCH|PULL|ONE_AMOUNT|100,100,6269850,0.003636513,1.47341475,0.065833425,7.0,7.8395859799341805,3.1358375287208577,1.045279176240286,0.7839594802036743,0.7839594802036743,895692.8571428572,1.1199408542763116,0.4479767898172654,0.2239883949086327,0.14932559660575515,0.11199421145766776
823,800,IB_PL_OA_100,19165936,INTERNAL_BATCH|PULL|ONE_AMOUNT|100,100,7165936,0.00415624288,1.68399496,0.075242328,8.0,8.960018405337548,3.584010947185631,1.1946703157285437,0.8960028488293654,0.8960028488293654,895742.0,1.1200023006671935,0.44800136839820387,0.22400068419910193,0.14933378946606796,0.11200035610367068
824,900,IB_PL_OA_100,21561574,INTERNAL_BATCH|PULL|ONE_AMOUNT|100,100,8061574,0.00467571292,1.89446989,0.084646527,9.0,10.079890668293805,4.03196030044743,1.34398676681581,1.007990201147309,1.007990201147309,895730.4444444445,1.1199878520326452,0.44799558893860336,0.22399779446930168,0.14933186297953446,0.11199891123858989
825,1000,IB_PL_OA_100,23957020,INTERNAL_BATCH|PULL|ONE_AMOUNT|100,100,8957020,0.0051950716,2.1048997,0.09404871,10.0,11.199522861629873,4.479813625765098,1.493271208588366,1.1199535464762178,1.1199535464762178,895702.0,1.1199522861629874,0.4479813625765098,0.2239906812882549,0.1493271208588366,0.1119953546476218
826,1100,IB_PL_OA_100,26353682,INTERNAL_BATCH|PULL|ONE_AMOUNT|100,100,9853682,0.00571513556,2.31561527,0.103463661,11.0,12.32067549589381,4.928275128062266,1.6427583760207554,1.2320689360690131,1.2320689360690131,895789.2727272727,1.120061408717619,0.4480250116420242,0.2240125058210121,0.1493416705473414,0.11200626691536482
827,1200,IB_PL_OA_100,28747912,INTERNAL_BATCH|PULL|ONE_AMOUNT|100,100,10747912,0.00623378896,2.52575932,0.112853076,12.0,13.438787248302008,5.375520276400432,1.7918400921334776,1.3438802371340357,1.3438802371340357,895659.3333333334,1.1198989373585007,0.4479600230333694,0.2239800115166847,0.1493200076777898,0.11199001976116964
828,1300,IB_PL_OA_100,31145086,INTERNAL_BATCH|PULL|ONE_AMOUNT|100,100,11645086,0.00675414988,2.73659521,0.122273403,13.0,14.560580068219783,5.824237853215286,1.9414126177384285,1.4560596453642567,1.4560596453642567,895775.8461538461,1.120044620632291,0.4480182964011758,0.2240091482005879,0.14933943213372528,0.11200458810494282
829,1400,IB_PL_OA_100,33540084,INTERNAL_BATCH|PULL|ONE_AMOUNT|100,100,12540084,0.00727324872,2.94691974,0.131670882,14.0,15.679652099108742,6.271867113329979,2.090622371109993,1.5679669743854179,1.5679669743854179,895720.2857142857,1.1199751499363386,0.44799050809499846,0.22399525404749923,0.1493301693649995,0.11199764102752985
830,1500,IB_PL_OA_100,35934698,INTERNAL_BATCH|PULL|ONE_AMOUNT|100,100,13434698,0.00779212484,3.15715403,0.141064329,15.0,16.79824399075732,6.719304317556409,2.239768105852136,1.6798262894285099,1.6798262894285099,895646.5333333333,1.1198829327171547,0.44795362117042725,0.22397681058521363,0.14931787372347574,0.111988419295234
831,1600,IB_PL_OA_100,38331936,INTERNAL_BATCH|PULL|ONE_AMOUNT|100,100,14331936,0.00831252288,3.36800496,0.150485328,16.0,17.920116833881824,7.168053903685973,2.3893513012286576,1.792013699988409,1.792013699988409,895746.0,1.120007302117614,0.4480033689803733,0.22400168449018665,0.1493344563267911,0.11200085624927557
832,1700,IB_PL_OA_100,40728406,INTERNAL_BATCH|PULL|ONE_AMOUNT|100,100,15228406,0.00883247548,3.57867541,0.159898263,17.0,19.041029398525573,7.6164193780390095,2.5388064593463366,1.9041050825921697,1.9041050825921697,895788.5882352941,1.1200605528544454,0.4480246692964123,0.22401233464820616,0.14934155643213742,0.11200618132895115
833,1800,IB_PL_OA_100,43122828,INTERNAL_BATCH|PULL|ONE_AMOUNT|100,100,16122828,0.00935124024,3.78886458,0.169289694,18.0,20.15938122055396,8.063760554321307,2.6879201847737693,2.015940390646227,2.015940390646227,895712.6666666666,1.1199656233641089,0.44798669746229486,0.22399334873114743,0.14932889915409828,0.11199668836923482
834,1900,IB_PL_OA_100,45519298,INTERNAL_BATCH|PULL|ONE_AMOUNT|100,100,17019298,0.00987119284,3.99953503,0.178702629,19.0,21.280293785197706,8.512126028674345,2.837375342891448,2.1280317732499876,2.1280317732499876,895752.5263157894,1.1200154623788268,0.4480066330881234,0.2240033165440617,0.1493355443627078,0.11200167227631512
835,2000,IB_PL_OA_100,47915192,INTERNAL_BATCH|PULL|ONE_AMOUNT|100,100,17915192,0.01039081136,4.21007012,0.188109516,20.0,22.400486140980885,8.960203419194986,2.9867344730649954,2.240051134886644,2.240051134886644,895759.6,1.120024307049044,0.44801017095974927,0.22400508547987463,0.14933672365324976,0.1120025567443322
836,2100,IB_PL_OA_100,50309870,INTERNAL_BATCH|PULL|ONE_AMOUNT|100,100,18809870,0.0109097246,4.42031945,0.197503635,21.0,23.519158055836193,9.407672632736126,3.1358908775787087,2.351918452259414,2.351918452259414,895708.0952380953,1.1199599074207711,0.4479844110826727,0.22399220554133634,0.14932813702755757,0.11199611677425782
837,2200,IB_PL_OA_100,52706916,INTERNAL_BATCH|PULL|ONE_AMOUNT|100,100,19706916,0.01143001128,4.63112526,0.206922618,22.0,24.64079082934051,9.856326190921559,3.2854420636405193,2.4640818558302784,2.4640818558302784,895768.9090909091,1.1200359467882048,0.4480148268600708,0.2240074134300354,0.1493382756200236,0.11200372071955811
838,2300,IB_PL_OA_100,55101210,INTERNAL_BATCH|PULL|ONE_AMOUNT|100,100,20601210,0.0119487018,4.84128435,0.216312705,23.0,25.75898260495544,10.303603348574436,3.434534449524812,2.5759011592249794,2.5759011592249794,895704.7826086957,1.1199557654328451,0.447982754285845,0.2239913771429225,0.14932758476194835,0.1119957025749991
839,2400,IB_PL_OA_100,57496144,INTERNAL_BATCH|PULL|ONE_AMOUNT|100,100,21496144,0.01246776352,5.05159384,0.225709512,24.0,26.877974612637665,10.751200599374418,3.583733533124806,2.6878004859164624,2.6878004859164624,895672.6666666666,1.1199156088599027,0.4479666916406007,0.22398334582030036,0.1493222305468669,0.11199168691318594
840,2500,IB_PL_OA_100,59892934,INTERNAL_BATCH|PULL|ONE_AMOUNT|100,100,22392934,0.01298790172,5.26233949,0.235125807,25.0,27.99928729331506,11.199726120301008,3.7332420401003357,2.799931880168614,2.799931880168614,895717.36,1.1199714917326025,0.44798904481204027,0.22399452240602014,0.14932968160401344,0.11199727520674456
841,2600,IB_PL_OA_100,62289020,INTERNAL_BATCH|PULL|ONE_AMOUNT|100,100,23289020,0.0135076316,5.4729197,0.24453471,26.0,29.11971971871843,11.647899538765781,3.8826331795885936,2.911975248794305,2.911975248794305,895731.5384615385,1.1199892199507089,0.44799613610637623,0.22399806805318812,0.14933204536879208,0.1119990480305502
842,2700,IB_PL_OA_100,64684914,INTERNAL_BATCH|PULL|ONE_AMOUNT|100,100,24184914,0.01402725012,5.68345479,0.253941597,27.0,30.239912074501607,12.095976929286422,4.031992309762141,3.023994610430962,3.023994610430962,895737.5555555555,1.1199967435000593,0.44799914552912673,0.22399957276456336,0.1493330485097089,0.11199980038633191
843,2800,IB_PL_OA_100,67079848,INTERNAL_BATCH|PULL|ONE_AMOUNT|100,100,25079848,0.01454631184,5.89376428,0.263338404,28.0,31.358904082183834,12.543574180086406,4.181191393362135,3.135893937122445,3.135893937122445,895708.8571428572,1.119960860077994,0.44798479214594306,0.22399239607297153,0.14932826404864769,0.11199621204008732
844,2900,IB_PL_OA_100,69476446,INTERNAL_BATCH|PULL|ONE_AMOUNT|100,100,25976446,0.01506633868,6.10446481,0.272752683,29.0,32.47997669324104,12.992003673068863,4.330667891022954,3.248001324385562,3.248001324385562,895739.5172413794,1.1199991963186566,0.448000126657547,0.2240000633287735,0.14933337555251566,0.11200004566846765
845,3000,IB_PL_OA_100,71869972,INTERNAL_BATCH|PULL|ONE_AMOUNT|100,100,26869972,0.01558458376,6.31444342,0.282134706,30.0,33.597208190375206,13.438896718945212,4.479632239648405,3.3597245998241236,3.3597245998241236,895665.7333333333,1.1199069396791737,0.4479632239648404,0.2239816119824202,0.1493210746549468,0.11199081999413746
846,3100,IB_PL_OA_100,74265994,INTERNAL_BATCH|PULL|ONE_AMOUNT|100,100,27765994,0.01610427652,6.52500859,0.291542937,31.0,34.71756059257184,13.887038128095275,4.629012709365092,3.471759966120137,3.471759966120137,895677.2258064516,1.1199213094378015,0.44796897187404117,0.22398448593702058,0.14932299062468038,0.11199225697161731
847,3200,IB_PL_OA_100,76661504,INTERNAL_BATCH|PULL|ONE_AMOUNT|100,100,28661504,0.01662367232,6.73545344,0.300945792,32.0,35.837272809114644,14.334923462727653,4.778307820909218,3.5837313137787237,3.5837313137787237,895672.0,1.1199147752848326,0.44796635821023917,0.22398317910511958,0.14932211940341306,0.11199160355558511
848,3300,IB_PL_OA_100,79058678,INTERNAL_BATCH|PULL|ONE_AMOUNT|100,100,29558678,0.01714403324,6.94628933,0.310366119,33.0,36.959065629032416,14.783641039542507,4.927880346514169,3.6959107220089447,3.6959107220089447,895717.5151515151,1.1199716857282551,0.44798912241037897,0.22399456120518949,0.14932970747012633,0.11199729460633166
849,3400,IB_PL_OA_100,81454444,INTERNAL_BATCH|PULL|ONE_AMOUNT|100,100,30454444,0.01766357752,7.15679434,0.319771662,34.0,38.079097938402136,15.231654411433727,5.077218137144576,3.807914078986245,3.807914078986245,895718.9411764706,1.1199734687765335,0.44798983563040373,0.22399491781520187,0.1493299452101346,0.11199747291136014
850,3500,IB_PL_OA_100,83848098,INTERNAL_BATCH|PULL|ONE_AMOUNT|100,100,31348098,0.01818189684,7.36680303,0.329155029,35.0,39.19648948194977,15.678611475939498,5.226203825313166,3.9196533590841636,3.9196533590841636,895659.9428571429,1.1198996994842791,0.4479603278839857,0.22398016394199285,0.14932010929466188,0.11199009597383325
851,3600,IB_PL_OA_100,86247192,INTERNAL_BATCH|PULL|ONE_AMOUNT|100,100,32247192,0.01870337136,7.57809012,0.338595516,36.0,40.320682998069444,16.12828933219567,5.376096444065223,4.032072837204732,4.032072837204732,895755.3333333334,1.1200189721685956,0.4480080370054353,0.22400401850271764,0.1493360123351451,0.11200202325568698
852,3700,IB_PL_OA_100,88643342,INTERNAL_BATCH|PULL|ONE_AMOUNT|100,100,33143342,0.01922313836,7.78868537,0.348005091,37.0,41.44119544667954,16.57649475997515,5.5254982533250505,4.1441242081601,4.1441242081601,895766.0,1.1200323093697173,0.44801337189122037,0.22400668594561018,0.14933779063040678,0.11200335697730002
853,3800,IB_PL_OA_100,91036292,INTERNAL_BATCH|PULL|ONE_AMOUNT|100,100,34036292,0.01974104936,7.99852862,0.357381066,38.0,42.557706734953136,17.023099722019108,5.67436657400637,4.255775462631559,4.255775462631559,895691.8947368421,1.1199396509198194,0.44797630847418707,0.22398815423709353,0.14932543615806235,0.11199409112188312
854,3900,IB_PL_OA_100,93434106,INTERNAL_BATCH|PULL|ONE_AMOUNT|100,100,34934106,0.02026178148,8.20951491,0.366808113,39.0,43.680299786938214,17.472137391981068,5.824045797327022,4.368034894158562,4.368034894158562,895746.3076923077,1.1200076868445696,0.4480035228713094,0.2240017614356547,0.14933450762376982,0.11200089472201441
855,4000,IB_PL_OA_100,95826160,INTERNAL_BATCH|PULL|ONE_AMOUNT|100,100,35826160,0.0207791728,8.4191476,0.37617468,40.0,44.79569075031759,17.918294223619075,5.972764741206357,4.479574116014525,4.479574116014525,895654.0,1.1198922687579398,0.44795735559047684,0.22397867779523842,0.14931911853015895,0.11198935290036312
856,4100,IB_PL_OA_100,98224678,INTERNAL_BATCH|PULL|ONE_AMOUNT|100,100,36724678,0.02130031324,8.63029933,0.385609119,41.0,45.919164057576694,18.36768399604285,6.122561332014283,4.591921573167989,4.591921573167989,895723.8536585366,1.1199796111604072,0.44799229258641093,0.22399614629320547,0.1493307641954703,0.11199808715043874
857,4200,IB_PL_OA_100,100619676,INTERNAL_BATCH|PULL|ONE_AMOUNT|100,100,37619676,0.02181941208,8.84062386,0.395006598,42.0,47.03823608846565,18.81531325615754,6.271771085385847,4.70382890218915,4.70382890218915,895706.5714285715,1.1199580021063251,0.44798364895613196,0.22399182447806598,0.14932788298537733,0.11199592624259881
858,4300,IB_PL_OA_100,103014290,INTERNAL_BATCH|PULL|ONE_AMOUNT|100,100,38514290,0.0223382882,9.05085815,0.404400045,43.0,48.15682798011423,19.262750460383973,6.4209168201279905,4.815688217232242,4.815688217232242,895681.1627906977,1.1199262320956798,0.4479709409391621,0.22398547046958106,0.1493236469797207,0.11199274923795911
859,4400,IB_PL_OA_100,105412680,INTERNAL_BATCH|PULL|ONE_AMOUNT|100,100,39412680,0.0228593544,-9.184764273709552,0.41383314,44.0,49.28014124095988,19.712076214178325,6.5706920713927754,4.928019669726349,4.928019669726349,895742.7272727273,1.1200032100218154,0.4480017321404165,0.22400086607020825,0.14933391071347216,0.11200044703923522
860,4500,IB_PL_OA_100,107807998,INTERNAL_BATCH|PULL|ONE_AMOUNT|100,100,40307998,0.02337863884,-8.974364543709552,0.423233979,45.0,50.39961338788249,20.15986552086657,6.719955173622191,5.039967010395902,5.039967010395902,895733.2888888889,1.1199914086196108,0.4479970115748127,0.22399850578740635,0.14933233719160424,0.1119992668976867
861,4600,IB_PL_OA_100,110203700,INTERNAL_BATCH|PULL|ONE_AMOUNT|100,100,41203700,0.023898146,-8.763874573709552,0.43263885,46.0,51.519565674045474,20.60784688344308,6.869282294481027,5.151962365043524,5.151962365043524,895732.6086956522,1.1199905581314233,0.44799667137919746,0.22399833568959873,0.14933222379306582,0.11199918184877225
862,4700,IB_PL_OA_100,112598890,INTERNAL_BATCH|PULL|ONE_AMOUNT|100,100,42098890,0.0244173562,-8.553504923709552,0.442038345,47.0,52.63887777455462,21.055572171501908,7.018524057167302,5.2638937010537195,5.2638937010537195,895721.0638297872,1.1199761228628642,0.447990897265998,0.223995448632999,0.149330299088666,0.11199773832029189
863,4800,IB_PL_OA_100,114995552,INTERNAL_BATCH|PULL|ONE_AMOUNT|100,100,42995552,0.02493742016,-8.342789353709552,0.451453296,48.0,53.76003040881856,21.504033673799075,7.168011224599692,5.376009090646514,5.376009090646514,895740.6666666666,1.1200006335170531,0.44800070153748073,0.22400035076874036,0.14933356717916024,0.11200018938846905
864,100,IB_PL_OA_200,2395894,INTERNAL_BATCH|PULL|ONE_AMOUNT|200,200,895894,0.00051961852,0.21053509,0.009406887,0.5,1.1201923557831772,0.4480773905206415,0.14935913017354716,0.11201936163665648,0.11201936163665648,1791788.0,2.2403847115663544,0.896154781041283,0.4480773905206415,0.2987182603470943,0.22403872327331295
865,200,IB_PL_OA_200,4768915,INTERNAL_BATCH|PULL|ONE_AMOUNT|200,200,1768915,0.0010259707,0.415695025,0.0185736075,1.0,2.2117851676986326,0.8847149520510469,0.2949049840170156,0.22117876566815514,0.22117876566815514,1768915.0,2.2117851676986326,0.8847149520510469,0.44235747602552344,0.2949049840170156,0.22117876566815514
866,300,IB_PL_OA_200,7164297,INTERNAL_BATCH|PULL|ONE_AMOUNT|200,200,2664297,0.00154529226,0.626109795,0.0279751185,1.5,3.33133733782797,1.3325362680540038,0.4441787560180012,0.3331341086673858,0.3331341086673858,1776198.0,2.22089155855198,0.8883575120360024,0.4441787560180012,0.2961191706786675,0.2220894057782572
867,400,IB_PL_OA_200,9537510,INTERNAL_BATCH|PULL|ONE_AMOUNT|200,200,3537510,0.0020517558,0.83131485,0.037143855,2.0,4.423170219363615,1.7692698575285408,0.5897566191761803,0.44231751968791916,0.44231751968791916,1768755.0,2.2115851096818075,0.8846349287642704,0.4423174643821352,0.29487830958809014,0.22115875984395958
868,500,IB_PL_OA_200,11933276,INTERNAL_BATCH|PULL|ONE_AMOUNT|200,200,4433276,0.00257130008,1.04181986,0.046549398,2.5,5.543202528733333,2.217283229419761,0.739094409806587,0.5543208766652191,0.5543208766652191,1773310.4,2.217281011493333,0.8869132917679045,0.4434566458839522,0.2956377639226348,0.22172835066608765
869,600,IB_PL_OA_200,14305785,INTERNAL_BATCH|PULL|ONE_AMOUNT|200,200,5305785,0.0030773553,1.246859475,0.0557107425,3.0,6.634155154994948,2.653664716432482,0.8845549054774939,0.663416262059292,0.663416262059292,1768595.0,2.211385051664983,0.8845549054774939,0.44227745273874697,0.2948516351591646,0.22113875401976402
870,700,IB_PL_OA_200,16702191,INTERNAL_BATCH|PULL|ONE_AMOUNT|200,200,6202191,0.00359727078,1.457514885,0.0651230055,3.5,7.754987696431965,3.101998181470808,1.0339993938236027,0.7754996423333743,0.7754996423333743,1772054.5714285714,2.215710770409133,0.8862851947059451,0.44314259735297257,0.295428398235315,0.22157132638096408
871,800,IB_PL_OA_200,19075724,INTERNAL_BATCH|PULL|ONE_AMOUNT|200,200,7075724,0.00410391992,1.66279514,0.074295102,4.0,8.84722069400126,3.538891817518898,1.1796306058396326,0.8847230650022988,0.8847230650022988,1768931.0,2.211805173500315,0.8847229543797245,0.44236147718986224,0.29490765145990816,0.2211807662505747
872,900,IB_PL_OA_200,21471362,INTERNAL_BATCH|PULL|ONE_AMOUNT|200,200,7971362,0.00462338996,1.87327007,0.083699301,4.5,9.967092956957517,3.986841170780697,1.328947056926899,0.9967104173202423,0.9967104173202423,1771413.7777777778,2.2149095459905594,0.8859647046179326,0.4429823523089663,0.29532156820597755,0.22149120384894275
873,1000,IB_PL_OA_200,23844255,INTERNAL_BATCH|PULL|ONE_AMOUNT|200,200,8844255,0.0051296679,2.078399925,0.0928646775,5.0,11.058525722459514,4.423414713681681,1.4744715712272272,1.1058538166923846,1.1058538166923846,1768851.0,2.2117051444919027,0.8846829427363363,0.44234147136816815,0.29489431424544543,0.2211707633384769
874,1100,IB_PL_OA_200,26240917,INTERNAL_BATCH|PULL|ONE_AMOUNT|200,200,9740917,0.00564973186,2.289115495,0.1022796285,5.5,12.17967835672345,4.87187621597885,1.6239587386596166,1.2179692062851797,1.2179692062851797,1771075.8181818181,2.214486973949718,0.8857956756325182,0.4428978378162591,0.29526522521083937,0.2214489465973054
875,1200,IB_PL_OA_200,28612594,INTERNAL_BATCH|PULL|ONE_AMOUNT|200,200,10612594,0.00615530452,2.49395959,0.111432237,6.0,13.269590681297576,5.307841581900333,1.769280527300111,1.3269605613934357,1.3269605613934357,1768765.6666666667,2.2115984468829293,0.8846402636500555,0.4423201318250278,0.29488008788335185,0.22116009356557262
876,1300,IB_PL_OA_200,31009768,INTERNAL_BATCH|PULL|ONE_AMOUNT|200,200,11509768,0.00667566544,2.70479548,0.120852564,6.5,14.391383501215353,5.756559158715186,1.918853052905062,1.4391399696236566,1.4391399696236566,1770733.5384615385,2.2140590001869773,0.8856244859561825,0.44281224297809124,0.2952081619853942,0.22140614917287027
877,1400,IB_PL_OA_200,33382213,INTERNAL_BATCH|PULL|ONE_AMOUNT|200,200,12382213,0.00718168354,2.909820055,0.1300132365,7.0,15.482256104270238,6.192908636413196,2.0643028788043987,1.5482273526880512,1.5482273526880512,1768887.5714285714,2.211750872038605,0.8847012337733137,0.44235061688665683,0.2949004112577712,0.22117533609829304
878,1500,IB_PL_OA_200,35776827,INTERNAL_BATCH|PULL|ONE_AMOUNT|200,200,13276827,0.00770055966,3.120054345,0.1394066835,7.5,16.600847995918816,6.640345840639626,2.213448613546542,1.6600866677311432,1.6600866677311432,1770243.6,2.2134463994558424,0.8853794454186169,0.44268972270930845,0.2951264818062056,0.22134488903081911
879,1600,IB_PL_OA_200,38151512,INTERNAL_BATCH|PULL|ONE_AMOUNT|200,200,14151512,0.00820787696,3.32560532,0.148590876,8.0,17.69452141120925,7.077815644352507,2.3592718814508356,1.7694541323342758,1.7694541323342758,1768939.0,2.2118151764011564,0.8847269555440633,0.44236347777203167,0.29490898518135444,0.22118176654178448
880,1700,IB_PL_OA_200,40547982,INTERNAL_BATCH|PULL|ONE_AMOUNT|200,200,15047982,0.00872782956,3.53627577,0.158003811,8.5,18.815433975852997,7.526181118705543,2.5087270395685146,1.8815455149380362,1.8815455149380362,1770350.8235294118,2.2135804677474114,0.8854330727888875,0.44271653639444375,0.2951443575962958,0.22135829587506312
881,1800,IB_PL_OA_200,42919851,INTERNAL_BATCH|PULL|ONE_AMOUNT|200,200,15919851,0.00923351358,3.741164985,0.1671584355,9.0,19.905586370047313,7.962242512571158,2.6540808375237193,1.990560877035327,1.990560877035327,1768872.3333333333,2.2117318188941457,0.8846936125079065,0.44234680625395323,0.2948978708359688,0.22117343078170298
882,1900,IB_PL_OA_200,45316321,INTERNAL_BATCH|PULL|ONE_AMOUNT|200,200,16816321,0.00975346618,3.951835435,0.1765713705,9.5,21.02649893469106,8.410607986924195,2.8035359956413983,2.1026522596390875,2.1026522596390875,1770139.0526315789,2.213315677335901,0.8853271565183363,0.44266357825916813,0.2951090521727788,0.22133181680411446
883,2000,IB_PL_OA_200,47689662,INTERNAL_BATCH|PULL|ONE_AMOUNT|200,200,17689662,0.01026000396,4.15707057,0.185741451,10.0,22.118491862640166,8.847405595028153,2.949135198342718,2.2118516753189774,2.2118516753189774,1768966.2,2.2118491862640166,0.8847405595028153,0.44237027975140764,0.2949135198342718,0.2211851675318977
884,2100,IB_PL_OA_200,50084340,INTERNAL_BATCH|PULL|ONE_AMOUNT|200,200,18584340,0.0107789172,4.3673199,0.19513557,10.5,23.237163777495475,9.294874808569293,3.098291602856431,2.3237189926917474,2.3237189926917474,1769937.142857143,2.213063216904331,0.8852261722446947,0.44261308612234734,0.2950753907482316,0.2213065707325474
885,2200,IB_PL_OA_200,52458833,INTERNAL_BATCH|PULL|ONE_AMOUNT|200,200,19458833,0.01128612314,4.572825755,0.2043177465,11.0,24.330597123165717,9.732248584338043,3.244082861446014,2.433062450305845,2.433062450305845,1768984.8181818181,2.211872465742338,0.8847498713034584,0.4423749356517292,0.29491662376781946,0.22118749548234956
886,2300,IB_PL_OA_200,54853127,INTERNAL_BATCH|PULL|ONE_AMOUNT|200,200,20353127,0.01180481366,4.782984845,0.2137078335,11.5,25.448788898780645,10.17952574199092,3.3931752473303063,2.544881753700546,2.544881753700546,1769837.1304347827,2.212938165111361,0.8851761514774713,0.44258807573873565,0.2950587171591571,0.22129406553917794
887,2400,IB_PL_OA_200,57225508,INTERNAL_BATCH|PULL|ONE_AMOUNT|200,200,21225508,0.01231079464,4.98799438,0.222867834,12.0,26.5395814786288,10.61584321037422,3.538614403458073,2.6539611344352623,2.6539611344352623,1768792.3333333333,2.2116317898857334,0.8846536008645182,0.4423268004322591,0.2948845336215061,0.2211634278696052
888,2500,IB_PL_OA_200,59622298,INTERNAL_BATCH|PULL|ONE_AMOUNT|200,200,22122298,0.01283093284,5.19874003,0.232284129,12.5,27.6608941593062,11.064368731300808,3.6881229104336026,2.7660925286874143,2.7660925286874143,1769783.84,2.212871532744496,0.8851494985040648,0.4425747492520324,0.2950498328346882,0.22128740229499314
889,2600,IB_PL_OA_200,61995831,INTERNAL_BATCH|PULL|ONE_AMOUNT|200,200,22995831,0.01333758198,5.404020285,0.2414562255,13.0,28.753127156875493,11.501262367348899,3.833754122449633,2.8753159513563387,2.8753159513563387,1768910.076923077,2.2117790120673457,0.8847124897960692,0.4423562448980346,0.2949041632653564,0.22117815010433375
890,2700,IB_PL_OA_200,64391725,INTERNAL_BATCH|PULL|ONE_AMOUNT|200,200,23891725,0.0138572005,5.614555375,0.2508631125,13.5,29.87331951265867,11.94933975786954,3.98311325262318,2.987335312992995,2.987335312992995,1769757.4074074074,2.2128384824191607,0.8851362783607066,0.4425681391803533,0.29504542612023554,0.22128409725874038
891,2800,IB_PL_OA_200,66764106,INTERNAL_BATCH|PULL|ONE_AMOUNT|200,200,24764106,0.01436318148,5.81956491,0.260023113,14.0,30.964112092506827,12.385657226252839,4.128552408750947,3.0964146937277115,3.0964146937277115,1768864.7142857143,2.2117222923219164,0.8846898018752029,0.4423449009376014,0.2948966006250676,0.22117247812340796
892,2900,IB_PL_OA_200,69160704,INTERNAL_BATCH|PULL|ONE_AMOUNT|200,200,25660704,0.01488320832,6.03026544,0.269437392,14.5,32.08518470356403,12.834086719235298,4.278028906411766,3.2085220809908286,3.2085220809908286,1769703.7241379311,2.212771358866485,0.8851094289127792,0.4425547144563896,0.2950364763042597,0.22127738489591922
893,3000,IB_PL_OA_200,71531677,INTERNAL_BATCH|PULL|ONE_AMOUNT|200,200,26531677,0.01538837266,6.234944095,0.2785826085,15.0,33.17421677286413,13.269699982694965,4.423233327564988,3.317425410472624,3.317425410472624,1768778.4666666666,2.2116144515242753,0.8846466655129975,0.44232333275649877,0.2948822218376659,0.22116169403150823
894,3100,IB_PL_OA_200,73927699,INTERNAL_BATCH|PULL|ONE_AMOUNT|200,200,27427699,0.01590806542,6.445509264999999,0.2879908395,15.5,34.294569175060765,13.717841391845027,4.572613797281676,3.4294607767686367,3.4294607767686367,1769528.9677419355,2.2125528500039207,0.8850220252803244,0.4425110126401622,0.2950073417601081,0.22125553398507333
895,3200,IB_PL_OA_200,76300656,INTERNAL_BATCH|PULL|ONE_AMOUNT|200,200,28300656,0.01641438048,6.65065416,0.297156888,16.0,35.38608196376949,14.154446944060721,4.718148981353574,3.538612178470457,3.538612178470457,1768791.0,2.2116301227355932,0.8846529340037951,0.44232646700189754,0.29488431133459836,0.22116326115440357
896,3300,IB_PL_OA_200,78697830,INTERNAL_BATCH|PULL|ONE_AMOUNT|200,200,29197830,0.0169347414,6.86149005,0.306577215,16.5,36.50787478368727,14.603164520875575,4.867721506958525,3.650791586700678,3.650791586700678,1769565.4545454546,2.2125984717386222,0.8850402739924591,0.44252013699622955,0.29501342466415303,0.22126009616367748
897,3400,IB_PL_OA_200,81071043,INTERNAL_BATCH|PULL|ONE_AMOUNT|200,200,30071043,0.01744120494,7.066695104999999,0.3157459515,17.0,37.599707665222915,15.039898110350112,5.013299370116704,3.7599749977212116,3.7599749977212116,1768884.8823529412,2.211747509718995,0.8846998888441242,0.4423499444220621,0.29489996294804144,0.22117499986595363
898,3500,IB_PL_OA_200,83464697,INTERNAL_BATCH|PULL|ONE_AMOUNT|200,200,30964697,0.01795952426,7.276703795,0.3251293185,17.5,38.71709920877054,15.486855174855883,5.162285058285295,3.8717142778191302,3.8717142778191302,1769411.2571428572,2.2124056690726026,0.8849631528489076,0.4424815764244538,0.29498771761630255,0.22124081587537886
899,3600,IB_PL_OA_200,85841238,INTERNAL_BATCH|PULL|ONE_AMOUNT|200,200,31841238,0.01846791804,7.48269093,0.334332999,18.0,39.81309329705615,15.92525324869537,5.308417749565123,3.9813138099829315,3.9813138099829315,1768957.6666666667,2.211838516503119,0.8847362915941873,0.44236814579709366,0.29491209719806244,0.2211841005546073
900,3700,IB_PL_OA_200,88237388,INTERNAL_BATCH|PULL|ONE_AMOUNT|200,200,32737388,0.01898768504,7.69328618,0.343742574,18.5,40.93360574566624,16.373458676474854,5.457819558824951,4.0933651809383,4.0933651809383,1769588.5405405406,2.212627337603581,0.8850518203499922,0.4425259101749961,0.2950172734499974,0.22126298275342166
901,3800,IB_PL_OA_200,90607785,INTERNAL_BATCH|PULL|ONE_AMOUNT|200,200,33607785,0.0194925153,7.897829475000001,0.3528817425,19.0,42.021917606105774,16.808783856102124,5.602927952034042,4.202196489452992,4.202196489452992,1768830.7894736843,2.2116798740055668,0.8846728345316909,0.44233641726584544,0.29489094484389694,0.22116823628699958
902,3900,IB_PL_OA_200,93005599,INTERNAL_BATCH|PULL|ONE_AMOUNT|200,200,34505599,0.02001324742,8.108815765,0.3623087895,19.5,43.144510658090844,17.257821526064085,5.752607175354695,4.314455920979995,4.314455920979995,1769517.8974358975,2.212539008107223,0.8850164885161069,0.44250824425805346,0.29500549617203564,0.22125414979384592
903,4000,IB_PL_OA_200,95375100,INTERNAL_BATCH|PULL|ONE_AMOUNT|200,200,35375100,0.020517558,8.3131485,0.37143855,20.0,44.23170219363615,17.69269857528541,5.897566191761802,4.423175196879192,4.423175196879192,1768755.0,2.2115851096818075,0.8846349287642704,0.4423174643821352,0.29487830958809014,0.22115875984395958
904,4100,IB_PL_OA_200,97773618,INTERNAL_BATCH|PULL|ONE_AMOUNT|200,200,36273618,0.02103869844,8.52430023,0.380872989,20.5,45.35517550089526,18.142088347709183,6.047362782569728,4.535522654032655,4.535522654032655,1769444.780487805,2.212447585409525,0.884979919400448,0.442489959700224,0.294993306466816,0.22124500751378806
905,4200,IB_PL_OA_200,100146063,INTERNAL_BATCH|PULL|ONE_AMOUNT|200,200,37146063,0.02154471654,8.729324805,0.3900336615,21.0,46.44604810395015,18.578437825407192,6.1928126084690645,4.64461003709705,4.64461003709705,1768860.142857143,2.2117165763785787,0.8846875154955807,0.44234375774779033,0.2948958384985269,0.22117190652843097
906,4300,IB_PL_OA_200,102540677,INTERNAL_BATCH|PULL|ONE_AMOUNT|200,200,38040677,0.02206359266,8.939559095,0.3994271085,21.5,47.564639995598725,19.025875029633625,6.341958343211208,4.756469352140142,4.756469352140142,1769333.8139534884,2.2123088370045916,0.8849244199829592,0.4424622099914796,0.2949748066609864,0.22123113265768102
907,4400,IB_PL_OA_200,104916514,INTERNAL_BATCH|PULL|ONE_AMOUNT|200,200,38916514,0.02257157812,9.14538079,0.408623397,22.0,48.6597538286103,19.463921001011293,6.487973667003764,4.865980858677482,4.865980858677482,1768932.4545454546,2.211806992209559,0.8847236818641497,0.44236184093207487,0.29490789395471656,0.22118094812170375
908,4500,IB_PL_OA_200,107311832,INTERNAL_BATCH|PULL|ONE_AMOUNT|200,200,39811832,0.02309086256,-9.090963553709551,0.418024236,22.5,49.7792259755329,19.91171030769954,6.63723676923318,4.977928199347035,4.977928199347035,1769414.7555555555,2.2124100433570177,0.884964902564424,0.442482451282212,0.294988300854808,0.22124125330431266
909,4600,IB_PL_OA_200,109684981,INTERNAL_BATCH|PULL|ONE_AMOUNT|200,200,40684981,0.02359728898,-8.88577353870955,0.4271923005,23.0,50.87097883386182,20.348411887859367,6.782803962619789,5.08710360803789,5.08710360803789,1768912.2173913044,2.211781688428775,0.8847135603417117,0.44235678017085583,0.2949045201139039,0.22117841774077784
910,4700,IB_PL_OA_200,112080171,INTERNAL_BATCH|PULL|ONE_AMOUNT|200,200,41580171,0.02411649918,-8.675403888709551,0.4365917955,23.5,51.99029093437097,20.796137175918194,6.932045725306064,5.199034944048086,5.199034944048086,1769368.9787234042,2.2123528057179134,0.8849420074858805,0.44247100374294024,0.2949806691619602,0.2212355295339611
911,4800,IB_PL_OA_200,114454280,INTERNAL_BATCH|PULL|ONE_AMOUNT|200,200,42454280,0.0246234824,-8.469988273709552,0.44576994,24.0,53.08324414080083,21.23331889579868,7.077772965266226,5.308330387684115,5.308330387684115,1768928.3333333333,2.2118018392000347,0.8847216206582782,0.4423608103291391,0.29490720688609273,0.22118043282017144
912,100,IB_PL_OA_300,2395894,INTERNAL_BATCH|PULL|ONE_AMOUNT|300,300,895894,0.00051961852,0.21053509,0.009406887,0.3333333333333333,1.1201923557831772,0.4480773905206415,0.14935913017354716,0.11201936163665648,0.11201936163665648,2687682.0,3.3605770673495314,1.3442321715619245,0.6721160857809623,0.4480773905206415,0.3360580849099694
913,200,IB_PL_OA_300,4768915,INTERNAL_BATCH|PULL|ONE_AMOUNT|300,300,1768915,0.0010259707,0.415695025,0.0185736075,0.6666666666666666,2.2117851676986326,0.8847149520510469,0.2949049840170156,0.22117876566815514,0.22117876566815514,2653372.5,3.317677751547949,1.3270724280765702,0.6635362140382851,0.44235747602552344,0.3317681485022327
914,300,IB_PL_OA_300,7141847,INTERNAL_BATCH|PULL|ONE_AMOUNT|300,300,2641847,0.00153227126,0.620834045,0.0277393935,1.0,3.303266697342229,1.3213080006281828,0.4404360002093943,0.330327041459945,0.330327041459945,2641847.0,3.303266697342229,1.3213080006281828,0.6606540003140914,0.4404360002093943,0.330327041459945
915,400,IB_PL_OA_300,9537613,INTERNAL_BATCH|PULL|ONE_AMOUNT|300,300,3537613,0.00205181554,0.831339055,0.0371449365,1.3333333333333333,4.423299006711947,1.7693213725194032,0.5897737908398011,0.44233039843724503,0.44233039843724503,2653209.75,3.31747425503396,1.3269910293895524,0.6634955146947762,0.4423303431298508,0.33174779882793376
916,500,IB_PL_OA_300,11910826,INTERNAL_BATCH|PULL|ONE_AMOUNT|300,300,4410826,0.00255827908,1.03654411,0.046313673,1.6666666666666667,5.515131888247592,2.20605496199394,0.7353516539979801,0.5515138094577784,0.5515138094577784,2646495.6,3.3090791329485554,1.3236329771963642,0.6618164885981821,0.4412109923987881,0.33090828567466707
917,600,IB_PL_OA_300,14283438,INTERNAL_BATCH|PULL|ONE_AMOUNT|300,300,5283438,0.00306439404,1.24160793,0.055476099,2.0,6.606213301857538,2.642487963997523,0.8808293213325078,0.6606220736011772,0.6606220736011772,2641719.0,3.303106650928769,1.3212439819987616,0.6606219909993808,0.4404146606662539,0.3303110368005886
918,700,IB_PL_OA_300,16679844,INTERNAL_BATCH|PULL|ONE_AMOUNT|300,300,6179844,0.00358430952,1.45226334,0.064888362,2.3333333333333335,7.7270458432945555,3.0908214290358496,1.0302738096786164,0.7727054538752595,0.7727054538752595,2648504.5714285714,3.3115910756976663,1.3246377553010782,0.6623188776505391,0.4415459184336928,0.33115948023225406
919,800,IB_PL_OA_300,19053377,INTERNAL_BATCH|PULL|ONE_AMOUNT|300,300,7053377,0.00409095866,1.657543595,0.0740604585,2.6666666666666665,8.81927884086385,3.5277150650839393,1.1759050216946465,0.881928876544184,0.881928876544184,2645016.375,3.307229565323944,1.3228931494064773,0.6614465747032386,0.4409643831354924,0.33072332870406895
920,900,IB_PL_OA_300,21426565,INTERNAL_BATCH|PULL|ONE_AMOUNT|300,300,7926565,0.0045974077,1.862742775,0.0832289325,3.0,9.911080463334367,3.9644361509199175,1.321478716973306,0.9911091616546868,0.9911091616546868,2642188.3333333335,3.3036934877781223,1.321478716973306,0.660739358486653,0.44049290565776866,0.3303697205515623
921,1000,IB_PL_OA_300,23822011,INTERNAL_BATCH|PULL|ONE_AMOUNT|300,300,8822011,0.00511676638,2.073172585,0.0926311155,3.3333333333333335,11.030712656670435,4.412289476237585,1.4707631587458616,1.1030725069835956,1.1030725069835956,2646603.3,3.30921379700113,1.3236868428712754,0.6618434214356377,0.44122894762375847,0.3309217520950787
922,1100,IB_PL_OA_300,26196120,INTERNAL_BATCH|PULL|ONE_AMOUNT|300,300,9696120,0.0056237496,2.2785882,0.10180926,3.6666666666666665,12.1236658631003,4.8494711961180705,1.6164903987060235,1.212367950619624,1.212367950619624,2644396.3636363638,3.3064543263000816,1.3225830534867464,0.6612915267433732,0.4408610178289155,0.33064580471444294
923,1200,IB_PL_OA_300,28567900,INTERNAL_BATCH|PULL|ONE_AMOUNT|300,300,10567900,0.006129382,2.4834565,0.11096295,4.0,13.213706975022756,5.285488077030416,1.7618293590101386,1.321372184477206,1.321372184477206,2641975.0,3.303426743755689,1.321372019257604,0.660686009628802,0.44045733975253465,0.3303430461193015
924,1300,IB_PL_OA_300,30965074,INTERNAL_BATCH|PULL|ONE_AMOUNT|300,300,11465074,0.00664974292,2.69429239,0.120383277,4.333333333333333,14.335499794940533,5.734205653845269,1.9114018846150898,1.433551592707427,1.433551592707427,2645786.307692308,3.3081922603708924,1.323278227810447,0.6616391139052235,0.4410927426034823,0.33081959831709856
925,1400,IB_PL_OA_300,33337519,INTERNAL_BATCH|PULL|ONE_AMOUNT|300,300,12337519,0.00715576102,2.899316965,0.1295439495,4.666666666666667,15.426372397995419,6.170555131543279,2.0568517105144264,1.5426389757718215,1.5426389757718215,2643754.0714285714,3.3056512281418753,1.3222618139021312,0.6611309069510656,0.44075393796737705,0.3305654948082475
926,1500,IB_PL_OA_300,35709683,INTERNAL_BATCH|PULL|ONE_AMOUNT|300,300,13209683,0.00766161614,3.104275505,0.1387016715,5.0,16.516893649158256,6.606764068343888,2.2022546894479627,1.6516912236074728,1.6516912236074728,2641936.6,3.3033787298316515,1.3213528136687778,0.6606764068343889,0.44045093788959255,0.33033824472149453
927,1600,IB_PL_OA_300,38106921,INTERNAL_BATCH|PULL|ONE_AMOUNT|300,300,14106921,0.00818201418,3.315126435,0.1481226705,5.333333333333333,17.638766492282762,7.055513654473452,2.351837884824484,1.763878634167372,1.763878634167372,2645047.6875,3.307268717303018,1.3229088102137723,0.6614544051068861,0.44096960340459074,0.33072724390638225
928,1700,IB_PL_OA_300,40480838,INTERNAL_BATCH|PULL|ONE_AMOUNT|300,300,14980838,0.00868888604,3.52049693,0.157298799,5.666666666666667,18.731479629092437,7.492599346409805,2.497533115469935,1.8731500708143658,1.8731500708143658,2643677.2941176468,3.305555228663371,1.3222234140723184,0.6611117070361592,0.44074113802410614,0.3305558948495939
929,1800,IB_PL_OA_300,42852810,INTERNAL_BATCH|PULL|ONE_AMOUNT|300,300,15852810,0.0091946298,3.72541035,0.166454505,6.0,19.821760810635084,7.928712255266283,2.6429040850887606,1.9821783116609824,1.9821783116609824,2642135.0,3.303626801772514,1.3214520425443803,0.6607260212721902,0.44048401418146016,0.3303630519434971
930,1900,IB_PL_OA_300,45249280,INTERNAL_BATCH|PULL|ONE_AMOUNT|300,300,16749280,0.0097145824,3.9360808,0.17586744,6.333333333333333,20.94267337527883,8.37707772961932,2.7923592432064397,2.0942696942647427,2.0942696942647427,2644623.157894737,3.3067379013598157,1.322696483624103,0.6613482418120515,0.440898827874701,0.3306741622523278
931,2000,IB_PL_OA_300,47622621,INTERNAL_BATCH|PULL|ONE_AMOUNT|300,300,17622621,0.01022112018,4.141315935,0.1850375205,6.666666666666667,22.034666303227937,8.813875337723278,2.9379584459077592,2.2034691099446326,2.2034691099446326,2643393.15,3.3051999454841905,1.3220813006584915,0.6610406503292457,0.44069376688616385,0.33052036649169486
932,2100,IB_PL_OA_300,49994849,INTERNAL_BATCH|PULL|ONE_AMOUNT|300,300,18494849,0.01072701242,4.346289515,0.1941959145,7.0,23.125267577597505,9.250116283838597,3.0833720946128658,2.312529360109962,2.312529360109962,2642121.285714286,3.303609653942501,1.3214451834055139,0.6607225917027569,0.440481727801838,0.330361337158566
933,2200,IB_PL_OA_300,52391895,INTERNAL_BATCH|PULL|ONE_AMOUNT|300,300,19391895,0.0112472991,4.557095325,0.2036148975,7.333333333333333,24.246900351101818,9.69876984202403,3.2329232806746764,2.4246927636808264,2.4246927636808264,2644349.3181818184,3.3063955024229754,1.3225595239123678,0.6612797619561839,0.4408531746374559,0.33063992232011274
934,2300,IB_PL_OA_300,54763636,INTERNAL_BATCH|PULL|ONE_AMOUNT|300,300,20263636,0.01175290888,4.76195446,0.212768178,7.666666666666667,25.336892698882675,10.134767217260222,3.378255739086741,2.5336921211187606,2.5336921211187606,2643082.9565217393,3.30481209115861,1.3219261587730726,0.6609630793865363,0.44064205292435754,0.3304815810154905
935,2400,IB_PL_OA_300,57136120,INTERNAL_BATCH|PULL|ONE_AMOUNT|300,300,21136120,0.0122589496,4.9669882,0.22192926,8.0,26.42781406607916,10.571136200634385,3.523712066878128,2.642784380602803,2.642784380602803,2642015.0,3.303476758259895,1.321392025079298,0.660696012539649,0.440464008359766,0.33034804757535036
936,2500,IB_PL_OA_300,59532910,INTERNAL_BATCH|PULL|ONE_AMOUNT|300,300,22032910,0.0127790878,5.17773385,0.231345555,8.333333333333334,27.54912674675656,11.019661721560974,3.673220573853658,2.754915774854955,2.754915774854955,2643949.1999999997,3.305895209610787,1.3223594065873168,0.6611797032936584,0.44078646886243894,0.3305898929825945
937,2600,IB_PL_OA_300,61906443,INTERNAL_BATCH|PULL|ONE_AMOUNT|300,300,22906443,0.01328573694,5.383014104999999,0.2405176515,8.666666666666666,28.641359744325854,11.456555357609064,3.818851785869688,2.8641391975238792,2.8641391975238792,2643051.1153846155,3.304772278191445,1.3219102335702766,0.6609551167851383,0.44063674452342555,0.33047759971429375
938,2700,IB_PL_OA_300,64279887,INTERNAL_BATCH|PULL|ONE_AMOUNT|300,300,23779887,0.01379233446,5.588273445,0.2496888135,9.0,29.73348145962329,11.893404480703884,3.9644681602346283,2.973351491953095,2.973351491953095,2642209.6666666665,3.3037201621803653,1.321489386744876,0.660744693372438,0.44049646224829203,0.3303723879947883
939,2800,IB_PL_OA_300,66674821,INTERNAL_BATCH|PULL|ONE_AMOUNT|300,300,24674821,0.01431139618,5.798582935000001,0.2590856205,9.333333333333334,30.85247346730552,12.341001731503868,4.113667243834622,3.0852508186445777,3.0852508186445777,2643730.8214285714,3.3056221572113054,1.3222501855182716,0.6611250927591358,0.44075006183942383,0.33056258771191904
940,2900,IB_PL_OA_300,69048866,INTERNAL_BATCH|PULL|ONE_AMOUNT|300,300,25548866,0.01481834228,6.00398351,0.268263093,9.666666666666666,31.945346650528652,12.778151442069642,4.259383814023214,3.194538259950928,3.194538259950928,2642986.1379310344,3.304691032813309,1.3218777353865148,0.6609388676932574,0.4406259117955049,0.3304694751673374
941,3000,IB_PL_OA_300,71419942,INTERNAL_BATCH|PULL|ONE_AMOUNT|300,300,26419942,0.01532356636,6.20868637,0.277409391,10.0,33.03450750717708,13.21381622052017,4.404605406840057,3.3034544681820495,3.3034544681820495,2641994.2,3.303450750717708,1.3213816220520171,0.6606908110260086,0.44046054068400575,0.330345446818205
942,3100,IB_PL_OA_300,73815964,INTERNAL_BATCH|PULL|ONE_AMOUNT|300,300,27315964,0.01584325912,6.41925154,0.286817622,10.333333333333334,34.15485990937372,13.661957629670233,4.5539858765567445,3.4154898344780626,3.4154898344780626,2643480.387096774,3.3053090234877787,1.3221249319035708,0.6610624659517854,0.4407083106345236,0.3305312743043286
943,3200,IB_PL_OA_300,76188921,INTERNAL_BATCH|PULL|ONE_AMOUNT|300,300,28188921,0.01634957418,6.624396435,0.2959836705,10.666666666666666,35.246372698082446,14.098563181885929,4.699521060628643,3.5246412361798827,3.5246412361798827,2642711.34375,3.304347440445229,1.3217402983018058,0.6608701491509029,0.4405800994339353,0.33043511589186403
944,3300,IB_PL_OA_300,78563645,INTERNAL_BATCH|PULL|ONE_AMOUNT|300,300,29063645,0.0168569141,6.829956575000001,0.3051682725,11.0,36.34009487751448,14.536052491274962,4.845350830424987,3.634013577202663,3.634013577202663,2642149.5454545454,3.3036449888649524,1.3214593173886329,0.6607296586943164,0.44048643912954427,0.33036487065478753
945,3400,IB_PL_OA_300,80959411,INTERNAL_BATCH|PULL|ONE_AMOUNT|300,300,29959411,0.01737645838,7.040461584999999,0.3145738155,11.333333333333334,37.46012718688419,14.984065863166181,4.994688621055394,3.746016934179963,3.746016934179963,2643477.4411764704,3.3053053400191934,1.3221234585146628,0.6610617292573314,0.44070781950488763,0.33053090595705553
946,3500,IB_PL_OA_300,83330512,INTERNAL_BATCH|PULL|ONE_AMOUNT|300,300,30830512,0.01788169696,7.24517032,0.323720376,11.666666666666666,38.54931930259775,15.41974314525527,5.1399143817517565,3.854936268321115,3.854936268321115,2642615.3142857146,3.3042273687940935,1.3216922695933089,0.6608461347966544,0.44056408986443635,0.3304231087132385
947,3600,IB_PL_OA_300,85707156,INTERNAL_BATCH|PULL|ONE_AMOUNT|300,300,31707156,0.01839015048,7.45118166,0.332925138,12.0,39.64544217823169,15.85819273408562,5.286064244695206,3.964548679234242,3.964548679234242,2642263.0,3.303786848185974,1.3215160611738015,0.6607580305869007,0.44050535372460053,0.3303790566028535
948,3700,IB_PL_OA_300,88103306,INTERNAL_BATCH|PULL|ONE_AMOUNT|300,300,32603306,0.01890991748,7.66177691,0.342334713,12.333333333333334,40.76595462684178,16.306398161865104,5.435466053955034,4.076600050189612,4.076600050189612,2643511.297297297,3.3053476724466306,1.3221403915025758,0.6610701957512879,0.4407134638341919,0.33053513920456307
949,3800,IB_PL_OA_300,90473703,INTERNAL_BATCH|PULL|ONE_AMOUNT|300,300,33473703,0.01941474774,7.866320204999999,0.3514738815,12.666666666666666,41.854266487281315,16.741723341492374,5.580574447164125,4.185431358704303,4.185431358704303,2642660.763157895,3.304284196364314,1.321715000644135,0.6608575003220675,0.4405716668813783,0.3304287914766555
950,3900,IB_PL_OA_300,92849067,INTERNAL_BATCH|PULL|ONE_AMOUNT|300,300,34349067,0.01992245886,8.072030745,0.3606652035,13.0,42.94878889878065,17.179532744028513,5.726510914676171,4.294883723023865,4.294883723023865,2642235.923076923,3.3037529922138957,1.321502518771424,0.660751259385712,0.44050083959047465,0.3303756710018358
951,4000,IB_PL_OA_300,95241121,INTERNAL_BATCH|PULL|ONE_AMOUNT|300,300,35241121,0.02043985018,8.281663435,0.3700317705,13.333333333333334,44.064179862160024,17.62568957566652,5.875229858555507,4.406422944879828,4.406422944879828,2643084.0749999997,3.304813489662002,1.3219267181749887,0.6609633590874944,0.4406422393916629,0.3304817208659871
952,4100,IB_PL_OA_300,97617086,INTERNAL_BATCH|PULL|ONE_AMOUNT|300,300,36117086,0.02094790988,8.48751521,0.379229403,13.666666666666666,45.15945374158506,18.063799565673612,6.021266521891204,4.515950456076525,4.515950456076525,2642713.6097560977,3.3043502737745167,1.3217414316346545,0.6608707158173273,0.4405804772115515,0.3304353992251116
953,4200,IB_PL_OA_300,99989634,INTERNAL_BATCH|PULL|ONE_AMOUNT|300,300,36989634,0.02145398772,8.69256399,0.388391157,14.0,46.250455131988275,18.500200558362483,6.166733519454161,4.625050717890246,4.625050717890246,2642116.714285714,3.303603937999162,1.3214428970258916,0.6607214485129458,0.4404809656752972,0.33036076556358895
954,4300,IB_PL_OA_300,102384248,INTERNAL_BATCH|PULL|ONE_AMOUNT|300,300,37884248,0.02197286384,8.90279828,0.397784604,14.333333333333334,47.36904702363685,18.947637762588915,6.315879254196305,4.736910032933338,4.736910032933338,2643087.0697674416,3.304817234207222,1.3219282159945753,0.6609641079972877,0.4406427386648584,0.3304820953209305
955,4400,IB_PL_OA_300,104760085,INTERNAL_BATCH|PULL|ONE_AMOUNT|300,300,38760085,0.0224808493,9.108619975,0.4069808925,14.666666666666666,48.46416085664843,19.385683733966584,6.461894577988861,4.846421539470678,4.846421539470678,2642733.0681818184,3.304374603862393,1.3217511636795398,0.6608755818397699,0.4405837212265133,0.3304378322366372
956,4500,IB_PL_OA_300,107132953,INTERNAL_BATCH|PULL|ONE_AMOUNT|300,300,39632953,0.02298711274,-9.133000118709552,0.4161460065,15.0,49.55556236308529,19.82224477322901,6.60741492440967,4.95556181293279,4.95556181293279,2642196.8666666667,3.30370415753902,1.321482984881934,0.660741492440967,0.440494328293978,0.3303707875288527
957,4600,IB_PL_OA_300,109528655,INTERNAL_BATCH|PULL|ONE_AMOUNT|300,300,40528655,0.0235066199,-8.922510148709552,0.4255508775,15.333333333333334,50.675514649248285,20.27022613580552,6.756742045268506,5.067557167580412,5.067557167580412,2643173.152173913,3.304924868429236,1.321971269726447,0.6609856348632235,0.44065708990881564,0.33049285875524426
958,4700,IB_PL_OA_300,111901292,INTERNAL_BATCH|PULL|ONE_AMOUNT|300,300,41401292,0.02401274936,-8.717440453709552,0.434713566,15.666666666666666,51.76662732192336,20.706671641447663,6.902223880482554,5.176668557633842,5.176668557633842,2642635.659574468,3.304252807782342,1.3217024451987869,0.6608512225993934,0.440567481732929,0.330425652614926
959,4800,IB_PL_OA_300,114275504,INTERNAL_BATCH|PULL|ONE_AMOUNT|300,300,42275504,0.02451979232,-8.512000633709551,0.443892792,16.0,52.85970931570155,21.14390487631901,7.0479682921063365,5.285976880019196,5.285976880019196,2642219.0,3.303731832231347,1.321494054769938,0.660747027384969,0.44049801825664603,0.33037355500119975
960,100,IB_PL_OA_400,2395894,INTERNAL_BATCH|PULL|ONE_AMOUNT|400,400,895894,0.00051961852,0.21053509,0.009406887,0.25,1.1201923557831772,0.4480773905206415,0.14935913017354716,0.11201936163665648,0.11201936163665648,3583576.0,4.480769423132709,1.792309562082566,0.896154781041283,0.5974365206941886,0.4480774465466259
961,200,IB_PL_OA_400,4768915,INTERNAL_BATCH|PULL|ONE_AMOUNT|400,400,1768915,0.0010259707,0.415695025,0.0185736075,0.5,2.2117851676986326,0.8847149520510469,0.2949049840170156,0.22117876566815514,0.22117876566815514,3537830.0,4.423570335397265,1.7694299041020938,0.8847149520510469,0.5898099680340312,0.4423575313363103
962,300,IB_PL_OA_400,7141847,INTERNAL_BATCH|PULL|ONE_AMOUNT|400,400,2641847,0.00153227126,0.620834045,0.0277393935,0.75,3.303266697342229,1.3213080006281828,0.4404360002093943,0.330327041459945,0.330327041459945,3522462.6666666665,4.4043555964563055,1.761744000837577,0.8808720004187885,0.5872480002791923,0.4404360552799267
963,400,IB_PL_OA_400,9515138,INTERNAL_BATCH|PULL|ONE_AMOUNT|400,400,3515138,0.00203878004,0.82605743,0.036908949,1.0,4.395197107161077,1.7580806014550234,0.5860268671516745,0.4395202053197737,0.4395202053197737,3515138.0,4.395197107161077,1.7580806014550234,0.8790403007275117,0.5860268671516745,0.4395202053197737
964,500,IB_PL_OA_400,11910904,INTERNAL_BATCH|PULL|ONE_AMOUNT|400,400,4410904,0.00255832432,1.03656244,0.046314492,1.25,5.515229416530794,2.2060939733462437,0.7353646577820813,0.5515235622970738,0.5515235622970738,3528723.2,4.412183533224636,1.7648751786769952,0.8824375893384976,0.5882917262256651,0.441218849837659
965,600,IB_PL_OA_400,14283413,INTERNAL_BATCH|PULL|ONE_AMOUNT|400,400,5283413,0.00306437954,1.241602055,0.0554758365,1.5,6.60618204279241,2.6424754603589644,0.8808251534529882,0.6606189476911466,0.6606189476911466,3522275.3333333335,4.404121361861606,1.7616503069059763,0.8808251534529882,0.5872167689686588,0.44041263179409773
966,700,IB_PL_OA_400,16657369,INTERNAL_BATCH|PULL|ONE_AMOUNT|400,400,6157369,0.00357127402,1.446981715,0.0646523745,1.75,7.698943943743686,3.0795806579714697,1.02652688599049,0.7698952607577881,0.7698952607577881,3518496.5714285714,4.399396539282106,1.7597603759836968,0.8798801879918484,0.5865867919945656,0.43994014900445033
967,800,IB_PL_OA_400,19030980,INTERNAL_BATCH|PULL|ONE_AMOUNT|400,400,7030980,0.0040779684,1.6522803,0.07382529,2.0,8.791274469596184,3.516513305371863,1.1721711017906211,0.8791284362660079,0.8791284362660079,3515490.0,4.395637234798092,1.7582566526859316,0.8791283263429658,0.5860855508953106,0.43956421813300395
968,900,IB_PL_OA_400,21426618,INTERNAL_BATCH|PULL|ONE_AMOUNT|400,400,7926618,0.00459743844,1.86275523,0.083229489,2.25,9.91114673255244,3.9644626586336624,1.3214875528778876,0.9911157885839516,0.9911157885839516,3522941.3333333335,4.404954103356641,1.7619834038371833,0.8809917019185917,0.5873278012790611,0.4404959060373118
969,1000,IB_PL_OA_400,23799511,INTERNAL_BATCH|PULL|ONE_AMOUNT|400,400,8799511,0.00510371638,2.067885085,0.0923948655,2.5,11.002579498054436,4.401036201534646,1.4670120671782154,1.1002591879560937,1.1002591879560937,3519804.4,4.401031799221774,1.7604144806138586,0.8802072403069293,0.5868048268712862,0.4401036751824375
970,1100,IB_PL_OA_400,26173723,INTERNAL_BATCH|PULL|ONE_AMOUNT|400,400,9673723,0.00561075934,2.273324905,0.1015740915,2.75,12.095661491832631,4.838269436405994,1.6127564788019981,1.209567510341448,1.209567510341448,3517717.4545454546,4.3984223606664115,1.7593707041476343,0.8796853520738172,0.5864569013825448,0.4398427310332539
971,1200,IB_PL_OA_400,28545478,INTERNAL_BATCH|PULL|ONE_AMOUNT|400,400,10545478,0.00611637724,2.47818733,0.110727519,3.0,13.18567134468996,5.27427381367978,1.7580912712265937,1.3185686182889993,1.3185686182889993,3515159.3333333335,4.39522378156332,1.7580912712265937,0.8790456356132968,0.5860304237421979,0.43952287276299984
972,1300,IB_PL_OA_400,30942652,INTERNAL_BATCH|PULL|ONE_AMOUNT|400,400,11442652,0.00663673816,2.68902322,0.120147846,3.25,14.307464164607737,5.722991390494634,1.9076637968315446,1.4307480265192205,1.4307480265192205,3520816.0,4.402296666033149,1.7609204278445028,0.8804602139222514,0.5869734759481676,0.44023016200591397
973,1400,IB_PL_OA_400,33315097,INTERNAL_BATCH|PULL|ONE_AMOUNT|400,400,12315097,0.00714275626,2.894047795,0.1293085185,3.5,15.398336767662622,6.159340868192644,2.0531136227308813,1.539835409583615,1.539835409583615,3518599.1428571427,4.399524790760749,1.7598116766264698,0.8799058383132349,0.5866038922088233,0.4399529741667471
974,1500,IB_PL_OA_400,35687261,INTERNAL_BATCH|PULL|ONE_AMOUNT|400,400,13187261,0.00764861138,3.099006335,0.1384662405,3.75,16.48885801882546,6.595549804993253,2.1985166016644175,1.6488876574192661,1.6488876574192661,3516602.933333333,4.397028805020122,1.758813281331534,0.879406640665767,0.586271093777178,0.4397033753118043
975,1600,IB_PL_OA_400,38062024,INTERNAL_BATCH|PULL|ONE_AMOUNT|400,400,14062024,0.00815597392,3.30457564,0.147651252,4.0,17.582628962399095,7.033058620058437,2.3443528733528125,1.758264874861694,1.758264874861694,3515506.0,4.395657240599774,1.7582646550146093,0.8791323275073046,0.5860882183382031,0.4395662187154235
976,1700,IB_PL_OA_400,40458494,INTERNAL_BATCH|PULL|ONE_AMOUNT|400,400,14958494,0.00867592652,3.51524609,0.157064187,4.25,18.70354152704284,7.481424094411474,2.493808031470491,1.8703562574654546,1.8703562574654546,3519645.6470588236,4.400833300480669,1.7603350810379939,0.8801675405189969,0.586778360345998,0.4400838252859893
977,1800,IB_PL_OA_400,42830363,INTERNAL_BATCH|PULL|ONE_AMOUNT|400,400,15830363,0.00918161054,3.720135305,0.1662188115,4.5,19.79369392123716,7.917485488277088,2.639161829425696,1.979371619562745,1.979371619562745,3517858.4444444445,4.398598649163813,1.7594412196171307,0.8797206098085654,0.5864804065390437,0.4398603599028323
978,1900,IB_PL_OA_400,45204383,INTERNAL_BATCH|PULL|ONE_AMOUNT|400,400,16704383,0.00968854214,3.925530005,0.1753960215,4.75,20.886535845395166,8.354622695204304,2.784874231734768,2.088655934959065,2.088655934959065,3516712.210526316,4.397165441135824,1.7588679358324852,0.8794339679162426,0.5862893119441618,0.4397170389387505
979,2000,IB_PL_OA_400,47577802,INTERNAL_BATCH|PULL|ONE_AMOUNT|400,400,17577802,0.01019512516,4.13078347,0.184566921,5.0,21.97862630162747,8.791459314660566,2.9304864382201887,2.19786510347825,2.19786510347825,3515560.4,4.395725260325494,1.7582918629321131,0.8791459314660566,0.5860972876440377,0.43957302069565
980,2100,IB_PL_OA_400,49972480,INTERNAL_BATCH|PULL|ONE_AMOUNT|400,400,18472480,0.0107140384,4.3410328,0.19396104,5.25,23.09729821648278,9.238928528201706,3.0796428427339024,2.30973242085102,2.30973242085102,3518567.619047619,4.399485374568148,1.7597959101336584,0.8798979550668292,0.5865986367112195,0.43994903254305145
981,2200,IB_PL_OA_400,52346973,INTERNAL_BATCH|PULL|ONE_AMOUNT|400,400,19346973,0.01122124434,4.546538655,0.2031432165,5.5,24.190731562153026,9.676302303970456,3.225434101323485,2.4190758784651183,2.4190758784651183,3517631.4545454546,4.398314829482368,1.759327691630992,0.879663845815496,0.5864425638769973,0.43983197790274875
982,2300,IB_PL_OA_400,54718817,INTERNAL_BATCH|PULL|ONE_AMOUNT|400,400,20218817,0.01172691386,4.751421995,0.2122975785,5.75,25.28085269728221,10.112351194197512,3.3707837313991704,2.528088114652378,2.528088114652378,3516316.0,4.39667003430995,1.7586697729039151,0.8793348864519576,0.5862232576346383,0.4396674982004136
983,2400,IB_PL_OA_400,57091276,INTERNAL_BATCH|PULL|ONE_AMOUNT|400,400,21091276,0.01223294008,4.95644986,0.221458398,6.0,26.37174280541357,10.548707673933114,3.5162358913110383,2.63717724822639,2.63717724822639,3515212.6666666665,4.395290467568928,1.758117945655519,0.8790589728277595,0.5860393152185064,0.439529541371065
984,2500,IB_PL_OA_400,59488066,INTERNAL_BATCH|PULL|ONE_AMOUNT|400,400,21988066,0.01275307828,5.16719551,0.230874693,6.25,27.493055486090967,10.997233194859705,3.665744398286568,2.7493086424785416,2.7493086424785416,3518090.56,4.398888877774555,1.7595573111775527,0.8797786555887763,0.5865191037258509,0.43988938279656664
985,2600,IB_PL_OA_400,61861599,INTERNAL_BATCH|PULL|ONE_AMOUNT|400,400,22861599,0.01325972742,5.372475765,0.2400467895,6.5,28.58528848366026,11.434126830907795,3.811375610302598,2.858532065147466,2.858532065147466,3517169.076923077,4.397736689793886,1.759096435524276,0.879548217762138,0.5863654785080921,0.43977416386884094
986,2700,IB_PL_OA_400,64235043,INTERNAL_BATCH|PULL|ONE_AMOUNT|400,400,23735043,0.01376632494,5.5777351049999995,0.2492179515,6.75,29.6774101989577,11.870975954002615,3.956991984667538,2.967744359576682,2.967744359576682,3516302.6666666665,4.396653362808547,1.7586631042966836,0.8793315521483418,0.5862210347655612,0.4396658310483973
987,2800,IB_PL_OA_400,66607502,INTERNAL_BATCH|PULL|ONE_AMOUNT|400,400,24607502,0.01427235116,5.78276297,0.258378771,7.0,30.768300307089056,12.307332433738218,4.1024441445794055,3.0768334931506933,3.0768334931506933,3515357.4285714286,4.395471472441294,1.7581903476768883,0.8790951738384442,0.5860634492256295,0.4395476418786705
988,2900,IB_PL_OA_400,69004100,INTERNAL_BATCH|PULL|ONE_AMOUNT|400,400,25504100,0.014792378,5.9934635,0.26779305,7.25,31.88937291814626,12.755761926720675,4.251920642240226,3.1889408804138104,3.1889408804138104,3517806.896551724,4.398534195606381,1.759415438168369,0.8797077190841845,0.5864718127227897,0.4398539145398359
989,3000,IB_PL_OA_400,71375073,INTERNAL_BATCH|PULL|ONE_AMOUNT|400,400,26375073,0.01529754234,6.198142155,0.2769382665,7.5,32.97840498744636,13.191375190180343,4.397125063393448,3.297844209895606,3.297844209895606,3516676.4,4.397120664992848,1.7588500253573789,0.8794250126786894,0.586283341785793,0.4397125613194141
990,3100,IB_PL_OA_400,73748645,INTERNAL_BATCH|PULL|ONE_AMOUNT|400,400,27248645,0.0158042141,6.403431575000001,0.2861107725,7.75,34.070686749157254,13.628288331904585,4.542762777301528,3.4070725089841782,3.4070725089841782,3515954.193548387,4.396217645052549,1.7584888170199462,0.8792444085099731,0.5861629390066487,0.4396222592237649
991,3200,IB_PL_OA_400,76121680,INTERNAL_BATCH|PULL|ONE_AMOUNT|400,400,28121680,0.0163105744,6.6085948,0.29527764,8.0,35.162297066149186,14.064932895472582,4.688310965157528,3.516233663525294,3.516233663525294,3515210.0,4.395287133268648,1.7581166119340728,0.8790583059670364,0.586038870644691,0.43952920794066175
992,3300,IB_PL_OA_400,78518854,INTERNAL_BATCH|PULL|ONE_AMOUNT|400,400,29018854,0.01683093532,6.81943069,0.304697967,8.25,36.28408988606696,14.513650472287436,4.837883490762478,3.628413071755515,3.628413071755515,3517436.8484848486,4.39807150134145,1.759230360277265,0.8796151801386325,0.5864101200924217,0.43980764506127457
993,3400,IB_PL_OA_400,80892067,INTERNAL_BATCH|PULL|ONE_AMOUNT|400,400,29892067,0.01733739886,7.024635744999999,0.3138667035,8.5,37.3759227676026,14.950384061761973,4.983461353920657,3.7375964827760484,3.7375964827760484,3516713.7647058824,4.3971673844238355,1.7588687131484675,0.8794343565742337,0.5862895710494891,0.4397172332677704
994,3500,IB_PL_OA_400,83263271,INTERNAL_BATCH|PULL|ONE_AMOUNT|400,400,30763271,0.01784269718,7.229368685,0.3230143455,8.75,38.46524367066449,15.386112858841923,5.128704286280641,3.846528695666526,3.846528695666526,3515802.4,4.396027848075942,1.7584128981533627,0.8792064490766813,0.5861376327177875,0.4396032795047458
995,3600,IB_PL_OA_400,85639890,INTERNAL_BATCH|PULL|ONE_AMOUNT|400,400,31639890,0.0183511362,7.43537415,0.332218845,9.0,39.5613352872333,15.824549944033715,5.2748499813445715,3.9561379806696224,3.9561379806696224,3515543.3333333335,4.3957039208037,1.7582833271148572,0.8791416635574286,0.586094442371619,0.4395708867410692
996,3700,IB_PL_OA_400,88036040,INTERNAL_BATCH|PULL|ONE_AMOUNT|400,400,32536040,0.0188709032,7.6459694,0.34162842,9.25,40.6818477358434,16.272755371813197,5.424251790604399,4.068189351624992,4.068189351624992,3517409.7297297297,4.398037593064151,1.759216796952778,0.879608398476389,0.5864055989842594,0.43980425422972885
997,3800,IB_PL_OA_400,90406437,INTERNAL_BATCH|PULL|ONE_AMOUNT|400,400,33406437,0.01937573346,7.850512695000001,0.3507675885,9.5,41.77015959628292,16.70808055144047,5.569360183813489,4.177020660139683,4.177020660139683,3516467.052631579,4.396858904871887,1.7587453212042599,0.8793726606021299,0.58624844040142,0.43968638527786136
998,3900,IB_PL_OA_400,92781801,INTERNAL_BATCH|PULL|ONE_AMOUNT|400,400,34281801,0.01988344458,8.056223235000001,0.3599589105,9.75,42.86468200778226,17.145889953976607,5.715296651325536,4.286473024459245,4.286473024459245,3516082.153846154,4.396377641823821,1.7585528157924726,0.8792764078962363,0.5861842719308242,0.439638258918897
999,4000,IB_PL_OA_400,95151380,INTERNAL_BATCH|PULL|ONE_AMOUNT|400,400,35151380,0.0203878004,8.2605743,0.36908949,10.0,43.951971071610764,17.580806014550234,5.860268671516745,4.395202053197737,4.395202053197737,3515138.0,4.395197107161077,1.7580806014550234,0.8790403007275117,0.5860268671516745,0.4395202053197737
1000,4100,IB_PL_OA_400,97549898,INTERNAL_BATCH|PULL|ONE_AMOUNT|400,400,36049898,0.02090894084,8.47172603,0.378523929,10.25,45.075444378869875,18.03019578697401,6.0100652623246695,4.507549510351201,4.507549510351201,3517063.2195121953,4.397604329645842,1.7590434914120985,0.8795217457060492,0.5863478304706995,0.4397609278391416
1001,4200,IB_PL_OA_400,99922343,INTERNAL_BATCH|PULL|ONE_AMOUNT|400,400,36922343,0.02141495894,8.676750604999999,0.3876846015,10.5,46.16631698192476,18.46654526467202,6.155515088224006,4.6166368934155955,4.6166368934155955,3516413.619047619,4.396792093516644,1.7587185966354304,0.8793592983177152,0.5862395322118101,0.4396797041348186
1002,4300,IB_PL_OA_400,102294507,INTERNAL_BATCH|PULL|ONE_AMOUNT|400,400,37794507,0.02192081406,8.881709145,0.3968423235,10.75,47.25683823308759,18.90275420147263,6.300918067157543,4.725689141251247,4.725689141251247,3515768.093023256,4.395984951915126,1.7583957396718726,0.8791978698359363,0.5861319132239575,0.43959898988383694
1003,4400,IB_PL_OA_400,104670422,INTERNAL_BATCH|PULL|ONE_AMOUNT|400,400,38670422,0.02242884476,9.08754917,0.406039431,11.0,48.35204959438237,19.340839184202604,6.446946394734201,4.835210400627883,4.835210400627883,3515492.909090909,4.395640872216579,1.758258107654782,0.879129053827391,0.5860860358849274,0.4395645818752621
1004,4500,IB_PL_OA_400,107065740,INTERNAL_BATCH|PULL|ONE_AMOUNT|400,400,39565740,0.0229481292,-9.148795173709551,0.41544027,11.25,49.471521741304976,19.78862849089085,6.596209496963616,4.947157741297435,4.947157741297435,3516954.6666666665,4.397468599227109,1.7589891991902977,0.8794945995951489,0.5863297330634325,0.4397473547819942
1005,4600,IB_PL_OA_400,109438889,INTERNAL_BATCH|PULL|ONE_AMOUNT|400,400,40438889,0.02345455562,-8.943605158709552,0.4246083345,11.5,50.56327459963389,20.225330071050674,6.741776690350226,5.056333149988291,5.056333149988291,3516425.1304347827,4.396806486924686,1.7587243540044066,0.8793621770022033,0.5862414513348022,0.43968114347724263
1006,4700,IB_PL_OA_400,111811629,INTERNAL_BATCH|PULL|ONE_AMOUNT|400,400,41311629,0.02396074482,-8.73851125870955,0.4337721045,11.75,51.654516059657304,20.66182709168368,6.887275697227893,5.165457418791045,5.165457418791045,3515883.3191489363,4.396129026353813,1.7584533695049942,0.8792266847524971,0.5861511231683314,0.4396133973439188
1007,4800,IB_PL_OA_400,114185816,INTERNAL_BATCH|PULL|ONE_AMOUNT|400,400,42185816,0.02446777328,-8.533077313709551,0.442951068,12.0,52.747566794370364,21.099047822916468,7.033015940972156,5.274762615266369,5.274762615266369,3515484.6666666665,4.39563056619753,1.758253985243039,0.8791269926215195,0.5860846617476797,0.43956355127219743
1008,100,IB_PL_100,2428674,INTERNAL_BATCH|PULL|100,100,928674,0.00053863092,0.21823839,0.009751077,1.0,1.1611792419801743,0.4644721613989671,0.1548240537996557,0.11611805486872366,0.11611805486872366,928674.0,1.1611792419801743,0.4644721613989671,0.23223608069948354,0.1548240537996557,0.11611805486872366
1009,200,IB_PL_100,4857028,INTERNAL_BATCH|PULL|100,100,1857028,0.00107707624,0.43640158,0.019498794,2.0,2.321958367926699,0.9287842762243813,0.3095947587414604,0.23219609808905617,0.23219609808905617,928514.0,1.1609791839633494,0.46439213811219066,0.23219606905609533,0.1547973793707302,0.11609804904452808
1010,300,IB_PL_100,7285190,INTERNAL_BATCH|PULL|100,100,2785190,0.0016154102,0.65451965,0.029244495,3.0,3.4824974242530335,1.3930003631056638,0.4643334543685546,0.348250134320354,0.348250134320354,928396.6666666666,1.160832474751011,0.46433345436855455,0.23216672718427728,0.15477781812285152,0.11608337810678467
1011,400,IB_PL_100,9713736,INTERNAL_BATCH|PULL|100,100,3713736,0.00215396688,0.87272796,0.038994228,4.0,4.6435166198197475,1.8574085058752097,0.6191361686250699,0.4643521845297212,0.4643521845297212,928434.0,1.1608791549549369,0.4643521264688024,0.2321760632344012,0.15478404215626748,0.1160880461324303
1012,500,IB_PL_100,12142282,INTERNAL_BATCH|PULL|100,100,4642282,0.00269252356,1.09093627,0.048743961,5.0,5.804535815386462,2.321816648644756,0.7739388828815852,0.5804542347390884,0.5804542347390884,928456.4,1.1609071630772925,0.4643633297289511,0.23218166486447556,0.15478777657631704,0.11609084694781768
1013,600,IB_PL_100,14570124,INTERNAL_BATCH|PULL|100,100,5570124,0.00323067192,1.30897914,0.058486302,6.0,6.964674755679147,2.785872688952485,0.9286242296508284,0.6964682593219951,0.6964682593219951,928354.0,1.1607791259465245,0.4643121148254142,0.2321560574127071,0.15477070494180473,0.11607804322033252
1014,700,IB_PL_100,16999310,INTERNAL_BATCH|PULL|100,100,6499310,0.0037695998,1.52733785,0.068242755,7.0,8.126494183313161,3.2506009248691368,1.0835336416230457,0.8126503328281446,0.8126503328281446,928472.8571428572,1.1609277404733087,0.464371560695591,0.2321857803477955,0.15479052023186365,0.11609290468973495
1015,800,IB_PL_100,19428176,INTERNAL_BATCH|PULL|100,100,7428176,0.00430834208,1.74562136,0.077995848,8.0,9.287913494913525,3.7151691142122356,1.238389704737412,0.9287923946859029,0.9287923946859029,928522.0,1.1609891868641906,0.46439613927652945,0.23219806963826473,0.1547987130921765,0.11609904933573786
1016,900,IB_PL_100,21856594,INTERNAL_BATCH|PULL|100,100,8356594,0.00484682452,1.96379959,0.087744237,9.0,10.448772644066779,4.17951323835236,1.3931710794507868,1.0448784402359137,1.0448784402359137,928510.4444444445,1.1609747382296423,0.464390359816929,0.2321951799084645,0.154796786605643,0.11609760447065708
1017,1000,IB_PL_100,24284820,INTERNAL_BATCH|PULL|100,100,9284820,0.0053851956,2.1819327,0.09749061,10.0,11.609391723599844,4.643761334548354,1.5479204448494512,1.1609404787968898,1.1609404787968898,928482.0,1.1609391723599845,0.46437613345483536,0.23218806672741768,0.15479204448494513,0.11609404787968898
1018,1100,IB_PL_100,26714262,INTERNAL_BATCH|PULL|100,100,10214262,0.00592427196,2.40035157,0.107249751,11.0,12.771531244060778,5.108617607723848,1.7028725359079493,1.2771545616217521,1.2771545616217521,928569.2727272727,1.1610482949146161,0.46441978252034977,0.23220989126017488,0.1548065941734499,0.116104960147432
1019,1200,IB_PL_100,29141272,INTERNAL_BATCH|PULL|100,100,11141272,0.00646193776,2.61819892,0.116983356,12.0,13.930629882665974,5.57225752694034,1.85741917564678,1.393064555918842,1.393064555918842,928439.3333333334,1.1608858235554977,0.464354793911695,0.2321773969558475,0.15478493130389834,0.11608871299323682
1020,1300,IB_PL_100,31571226,INTERNAL_BATCH|PULL|100,100,12071226,0.00700131108,2.83673811,0.126747873,13.0,15.093409588780746,6.0373698746335185,2.0124566248778395,1.5093426573811302,1.5093426573811302,928555.8461538461,1.1610315068292882,0.4644130672795014,0.2322065336397507,0.1548043557598338,0.11610328133701
1021,1400,IB_PL_100,33999004,INTERNAL_BATCH|PULL|100,100,12999004,0.00753942232,3.05476594,0.136489542,14.0,16.253468505866703,6.5013939056265375,2.1671313018755125,1.6253486796343586,1.6253486796343586,928500.2857142857,1.1609620361333357,0.4643852789733241,0.23219263948666205,0.15479509299110802,0.11609633425959703
1022,1500,IB_PL_100,36426398,INTERNAL_BATCH|PULL|100,100,13926398,0.00807731084,3.27270353,0.146227179,15.0,17.413047283712277,6.965225880731293,2.3217419602437643,1.7413066879095176,1.7413066879095176,928426.5333333333,1.1608698189141518,0.46434839204875283,0.23217419602437642,0.15478279734958428,0.11608711252730118
1023,1600,IB_PL_100,38856416,INTERNAL_BATCH|PULL|100,100,14856416,0.00861672128,3.49125776,0.155992368,16.0,18.57590701303378,7.430370237739182,2.476790079246394,1.857592791701484,1.857592791701484,928526.0,1.1609941883146113,0.4643981398586989,0.23219906992934944,0.15479937995289964,0.11609954948134275
1024,1700,IB_PL_100,41285666,INTERNAL_BATCH|PULL|100,100,15785666,0.00915568628,3.70963151,0.165749493,17.0,19.737806463874524,7.895130482970544,2.6317101609901816,1.9737828675373117,1.9737828675373117,928568.5882352941,1.1610474390514425,0.4644194401747379,0.23220972008736895,0.15480648005824596,0.11610487456101834
1025,1800,IB_PL_100,43712868,INTERNAL_BATCH|PULL|100,100,16712868,0.00969346344,3.92752398,0.175485114,18.0,20.897145172099908,8.358866430131169,2.7862888100437226,2.0897168688234364,2.0897168688234364,928492.6666666666,1.160952509561106,0.46438146834062044,0.23219073417031022,0.1547938227802068,0.116095381601302
1026,1900,IB_PL_100,46142118,INTERNAL_BATCH|PULL|100,100,17642118,0.01023242844,4.14589773,0.185242239,19.0,22.059044622940654,8.823626675362531,2.94120889178751,2.205906944659264,2.205906944659264,928532.5263157894,1.1610023485758239,0.46440140396644897,0.23220070198322448,0.15480046798881633,0.1161003655083823
1027,2000,IB_PL_100,48570792,INTERNAL_BATCH|PULL|100,100,18570792,0.01077105936,4.36413612,0.194993316,20.0,23.220223864920825,9.288098836761497,3.096032945587166,2.322024999527988,2.322024999527988,928539.6,1.1610111932460414,0.46440494183807485,0.23220247091903742,0.1548016472793583,0.11610124997639938
1028,2100,IB_PL_100,50998250,INTERNAL_BATCH|PULL|100,100,19498250,0.011308985,4.58208875,0.204731625,21.0,24.37988266597313,9.751962821180964,3.2506542737269877,2.437991010132825,2.437991010132825,928488.0952380953,1.1609467936177682,0.4643791819609983,0.23218959098049916,0.1547930606536661,0.116094810006325
1029,2200,IB_PL_100,53428076,INTERNAL_BATCH|PULL|100,100,20428076,0.01184828408,4.80059786,0.214494798,22.0,25.542502325674445,10.217011150244721,3.405670383414907,2.554253106935757,2.554253106935757,928548.9090909091,1.161022832985202,0.4644095977383964,0.2322047988691982,0.15480319924613214,0.1161024139516253
1030,2300,IB_PL_100,55855150,INTERNAL_BATCH|PULL|100,100,21355150,0.012385987,5.01846025,0.224229075,23.0,26.70168098748637,10.680683078775925,3.560227692925308,2.6701711035625246,2.6701711035625246,928484.7826086957,1.1609426516298422,0.46437752516417063,0.23218876258208532,0.15479250838805686,0.11609439580706629
1031,2400,IB_PL_100,58282864,INTERNAL_BATCH|PULL|100,100,22282864,0.01292406112,5.23647304,0.233970072,24.0,27.861659881365597,11.144675100454233,3.714891700151411,2.786169123486075,2.786169123486075,928452.6666666666,1.1609024950568998,0.46436146251892635,0.23218073125946317,0.15478715417297545,0.11609038014525312
1032,2500,IB_PL_100,60712434,INTERNAL_BATCH|PULL|100,100,23212434,0.01346321172,5.45492199,0.243730557,25.0,29.02395944823999,11.609595392259147,3.869865130753049,2.9023992109702936,2.9023992109702936,928497.36,1.1609583779295995,0.4643838156903659,0.23219190784518295,0.15479460523012195,0.11609596843881174
1033,2600,IB_PL_100,63141300,INTERNAL_BATCH|PULL|100,100,24141300,0.014001954,5.6732055,0.25348365,26.0,30.185378759840354,12.074163581602246,4.024721193867415,3.018541272828052,3.018541272828052,928511.5384615385,1.160976106147706,0.4643909069847018,0.2321954534923509,0.15479696899490059,0.11609774126261739
1034,2700,IB_PL_100,65569974,INTERNAL_BATCH|PULL|100,100,25069974,0.01454058492,5.89144389,0.263234727,27.0,31.34655800182053,12.538635743001214,4.179545247667071,3.1346593276967756,3.1346593276967756,928517.5555555555,1.1609836296970566,0.4643939164074523,0.23219695820372616,0.15479797213581745,0.11609849361839909
1035,2800,IB_PL_100,67997688,INTERNAL_BATCH|PULL|100,100,25997688,0.01507865904,6.10945668,0.272975724,28.0,32.50653689569975,13.002627764679522,4.334209254893174,3.2506573476203258,3.2506573476203258,928488.8571428572,1.160947746274991,0.46437956302426864,0.23218978151213432,0.15479318767475622,0.1160949052721545
1036,2900,IB_PL_100,70427066,INTERNAL_BATCH|PULL|100,100,26927066,0.01561769828,6.32786051,0.282734193,29.0,33.66859639295396,13.467452028540306,4.489150676180102,3.36686342811551,3.36686342811551,928519.5172413794,1.1609860825156537,0.4643948975358726,0.2321974487679363,0.1547982991786242,0.11609873890053483
1037,3000,IB_PL_100,72853372,INTERNAL_BATCH|PULL|100,100,27853372,0.01615495576,6.54554242,0.292460406,30.0,34.826814776285126,13.930739845294982,4.64357994843166,3.4826853967861395,3.4826853967861395,928445.7333333333,1.1608938258761707,0.464357994843166,0.232178997421583,0.15478599828105533,0.11608951322620464
1038,3100,IB_PL_100,75282174,INTERNAL_BATCH|PULL|100,100,28782174,0.01669366092,6.76381089,0.302212827,31.0,35.98815406467876,14.39527602532337,4.798425341774457,3.5988194563142195,3.5988194563142195,928457.2258064516,1.1609081956347986,0.46436374275236675,0.23218187137618337,0.15478791425078892,0.1160909502036845
1039,3200,IB_PL_100,77710464,INTERNAL_BATCH|PULL|100,100,29710464,0.01723206912,6.98195904,0.311959872,32.0,37.14885316741855,14.859556130834072,4.953185376944691,3.7148894972048736,3.7148894972048736,928452.0,1.1609016614818297,0.46436112908856475,0.23218056454428238,0.1547870430295216,0.1160902967876523
1040,3300,IB_PL_100,80140418,INTERNAL_BATCH|PULL|100,100,30640418,0.01777144244,7.20049823,0.321724389,33.0,38.31163287353333,15.32466847852725,5.1082228261757505,3.831167598667162,3.831167598667162,928497.5151515151,1.1609585719252522,0.4643838932887046,0.2321919466443523,0.15479463109623487,0.11609598783839885
1041,3400,IB_PL_100,82568964,INTERNAL_BATCH|PULL|100,100,31568964,0.01830999912,7.41870654,0.331474122,34.0,39.472652069100036,15.789076621296797,5.263025540432266,3.9472696488765293,3.9472696488765293,928498.9411764706,1.1609603549735306,0.4643846065087293,0.23219230325436466,0.1547948688362431,0.11609616614342733
1042,3500,IB_PL_100,84995398,INTERNAL_BATCH|PULL|100,100,32495398,0.01884733084,7.63641853,0.341201679,35.0,40.631030498844666,16.252428456680896,5.417476152226965,4.063107622206515,4.063107622206515,928439.9428571429,1.1608865856812762,0.4643550987623113,0.23217754938115565,0.15478503292077042,0.11608878920590043
1043,3600,IB_PL_100,87427272,INTERNAL_BATCH|PULL|100,100,33427272,0.01938781776,7.85540892,0.350986356,36.0,41.79621090116134,16.71850108381539,5.57283369460513,4.17962579355915,4.17962579355915,928535.3333333334,1.1610058583655927,0.46440280788376087,0.23220140394188044,0.15480093596125363,0.11610071648775416
1044,3700,IB_PL_100,89856202,INTERNAL_BATCH|PULL|100,100,34356202,0.01992659716,8.07370747,0.360740121,37.0,42.95771023596843,17.1831012824732,5.727700427491067,4.2957758577465865,4.2957758577465865,928546.0,1.1610191955667144,0.46440814276954595,0.23220407138477298,0.15480271425651532,0.1161020502093672
1045,3800,IB_PL_100,92281932,INTERNAL_BATCH|PULL|100,100,35281932,0.02046352056,8.29125402,0.370460286,38.0,44.115208410439024,17.64610101539548,5.882033671798493,4.411525805450112,4.411525805450112,928471.8947368421,1.1609265371168165,0.46437107935251265,0.23218553967625633,0.15479035978417088,0.1160927843539503
1046,3900,IB_PL_100,94712526,INTERNAL_BATCH|PULL|100,100,36212526,0.02100326508,8.50994361,0.380231523,39.0,45.2787883486211,18.111533456235765,6.0371778187452545,4.527883930209182,4.527883930209182,928526.3076923077,1.1609945730415667,0.46439829374963504,0.23219914687481752,0.15479943124987833,0.1160995879540816
1047,4000,IB_PL_100,97137360,INTERNAL_BATCH|PULL|100,100,37137360,0.0215396688,8.7272796,0.38994228,40.0,46.43516619819748,18.574085058752097,6.191361686250699,4.6435218452972125,4.6435218452972125,928434.0,1.1608791549549369,0.4643521264688024,0.2321760632344012,0.15478404215626748,0.1160880461324303
1048,4100,IB_PL_100,99568658,INTERNAL_BATCH|PULL|100,100,38068658,0.02207982164,8.94613463,0.399720909,41.0,47.59962639165358,19.039869602054196,6.346623200684733,4.759967995682743,4.759967995682743,928503.8536585366,1.1609664973574043,0.4643870634647365,0.23219353173236826,0.15479568782157885,0.11609678038250593
1049,4200,IB_PL_100,101996436,INTERNAL_BATCH|PULL|100,100,38996436,0.02261793288,9.16416246,0.409462578,42.0,48.759685308739535,19.503893633047216,6.501297877682406,4.875974017935971,4.875974017935971,928486.5714285715,1.1609448883033222,0.46437841983445755,0.23218920991722877,0.15479280661148587,0.116094619474666
1050,4300,IB_PL_100,104423830,INTERNAL_BATCH|PULL|100,100,39923830,0.0231558214,-9.064644023709551,0.419200215,43.0,49.91926408658511,19.967725608151973,6.655908536050657,4.99193202621113,4.99193202621113,928461.1627906977,1.1609131182926768,0.4643657118174877,0.23218285590874385,0.15478857060582923,0.1160914424700263
1051,4400,IB_PL_100,106855000,INTERNAL_BATCH|PULL|100,100,40855000,0.0236959,-8.845819073709551,0.4289775,44.0,51.083564233627754,20.433446132824653,6.81114871094155,5.108362171937305,5.108362171937305,928522.7272727273,1.1609900962188127,0.4643965030187421,0.23219825150937104,0.1547988343395807,0.1160991402713024
1052,4500,IB_PL_100,109283098,INTERNAL_BATCH|PULL|100,100,41783098,0.02423419684,-8.627716043709551,0.438722529,45.0,52.244023266747355,20.897630210391224,6.965876736797075,5.224408205838925,5.224408205838925,928513.2888888889,1.1609782948166079,0.46439178245313834,0.23219589122656917,0.15479726081771278,0.11609796012975389
1053,4600,IB_PL_100,111711580,INTERNAL_BATCH|PULL|100,100,42711580,0.0247727164,-8.409522773709552,0.44847159,46.0,53.404962439107344,21.36200634384606,7.12066878128202,5.340502253718614,5.340502253718614,928512.6086956522,1.1609774443284204,0.46439144225752305,0.23219572112876152,0.15479714741917436,0.11609787508083944
1054,4700,IB_PL_100,114139550,INTERNAL_BATCH|PULL|100,100,43639550,0.025310939,-8.19144982370955,0.458215275,47.0,54.56526142581349,21.82612640278321,7.275375467594404,5.456532282960877,5.456532282960877,928501.0638297872,1.1609630090598613,0.4643856681443236,0.2321928340721618,0.15479522271477453,0.11609643155235908
1055,4800,IB_PL_100,116568992,INTERNAL_BATCH|PULL|100,100,44568992,0.02585001536,-7.973030953709552,0.467974416,48.0,55.72740094627442,22.290982675958706,7.430327558652901,5.572746365785739,5.572746365785739,928520.6666666666,1.1609875197140505,0.4643954724158063,0.23219773620790315,0.15479849080526878,0.11609888262053623
1056,100,IB_PL_200,2428674,INTERNAL_BATCH|PULL|200,200,928674,0.00053863092,0.21823839,0.009751077,0.5,1.1611792419801743,0.4644721613989671,0.1548240537996557,0.11611805486872366,0.11611805486872366,1857348.0,2.3223584839603486,0.9289443227979342,0.4644721613989671,0.3096481075993114,0.23223610973744732
1057,200,IB_PL_200,4834174,INTERNAL_BATCH|PULL|200,200,1834174,0.00106382092,0.43103089,0.019258827,1.0,2.293382580948475,0.9173539499994499,0.30578464999981664,0.2293385161755216,0.2293385161755216,1834174.0,2.293382580948475,0.9173539499994499,0.45867697499972493,0.30578464999981664,0.2293385161755216
1058,300,IB_PL_200,7262336,INTERNAL_BATCH|PULL|200,200,2762336,0.00160215488,0.64914896,0.029004528,1.5,3.4539216372748096,1.3815700368807322,0.4605233456269108,0.34539255240681943,0.34539255240681943,1841557.3333333333,2.302614424849873,0.9210466912538214,0.4605233456269107,0.3070155637512738,0.2302617016045463
1059,400,IB_PL_200,9668028,INTERNAL_BATCH|PULL|200,200,3668028,0.00212745624,0.86198658,0.038514294,2.0,4.5863650458633005,1.8345478534253468,0.6115159511417823,0.45863702070265205,0.45863702070265205,1834014.0,2.2931825229316503,0.9172739267126734,0.4586369633563367,0.3057579755708911,0.22931851035132603
1060,500,IB_PL_200,12096574,INTERNAL_BATCH|PULL|200,200,4596574,0.00266601292,1.08019489,0.048264027,2.5,5.747384241430015,2.2989559961948927,0.7663186653982975,0.5747390709120193,0.5747390709120193,1838629.6,2.298953696572006,0.9195823984779571,0.45979119923897854,0.30652746615931903,0.2298956283648077
1061,600,IB_PL_200,14501562,INTERNAL_BATCH|PULL|200,200,5501562,0.00319090596,1.29286707,0.057766401,3.0,6.8789473947444755,2.7515817102776907,0.9171939034258969,0.6878955135813913,0.6878955135813913,1833854.0,2.292982464914825,0.9171939034258969,0.45859695171294845,0.3057313011419657,0.22929850452713046
1062,700,IB_PL_200,16930748,INTERNAL_BATCH|PULL|200,200,6430748,0.00372983384,1.51122578,0.067522854,3.5,8.04076682237849,3.2163099461943427,1.072103315398114,0.8040775870875408,0.8040775870875408,1837356.5714285714,2.297361949250997,0.9189456989126693,0.45947284945633465,0.30631523297088975,0.2297364534535831
1063,800,IB_PL_200,19336760,INTERNAL_BATCH|PULL|200,200,7336760,0.0042553208,1.7241386,0.07703598,4.0,9.173610347000631,3.66944780931251,1.2231492697708366,0.9173620670317646,0.9173620670317646,1834190.0,2.2934025867501577,0.9173619523281275,0.4586809761640637,0.30578731744270915,0.22934051675794115
1064,900,IB_PL_200,21765178,INTERNAL_BATCH|PULL|200,200,8265178,0.00479380324,1.94231683,0.086784369,4.5,10.334469496153885,4.133791933452635,1.3779306444842117,1.0334481125817754,1.0334481125817754,1836706.2222222222,2.2965487769230855,0.9186204296561411,0.45931021482807055,0.30620680988538035,0.22965513612928343
1065,1000,IB_PL_200,24170550,INTERNAL_BATCH|PULL|200,200,9170550,0.005318919,2.15507925,0.096290775,5.0,11.466512788708725,4.586609703423696,1.5288699011412321,1.1466525692292169,1.1466525692292169,1834110.0,2.293302557741745,0.9173219406847393,0.45866097034236963,0.3057739802282464,0.22933051384584338
1066,1100,IB_PL_200,26599992,INTERNAL_BATCH|PULL|200,200,10099992,0.00585799536,2.37349812,0.106049916,5.5,12.62865230916966,5.05146597659919,1.6838219921997302,1.2628666520540792,1.2628666520540792,1836362.1818181819,2.296118601667211,0.918448359381671,0.4592241796908355,0.3061494531272237,0.22961211855528715
1067,1200,IB_PL_200,29004148,INTERNAL_BATCH|PULL|200,200,11004148,0.00638240584,2.58597478,0.115543554,6.0,13.75917516079663,5.503675569590751,1.834558523196917,1.3759190644376345,1.3759190644376345,1834024.6666666667,2.293195860132772,0.9172792615984585,0.45863963079922926,0.30575975386615284,0.22931984407293907
1068,1300,IB_PL_200,31434102,INTERNAL_BATCH|PULL|200,200,11934102,0.00692177916,2.80451397,0.125308071,6.5,14.921954866911404,5.9687879172839295,1.9895959724279766,1.4921971658999227,1.4921971658999227,1836015.6923076923,2.295685364140216,0.9182750641975276,0.4591375320987638,0.3060916880658425,0.22956879475383424
1069,1400,IB_PL_200,33839026,INTERNAL_BATCH|PULL|200,200,12839026,0.00744663508,3.01717111,0.134809773,7.0,16.053437997019135,6.421381622052017,2.1404605406840056,1.6053456062396165,1.6053456062396165,1834146.5714285714,2.293348285288448,0.9173402317217167,0.4586701158608584,0.3057800772405722,0.2293350866056595
1070,1500,IB_PL_200,36266420,INTERNAL_BATCH|PULL|200,200,13766420,0.0079845236,3.2351087,0.14454741,7.5,17.213016774864712,6.885213597156772,2.2950711990522574,1.7213036145147755,1.7213036145147755,1835522.6666666667,2.2950689033152947,0.9180284796209031,0.45901423981045153,0.3060094932069677,0.22950714860197008
1071,1600,IB_PL_200,38673584,INTERNAL_BATCH|PULL|200,200,14673584,0.00851067872,3.44829224,0.154072632,8.0,18.34730071720799,7.33892762793973,2.4463092093132435,1.8347321363932074,1.8347321363932074,1834198.0,2.2934125896509987,0.9173659534924663,0.45868297674623315,0.30578865116415543,0.22934151704915093
1072,1700,IB_PL_200,41102834,INTERNAL_BATCH|PULL|200,200,15602834,0.00904964372,3.66666599,0.163829757,8.5,19.509200168048736,7.803687873171093,2.601229291057031,1.9509222122290353,1.9509222122290353,1835627.5294117648,2.2952000197704394,0.9180809262554227,0.45904046312771135,0.30602697541847423,0.22952026026223946
1073,1800,IB_PL_200,43507182,INTERNAL_BATCH|PULL|200,200,16507182,0.00957416556,3.87918777,0.173325411,9.0,20.639963089295897,8.255993494106786,2.751997831368928,2.063998631601625,2.063998631601625,1834131.3333333333,2.2933292321439884,0.9173326104563094,0.4586663052281547,0.3057775368187698,0.22933318128906943
1074,1900,IB_PL_200,45936432,INTERNAL_BATCH|PULL|200,200,17436432,0.01011313056,4.09756152,0.183082536,9.5,21.80186254013664,8.720753739338148,2.9069179131127156,2.180188707437453,2.180188707437453,1835413.894736842,2.2949328989617515,0.9179740778250681,0.45898703891253406,0.3059913592750227,0.22949354815131082
1075,2000,IB_PL_200,48342252,INTERNAL_BATCH|PULL|200,200,18342252,0.01063850616,4.31042922,0.192593646,10.0,22.93446599513859,9.173795574512184,3.0579318581707278,2.293449180392642,2.293449180392642,1834225.2,2.293446599513859,0.9173795574512182,0.4586897787256091,0.30579318581707277,0.22934491803926418
1076,2100,IB_PL_200,50769710,INTERNAL_BATCH|PULL|200,200,19269710,0.0111764318,4.52838185,0.202331955,10.5,24.094124796190897,9.637659558931649,3.21255318631055,2.4094151909974793,2.4094151909974793,1835210.4761904762,2.2946785520181807,0.9178723389458714,0.4589361694729357,0.3059574463152904,0.22946811342833134
1077,2200,IB_PL_200,53176682,INTERNAL_BATCH|PULL|200,200,20176682,0.01170247556,4.74152027,0.211855161,11.0,25.228168668913984,10.091277561770475,3.363759187256825,2.522819705886876,2.522819705886876,1834243.8181818181,2.2934698789921804,0.9173888692518614,0.4586944346259307,0.30579628975062045,0.229347245989716
1078,2300,IB_PL_200,55603756,INTERNAL_BATCH|PULL|200,200,21103756,0.01224017848,4.95938266,0.221589438,11.5,26.38734733072591,10.554949490301677,3.518316496767226,2.6387377025136445,2.6387377025136445,1835109.2173913044,2.2945519418022533,0.9178216948088416,0.4589108474044208,0.3059405649362805,0.22945545239249082
1079,2400,IB_PL_200,58008616,INTERNAL_BATCH|PULL|200,200,22008616,0.01276499728,5.17202476,0.231090468,12.0,27.518750437626913,11.007511185755055,3.669170395251685,2.75187814052366,2.75187814052366,1834051.3333333333,2.293229203135576,0.9172925988129211,0.45864629940646057,0.30576419960430706,0.22932317837697166
1080,2500,IB_PL_200,60438186,INTERNAL_BATCH|PULL|200,200,22938186,0.01330414788,5.39047371,0.240850953,12.5,28.681050004501305,11.47243147755997,3.8241438258533234,2.8681082280078787,2.8681082280078787,1835054.88,2.294484000360104,0.9177945182047975,0.45889725910239876,0.30593150606826586,0.2294486582406303
1081,2600,IB_PL_200,62844198,INTERNAL_BATCH|PULL|200,200,23844198,0.01382963484,5.60338653,0.250364079,13.0,29.813893529123447,11.925569340678138,3.975189780226046,2.9813927079521028,2.9813927079521028,1834169.076923077,2.2933764253171884,0.9173514877444722,0.4586757438722361,0.3057838292481574,0.2293379006117002
1082,2700,IB_PL_200,65272872,INTERNAL_BATCH|PULL|200,200,24772872,0.01436826576,5.82162492,0.260115156,13.5,30.97507277110362,12.390041502077105,4.130013834025702,3.0975107628208263,3.0975107628208263,1835027.5555555555,2.2944498348965645,0.9177808520057115,0.45889042600285573,0.30592695066857045,0.22944524169043157
1083,2800,IB_PL_200,67677732,INTERNAL_BATCH|PULL|200,200,25677732,0.01489308456,6.03426702,0.269616186,14.0,32.10647587800462,12.842603197530481,4.280867732510161,3.210651200830842,3.210651200830842,1834123.7142857143,2.2933197055717587,0.9173287998236058,0.4586643999118029,0.3057762666078686,0.22933222863077443
1084,2900,IB_PL_200,70107110,INTERNAL_BATCH|PULL|200,200,26607110,0.0154321238,6.25267085,0.279374655,14.5,33.26853537525883,13.307427461391265,4.435809153797088,3.326857281326026,3.326857281326026,1834973.103448276,2.29438175001785,0.9177536180269839,0.4588768090134919,0.3059178726756613,0.22943843319489834
1085,3000,IB_PL_200,72510562,INTERNAL_BATCH|PULL|200,200,27510562,0.01595612596,6.46498207,0.288860901,15.0,34.398177971611766,13.759284951921009,4.586428317307003,3.4398216680831206,3.4398216680831206,1834037.4666666666,2.2932118647741175,0.9172856634614005,0.45864283173070025,0.30576188782046687,0.2293214445388747
1086,3100,IB_PL_200,74939364,INTERNAL_BATCH|PULL|200,200,28439364,0.01649483112,6.68325054,0.298613322,15.5,35.5595172600054,14.223821131949398,4.741273710649799,3.5559557276112006,3.5559557276112006,1834797.677419355,2.2941624038713164,0.9176658794806063,0.45883293974030315,0.30588862649353543,0.22941649855556134
1087,3200,IB_PL_200,77344800,INTERNAL_BATCH|PULL|200,200,29344800,0.017019984,6.896028,0.3081204,16.0,36.691640575766975,14.676670911235169,4.89222363707839,3.6691681865883203,3.6691681865883203,1834050.0,2.293227535985436,0.917291931952198,0.458645965976099,0.30576397731739935,0.22932301166177002
1088,3300,IB_PL_200,79774754,INTERNAL_BATCH|PULL|200,200,30274754,0.01755935732,7.11456719,0.317884917,16.5,37.854420281881744,15.141783258928347,5.047261086309449,3.7854462880506086,3.7854462880506086,1834833.5757575757,2.294207289811015,0.9176838338744453,0.45884191693722265,0.30589461129148177,0.22942098715458234
1089,3400,IB_PL_200,82180446,INTERNAL_BATCH|PULL|200,200,31180446,0.01808465868,7.32740481,0.327394683,17.0,38.98686369047024,15.594761075472963,5.198253691824321,3.8986907563464412,3.8986907563464412,1834143.8823529412,2.2933449229688376,0.9173388867925272,0.4586694433962636,0.30577962893084243,0.22933475037332007
1090,3500,IB_PL_200,84606880,INTERNAL_BATCH|PULL|200,200,32106880,0.0186219904,7.5451168,0.33712224,17.5,40.14524212021486,16.05811291085706,5.35270430361902,4.014528729676427,4.014528729676427,1834678.857142857,2.294013835440849,0.9176064520489747,0.45880322602448737,0.30586881734965826,0.22940164169579583
1091,3600,IB_PL_200,87015900,INTERNAL_BATCH|PULL|200,200,33015900,0.019149222,7.7587365,0.34666695,18.0,41.28184673555331,16.512755211766624,5.504251737255541,4.128189319115528,4.128189319115528,1834216.6666666667,2.293435929752962,0.9173752895425903,0.45868764477129514,0.30579176318086343,0.22934385106197375
1092,3700,IB_PL_200,89444830,INTERNAL_BATCH|PULL|200,200,33944830,0.0196880014,7.97703505,0.356420715,18.5,42.443346070360406,16.977355410424433,5.659118470141478,4.244339383302964,4.244339383302964,1834855.6756756757,2.2942349227221843,0.9176948870499694,0.4588474435249847,0.30589829568332316,0.2294237504488089
1093,3800,IB_PL_200,91847706,INTERNAL_BATCH|PULL|200,200,34847706,0.02021166948,8.18921091,0.365900913,19.0,43.57226845785278,17.428924817121782,5.80964160570726,4.357231749092954,4.357231749092954,1834089.7894736843,2.2932772872554095,0.9173118324800938,0.4586559162400469,0.30577061082669793,0.22932798679436606
1094,3900,IB_PL_200,94278300,INTERNAL_BATCH|PULL|200,200,35778300,0.020751414,8.4079005,0.37567215,19.5,44.735848396034854,17.894357257962067,5.964785752654023,4.473589873852025,4.473589873852025,1834784.6153846155,2.294146071591531,0.9176593465621573,0.45882967328107865,0.3058864488540524,0.2294148653257449
1095,4000,IB_PL_200,96680280,INTERNAL_BATCH|PULL|200,200,36680280,0.0212745624,8.6198658,0.38514294,20.0,45.863650458633,18.345478534253466,6.115159511417823,4.586370207026521,4.586370207026521,1834014.0,2.2931825229316503,0.9172739267126734,0.4586369633563367,0.3057579755708911,0.22931851035132603
1096,4100,IB_PL_200,99111578,INTERNAL_BATCH|PULL|200,200,37611578,0.02181471524,8.83872083,0.394921569,20.5,47.028110652089104,18.81126307755557,6.2704210258518565,4.702816357412051,4.702816357412051,1834711.1219512196,2.294054178150688,0.9176225891490521,0.4588112945745261,0.3058741963830174,0.2294056759713196
1097,4200,IB_PL_200,101516502,INTERNAL_BATCH|PULL|200,200,38516502,0.02233957116,9.05137797,0.404423271,21.0,48.159593782196836,19.263856782323657,6.421285594107886,4.815964797751746,4.815964797751746,1834119.142857143,2.293313989628421,0.9173265134439836,0.4586632567219918,0.3057755044813279,0.22933165703579741
1098,4300,IB_PL_200,103943896,INTERNAL_BATCH|PULL|200,200,39443896,0.02287745968,-9.177428513709552,0.414160908,21.5,49.31917256004241,19.72768875742841,6.575896252476137,4.931922806026905,4.931922806026905,1834599.8139534884,2.2939150027926702,0.9175669189501586,0.4587834594750793,0.3058556396500529,0.22939175841985604
1099,4400,IB_PL_200,106352212,INTERNAL_BATCH|PULL|200,200,40352212,0.02340428296,-8.963974253709551,0.423698226,22.0,50.45489692010683,20.18197895587616,6.727326318625386,5.045495369839545,5.045495369839545,1834191.4545454546,2.2934044054594014,0.9173626798125527,0.45868133990627635,0.3057875599375176,0.22934069862907022
1100,4500,IB_PL_200,108780310,INTERNAL_BATCH|PULL|200,200,41280310,0.0239425798,-8.745871223709552,0.433443255,22.5,51.615355953226434,20.646163033442733,6.882054344480911,5.161541403741164,5.161541403741164,1834680.4444444445,2.294015820143397,0.9176072459307881,0.45880362296539406,0.30586908197692936,0.22940184016627396
1101,4600,IB_PL_200,111185938,INTERNAL_BATCH|PULL|200,200,42185938,0.02446784404,-8.533048643709552,0.442952349,23.0,52.7477193386082,21.099108840672635,7.033036280224212,5.274777869707319,5.274777869707319,1834171.2173913044,2.2933791016786174,0.9173525582901146,0.4586762791450573,0.3057841860967049,0.2293381682481443
1102,4700,IB_PL_200,113613908,INTERNAL_BATCH|PULL|200,200,43113908,0.02500606664,-8.314975693709552,0.452696034,23.5,53.908018325314345,21.563228899609786,7.187742966536596,5.390807898949582,5.390807898949582,1834634.3829787234,2.2939582266091207,0.9175842084940334,0.4587921042470167,0.3058614028313445,0.22939608080636517
1103,4800,IB_PL_200,116020496,INTERNAL_BATCH|PULL|200,200,44020496,0.02553188768,-8.101927513709551,0.462215208,24.0,55.041582058797054,22.01665484656035,7.338884948853449,5.504164399860909,5.504164399860909,1834187.3333333333,2.293399252449877,0.9173606186066812,0.4586803093033406,0.3057868728688937,0.2293401833275379
1104,100,IB_PL_300,2428674,INTERNAL_BATCH|PULL|300,300,928674,0.00053863092,0.21823839,0.009751077,0.3333333333333333,1.1611792419801743,0.4644721613989671,0.1548240537996557,0.11611805486872366,0.11611805486872366,2786022.0,3.483537725940523,1.3934164841969012,0.6967082420984506,0.4644721613989671,0.34835416460617097
1105,200,IB_PL_300,4834174,INTERNAL_BATCH|PULL|300,300,1834174,0.00106382092,0.43103089,0.019258827,0.6666666666666666,2.293382580948475,0.9173539499994499,0.30578464999981664,0.2293385161755216,0.2293385161755216,2751261.0,3.4400738714227126,1.3760309249991747,0.6880154624995873,0.45867697499972493,0.3440077742632824
1106,300,IB_PL_300,7239766,INTERNAL_BATCH|PULL|300,300,2739766,0.00158906428,0.64384501,0.028767543,1.0,3.42570095327645,1.370281751989829,0.4567605839966097,0.342570480831232,0.342570480831232,2739766.0,3.42570095327645,1.370281751989829,0.6851408759949145,0.4567605839966097,0.342570480831232
1107,400,IB_PL_300,9668312,INTERNAL_BATCH|PULL|300,300,3668312,0.00212762096,0.86205332,0.038517276,1.3333333333333333,4.586720148843164,1.834689894759375,0.6115632982531249,0.4586725310405992,0.4586725310405992,2751234.0,3.4400401116323733,1.3760174210695313,0.6880087105347656,0.45867247368984376,0.3440043982804494
1108,500,IB_PL_300,12074004,INTERNAL_BATCH|PULL|300,300,4574004,0.00265292232,1.07489094,0.048027042,1.6666666666666667,5.7191635574316555,2.2876677113039894,0.7625559037679965,0.5719169993364318,0.5719169993364318,2744402.4,3.431498134458993,1.3726006267823936,0.6863003133911968,0.4575335422607979,0.3431501996018591
1109,600,IB_PL_300,14479276,INTERNAL_BATCH|PULL|300,300,5479276,0.00317798008,1.28762986,0.057532398,2.0,6.851081813725981,2.740435466720816,0.9134784889069386,0.685108952343751,0.685108952343751,2739638.0,3.4255409068629903,1.370217733360408,0.685108866680204,0.4567392444534693,0.3425544761718755
1110,700,IB_PL_300,16908462,INTERNAL_BATCH|PULL|300,300,6408462,0.00371690796,1.50598857,0.067288851,2.3333333333333335,8.012901241359994,3.2051637026374675,1.068387900879156,0.8012910258499005,0.8012910258499005,2746483.714285714,3.434100532011426,1.3736415868446288,0.6868207934223144,0.45788052894820963,0.3434104396499574
1111,800,IB_PL_300,19314474,INTERNAL_BATCH|PULL|300,300,7314474,0.00424239492,1.71890139,0.076801977,2.6666666666666665,9.145744765982135,3.658301565755635,1.2194338552518782,0.9145755057941243,0.9145755057941243,2742927.75,3.4296542872433005,1.371863087158363,0.6859315435791815,0.4572876957194544,0.34296581467279663
1112,900,IB_PL_300,21720322,INTERNAL_BATCH|PULL|300,300,8220322,0.00476778676,1.93177567,0.086313381,3.0,10.27838323113703,4.111357405004856,1.3704524683349522,1.0278394797685477,1.0278394797685477,2740107.3333333335,3.4261277437123434,1.3704524683349522,0.6852262341674761,0.45681748944498407,0.34261315992284924
1113,1000,IB_PL_300,24148548,INTERNAL_BATCH|PULL|300,300,9148548,0.00530615784,2.14990878,0.096059754,3.3333333333333335,11.439002310670094,4.575605501200849,1.5252018337336164,1.1439015183295236,1.1439015183295236,2744564.4,3.4317006932010283,1.3726816503602548,0.6863408251801274,0.45756055012008495,0.3431704554988571
1114,1100,IB_PL_300,26555136,INTERNAL_BATCH|PULL|300,300,10055136,0.00583197888,2.36295696,0.105578928,3.6666666666666665,12.572566044152804,5.029031448151412,1.6763438160504707,1.2572580192408516,1.2572580192408516,2742309.8181818184,3.4288816484053104,1.3715540313140215,0.6857770156570108,0.45718467710467386,0.34288855070205043
1115,1200,IB_PL_300,28959576,INTERNAL_BATCH|PULL|300,300,10959576,0.00635655408,2.57550036,0.115075548,4.0,13.70344399875964,5.4813830824770005,1.8271276941590002,1.3703459419623538,1.3703459419623538,2739894.0,3.42586099968991,1.3703457706192501,0.6851728853096251,0.45678192353975006,0.34258648549058845
1116,1300,IB_PL_300,31389530,INTERNAL_BATCH|PULL|300,300,11889530,0.0068959274,2.79403955,0.124840065,4.333333333333333,14.866223704874413,5.946495430170179,1.9821651433900598,1.486624043424642,1.486624043424642,2743737.6923076925,3.4306670088171725,1.3722681761931184,0.6861340880965592,0.4574227253977061,0.34306708694414817
1117,1400,IB_PL_300,33794454,INTERNAL_BATCH|PULL|300,300,12794454,0.00742078332,3.00669669,0.134341767,4.666666666666667,15.997706834982145,6.399089134938267,2.1330297116460892,1.599772483764336,1.599772483764336,2741668.714285714,3.4280800360676023,1.3712333860582,0.6856166930291,0.45707779535273335,0.34280838937807195
1118,1500,IB_PL_300,36199278,INTERNAL_BATCH|PULL|300,300,13699278,0.00794558124,3.21933033,0.143842419,5.0,17.12906492882936,6.8516328251521195,2.28387760838404,1.7129084204639076,1.7129084204639076,2739855.6,3.425812985765872,1.370326565030424,0.685163282515212,0.45677552167680796,0.3425816840927815
1119,1600,IB_PL_300,38629296,INTERNAL_BATCH|PULL|300,300,14629296,0.00848499168,3.43788456,0.153607608,5.333333333333333,18.291924658150865,7.316777182160009,2.4389257273866694,1.829194524255874,1.829194524255874,2742993.0,3.429735873403287,1.3718957216550016,0.6859478608275008,0.45729857388500056,0.34297397329797635
1120,1700,IB_PL_300,41035692,INTERNAL_BATCH|PULL|300,300,15535692,0.00901070136,3.65088762,0.163124766,5.666666666666667,19.425248322013385,7.770107101166439,2.590035700388813,1.942527018178167,1.942527018178167,2741592.705882353,3.4279849980023616,1.3711953707940774,0.6855976853970387,0.4570651235980258,0.342798885560853
1121,1800,IB_PL_300,43440324,INTERNAL_BATCH|PULL|300,300,16440324,0.00953538792,3.86347614,0.172623402,6.0,20.55636634624041,8.22255476343616,2.7408515878120534,2.055638947888704,2.055638947888704,2740054.0,3.4260610577067347,1.3704257939060267,0.6852128969530134,0.45680859796867557,0.342606491314784
1122,1900,IB_PL_300,45869574,INTERNAL_BATCH|PULL|300,300,17369574,0.01007435292,4.08184989,0.182380527,6.333333333333333,21.718265797081152,8.687315008667522,2.895771669555841,2.171829023724532,2.171829023724532,2742564.3157894737,3.429199862697024,1.3716813171580298,0.6858406585790149,0.4572271057193433,0.34292037216703136
1123,2000,IB_PL_300,48275394,INTERNAL_BATCH|PULL|300,300,18275394,0.01059972852,4.29471759,0.191891637,6.666666666666667,22.850869252083104,9.140356843841557,3.0467856146138526,2.285089496679721,2.285089496679721,2741309.1,3.427630387812466,1.3710535265762338,0.6855267632881169,0.4570178421920779,0.3427634245019581
1124,2100,IB_PL_300,50680282,INTERNAL_BATCH|PULL|300,300,19180282,0.01112456356,4.50736627,0.201392961,7.0,23.98230736913705,9.592932543370122,3.1976441811233736,2.398233435708971,2.398233435708971,2740040.285714286,3.4260439098767215,1.3704189347671603,0.6852094673835801,0.4568063115890534,0.342604776529853
1125,2200,IB_PL_300,53110108,INTERNAL_BATCH|PULL|300,300,20110108,0.01166386264,4.72587538,0.211156134,7.333333333333333,25.144927028838364,10.057980872433879,3.3526602908112926,2.5144955325119027,2.5144955325119027,2742287.4545454546,3.4288536857506857,1.3715428462409833,0.6857714231204917,0.4571809487469945,0.34288575443344127
1126,2300,IB_PL_300,55514328,INTERNAL_BATCH|PULL|300,300,21014328,0.01218831024,4.93836708,0.220650444,7.666666666666667,26.275529903672066,10.51022247474015,3.5034074915800497,2.6275559472251357,2.6275559472251357,2740999.304347826,3.427243030913748,1.3708985836617587,0.6854492918308793,0.45696619455391957,0.342724688768496
1127,2400,IB_PL_300,57919472,INTERNAL_BATCH|PULL|300,300,21919472,0.01271329376,5.15107592,0.230154456,8.0,27.40728811355293,10.962926211527554,3.6543087371758514,2.7407318955730986,2.7407318955730986,2739934.0,3.4259110141941163,1.3703657764409443,0.6851828882204721,0.4567885921469814,0.3425914869466373
1128,2500,IB_PL_300,60349042,INTERNAL_BATCH|PULL|300,300,22849042,0.01325244436,5.36952487,0.239914941,8.333333333333334,28.569587680427325,11.42784650333247,3.8092821677774897,2.8569619830573174,2.8569619830573174,2741885.04,3.428350521651279,1.3713415803998963,0.6856707901999481,0.4571138601332988,0.3428354379668781
1129,2600,IB_PL_300,62755054,INTERNAL_BATCH|PULL|300,300,23755054,0.01377793132,5.58243769,0.249428067,8.666666666666666,29.702431205049464,11.880984366450637,3.9603281221502122,2.9702464630015415,2.9702464630015415,2740967.7692307695,3.4272036005826307,1.3708828115135352,0.6854414057567676,0.4569609371711784,0.34272074573094713
1130,2700,IB_PL_300,65161158,INTERNAL_BATCH|PULL|300,300,24661158,0.01430347164,5.79537213,0.258942159,9.0,30.83538976303128,12.3341682429587,4.111389414319567,3.0835424462946777,3.0835424462946777,2740128.6666666665,3.4261544181145864,1.3704631381065222,0.6852315690532611,0.45682104603550744,0.34261582736607527
1131,2800,IB_PL_300,67588872,INTERNAL_BATCH|PULL|300,300,25588872,0.01484154576,6.01338492,0.268683156,9.333333333333334,31.995368656910504,12.798160264637009,4.26605342154567,3.199540466218228,3.199540466218228,2741664.857142857,3.428075213240411,1.3712314569253936,0.6856157284626968,0.4570771523084646,0.34280790709481007
1132,2900,IB_PL_300,69995396,INTERNAL_BATCH|PULL|300,300,26495396,0.01536732968,6.22641806,0.278201658,9.666666666666666,33.12885236718648,13.251554202272862,4.417184734090954,3.3128889647998774,3.3128889647998774,2740903.034482759,3.427122658674464,1.3708504347178825,0.6854252173589412,0.4569501449059608,0.3427126515310218
1133,3000,IB_PL_300,72399132,INTERNAL_BATCH|PULL|300,300,27399132,0.01589149656,6.43879602,0.287690886,10.0,34.258850066519294,13.703553734136634,4.5678512447122115,3.425888861894919,3.425888861894919,2739913.2,3.4258850066519293,1.3703553734136635,0.6851776867068318,0.45678512447122116,0.34258888618949196
1134,3100,IB_PL_300,74827934,INTERNAL_BATCH|PULL|300,300,28327934,0.01643020172,6.65706449,0.297443307,10.333333333333334,35.42018935491293,14.168089914165021,4.722696638055007,3.5420229214229995,3.5420229214229995,2741412.9677419355,3.427760260152864,1.371105475564357,0.6855527377821785,0.4570351585214523,0.34277641175061285
1135,3200,IB_PL_300,77233370,INTERNAL_BATCH|PULL|300,300,29233370,0.0169553546,6.86984195,0.306950385,10.666666666666666,36.552312670674496,14.620939693450794,4.8736465644835985,3.655235380400119,3.655235380400119,2740628.4375,3.426779312875734,1.370713096261012,0.685356548130506,0.4569043654203373,0.34267831691251116
1136,3300,IB_PL_300,79640754,INTERNAL_BATCH|PULL|300,300,30140754,0.01748163732,7.08307719,0.316477917,11.0,37.68687169279091,15.07476375625307,5.024921252084357,3.7686914102868196,3.7686914102868196,2740068.5454545454,3.4260792447991735,1.370433068750279,0.6852165343751395,0.4568110229167597,0.3426083100260745
1137,3400,IB_PL_300,82069300,INTERNAL_BATCH|PULL|300,300,31069300,0.018020194,7.3012855,0.32622765,11.333333333333334,38.847890888357625,15.539171899022616,5.179723966340872,3.884793460496187,3.884793460496187,2741408.8235294116,3.427755078384496,1.3711034028549365,0.6855517014274682,0.4570344676183122,0.34277589357319294
1138,3500,IB_PL_300,84472880,INTERNAL_BATCH|PULL|300,300,31972880,0.0185442704,7.5136268,0.33571524,11.666666666666666,39.977693531124025,15.991093408181781,5.330364469393927,3.9977738519126382,3.9977738519126382,2740532.5714285714,3.4266594455249164,1.370665149272724,0.685332574636362,0.456888383090908,0.3426663301639404
1139,3600,IB_PL_300,86882184,INTERNAL_BATCH|PULL|300,300,32882184,0.01907166672,7.72731324,0.345262932,12.0,41.11465324944234,16.445877750425375,5.4819592501417915,4.111469951689686,4.111469951689686,2740182.0,3.4262211041201946,1.3704898125354479,0.6852449062677239,0.45682993751181594,0.34262249597414046
1140,3700,IB_PL_300,89311114,INTERNAL_BATCH|PULL|300,300,33811114,0.01961044612,7.94561179,0.355016697,12.333333333333334,42.27615258424943,16.910477949083184,5.636825983027728,4.227620015877123,4.227620015877123,2741441.6756756757,3.4277961554796836,1.3711198337094472,0.6855599168547236,0.4570399445698158,0.34278000128733427
1141,3800,IB_PL_300,91713990,INTERNAL_BATCH|PULL|300,300,34713990,0.0201341142,8.15778765,0.364496895,12.666666666666666,43.405074971741804,17.362047355780533,5.787349118593511,4.3405123816671125,4.3405123816671125,2740578.157894737,3.426716445137511,1.3706879491405684,0.6853439745702842,0.45689598304685614,0.3426720301316142
1142,3900,IB_PL_300,94122014,INTERNAL_BATCH|PULL|300,300,35622014,0.02066076812,8.37117329,0.374031147,13.0,44.540434225925516,17.81619151172991,5.938730503909971,4.454048434850596,4.454048434850596,2740154.923076923,3.426187248148117,1.3704762701330702,0.6852381350665351,0.45682542337769005,0.34261911037312276
1143,4000,IB_PL_300,96546848,INTERNAL_BATCH|PULL|300,300,36546848,0.02119717184,8.58850928,0.383741904,13.333333333333334,45.696812075501896,18.278743114246247,6.092914371415415,4.5696863499386255,4.5696863499386255,2741013.6,3.427260905662642,1.3709057335684685,0.6854528667842342,0.45696857785615613,0.3427264762453969
1144,4100,IB_PL_300,98955292,INTERNAL_BATCH|PULL|300,300,37455292,0.02172406936,8.80199362,0.393280566,13.666666666666666,46.832696481979774,18.733097331323414,6.244365777107805,4.683274918410622,4.683274918410622,2740631.1219512196,3.4267826694131545,1.3707144388773231,0.6853572194386616,0.45690481295910773,0.34267865256663094
1145,4200,IB_PL_300,101360500,INTERNAL_BATCH|PULL|300,300,38360500,0.02224909,9.0147175,0.40278525,14.0,47.96453471506737,19.18583307742553,6.395277692475177,4.796458869088263,4.796458869088263,2740035.714285714,3.4260381939333833,1.3704166483875377,0.6852083241937689,0.4568055494625126,0.3426042049348759
1146,4300,IB_PL_300,103787894,INTERNAL_BATCH|PULL|300,300,39287894,0.02278697852,-9.214088983709551,0.412522887,14.333333333333334,49.12411349291295,19.649665052530285,6.549888350843429,4.912416877363422,4.912416877363422,2741015.8604651163,3.427263732063694,1.37090686413002,0.68545343206501,0.45696895471000665,0.34272675888582016
1147,4400,IB_PL_300,106196210,INTERNAL_BATCH|PULL|300,300,40196210,0.0233138018,-9.00063472370955,0.422060205,14.666666666666666,50.25983785297736,20.103955250978036,6.701318416992678,5.025989441176062,5.025989441176062,2740650.681818182,3.4268071263393662,1.3707242216575934,0.6853621108287967,0.45690807388586446,0.34268109826200427
1148,4500,IB_PL_300,108601738,INTERNAL_BATCH|PULL|300,300,41101738,0.02383900804,-8.78783564370955,0.431568249,15.0,51.39207620209861,20.556851043653705,6.852283681217901,5.139213403502095,5.139213403502095,2740115.8666666667,3.4261384134732404,1.3704567362435802,0.6852283681217901,0.4568189120811934,0.34261422690013965
1149,4600,IB_PL_300,111030220,INTERNAL_BATCH|PULL|300,300,42030220,0.0243775276,-8.569642373709552,0.44131731,15.333333333333334,52.553015374458596,21.02122717710854,7.007075725702846,5.255307451381784,5.255307451381784,2741101.304347826,3.4273705678994735,1.3709495985070785,0.6854747992535393,0.45698319950235955,0.3427374424814207
1150,4700,IB_PL_300,113435336,INTERNAL_BATCH|PULL|300,300,42935336,0.02490249488,-8.356940113709552,0.450821028,15.666666666666666,53.68473857418651,21.47391690982076,7.157972303273586,5.368479898710512,5.368479898710512,2740553.361702128,3.4266854409055223,1.3706755474353676,0.6853377737176838,0.45689184914512254,0.34266892970492635
1151,4800,IB_PL_300,115842208,INTERNAL_BATCH|PULL|300,300,43842208,0.02542848064,-8.143825193709551,0.460343184,16.0,54.81865741064909,21.927484898105348,7.309161632701783,5.4818719099597875,5.4818719099597875,2740138.0,3.426166088165568,1.3704678061315843,0.6852339030657921,0.45682260204386144,0.3426169943724867
1152,100,IB_PL_400,2428674,INTERNAL_BATCH|PULL|400,400,928674,0.00053863092,0.21823839,0.009751077,0.25,1.1611792419801743,0.4644721613989671,0.1548240537996557,0.11611805486872366,0.11611805486872366,3714696.0,4.644716967920697,1.8578886455958683,0.9289443227979342,0.6192962151986228,0.46447221947489464
1153,200,IB_PL_400,4834174,INTERNAL_BATCH|PULL|400,400,1834174,0.00106382092,0.43103089,0.019258827,0.5,2.293382580948475,0.9173539499994499,0.30578464999981664,0.2293385161755216,0.2293385161755216,3668348.0,4.58676516189695,1.8347078999988997,0.9173539499994499,0.6115692999996333,0.4586770323510432
1154,300,IB_PL_400,7239766,INTERNAL_BATCH|PULL|400,400,2739766,0.00158906428,0.64384501,0.028767543,0.75,3.42570095327645,1.370281751989829,0.4567605839966097,0.342570480831232,0.342570480831232,3653021.3333333335,4.567601271035267,1.8270423359864387,0.9135211679932194,0.6090141119954796,0.45676064110830933
1155,400,IB_PL_400,9645770,INTERNAL_BATCH|PULL|400,400,3645770,0.0021145466,0.85675595,0.038280585,1.0,4.558534474997749,1.8234156139436577,0.6078052046478859,0.455853960484246,0.455853960484246,3645770.0,4.558534474997749,1.8234156139436577,0.9117078069718288,0.6078052046478859,0.455853960484246
1156,500,IB_PL_400,12074316,INTERNAL_BATCH|PULL|400,400,4574316,0.00265310328,1.07496426,0.048030318,1.25,5.719553670564464,2.2878237567132036,0.7626079189044012,0.5719560106936131,0.5719560106936131,3659452.8,4.575642936451571,1.8302590053705627,0.9151295026852814,0.610086335123521,0.4575648085548905
1157,600,IB_PL_400,14479304,INTERNAL_BATCH|PULL|400,400,5479304,0.00317799632,1.28763644,0.057532692,1.5,6.851116823878925,2.7404494707960017,0.9134831569320006,0.6851124533629853,0.6851124533629853,3652869.3333333335,4.567411215919283,1.826966313864001,0.9134831569320006,0.6089887712880004,0.45674163557532355
1158,700,IB_PL_400,16885920,INTERNAL_BATCH|PULL|400,400,6385920,0.0037038336,1.5006912,0.06705216,1.75,7.984715567514579,3.19388942182175,1.0646298072739167,0.7984724552935474,0.7984724552935474,3649097.1428571427,4.5626946100083305,1.8250796696124285,0.9125398348062143,0.6083598898708096,0.45626997445345563
1159,800,IB_PL_400,19292244,INTERNAL_BATCH|PULL|400,400,7292244,0.00422950152,1.71367734,0.076568562,2.0,9.117949205269529,3.6471833303491317,1.215727776783044,0.9117959465949524,0.9117959465949524,3646122.0,4.558974602634764,1.8235916651745658,0.9117958325872829,0.607863888391522,0.4558979732974762
1160,900,IB_PL_400,21720662,INTERNAL_BATCH|PULL|400,400,8220662,0.00476798396,1.93185557,0.086316951,2.25,10.278808354422782,4.111527454489257,1.3705091514964187,1.0278819921449631,1.0278819921449631,3653627.5555555555,4.5683592686323475,1.8273455353285584,0.9136727676642792,0.6091151784428528,0.456836440953317
1161,1000,IB_PL_400,24126034,INTERNAL_BATCH|PULL|400,400,9126034,0.00529309972,2.14461799,0.095823357,2.5,11.410851646977623,4.564345224460318,1.5214484081534394,1.1410864487924046,1.1410864487924046,3650413.6,4.56434065879105,1.8257380897841273,0.9128690448920637,0.6085793632613757,0.45643457951696187
1162,1100,IB_PL_400,26532906,INTERNAL_BATCH|PULL|400,400,10032906,0.00581908548,2.35773291,0.105345513,2.75,12.544770483440198,5.017913212744909,1.6726377375816364,1.2544784600416796,1.2544784600416796,3648329.4545454546,4.561734721250981,1.8246957137254214,0.9123478568627107,0.6082319045751404,0.45617398546970167
1163,1200,IB_PL_400,28937374,INTERNAL_BATCH|PULL|400,400,10937374,0.00634367692,2.57028289,0.114842427,3.0,13.675683448199978,5.470278851145683,1.8234262837152277,1.3675698837824162,1.3675698837824162,3645791.3333333335,4.558561149399993,1.823426283715228,0.911713141857614,0.6078087612384093,0.45585662792747206
1164,1300,IB_PL_400,31367328,INTERNAL_BATCH|PULL|400,400,11867328,0.00688305024,2.78882208,0.124606944,3.25,14.838463154314752,5.935391198838862,1.9784637329462873,1.4838479852447044,1.4838479852447044,3651485.5384615385,4.565680970558385,1.826274215027342,0.913137107513671,0.6087580716757808,0.45656861084452444
1165,1400,IB_PL_400,33772252,INTERNAL_BATCH|PULL|400,400,12772252,0.00740790616,3.00147922,0.134108646,3.5,15.969946284422482,6.38798490360695,2.1293283012023165,1.5969964255843982,1.5969964255843982,3649214.8571428573,4.562841795549281,1.8251385438877,0.91256927194385,0.6083795146292333,0.4562846930241138
1166,1500,IB_PL_400,36177076,INTERNAL_BATCH|PULL|400,400,13677076,0.00793270408,3.21411286,0.143609298,3.75,17.1013043782697,6.840528593820802,2.2801761979402673,1.71013236228397,1.71013236228397,3647220.2666666666,4.560347834205253,1.824140958352214,0.912070479176107,0.6080469861174046,0.4560352966090586
1167,1600,IB_PL_400,38584552,INTERNAL_BATCH|PULL|400,400,14584552,0.00845904016,3.42736972,0.153137796,4.0,18.235978433745785,7.294398670012974,2.431466223337658,1.8235998955195831,1.8235998955195831,3646138.0,4.558994608436446,1.8235996675032435,0.9117998337516218,0.6078665558344145,0.4558999738798958
1168,1700,IB_PL_400,41013802,INTERNAL_BATCH|PULL|400,400,15513802,0.00899800516,3.64574347,0.162894921,4.25,19.39787788458653,7.7591589152443365,2.5863863050814455,1.9397899713554108,1.9397899713554108,3650306.3529411764,4.5642065610791835,1.8256844506457262,0.9128422253228631,0.6085614835485754,0.4564211697306849
1169,1800,IB_PL_400,43418150,INTERNAL_BATCH|PULL|400,400,16418150,0.009522527,3.85826525,0.172390575,4.5,20.528640805833692,8.211464536180028,2.7371548453933428,2.0528663907280005,2.0528663907280005,3648477.777777778,4.561920179074154,1.8247698969288952,0.9123849484644476,0.6082566323096318,0.45619253127288906
1170,1900,IB_PL_400,45824830,INTERNAL_BATCH|PULL|400,400,17324830,0.0100484014,4.07133505,0.181910715,4.75,21.662319572676076,8.664936496520488,2.888312165506829,2.166234394988241,2.166234394988241,3647332.6315789474,4.5604883310897,1.824197157162208,0.912098578581104,0.6080657190540693,0.4560493463133139
1171,2000,IB_PL_400,48230962,INTERNAL_BATCH|PULL|400,400,18230962,0.01057395796,4.28427607,0.191425101,5.0,22.795313140810833,9.118134377103738,3.0393781257012455,2.2795338793006112,2.2795338793006112,3646192.4,4.559062628162167,1.8236268754207474,0.9118134377103737,0.6078756251402492,0.4559067758601223
1172,2100,IB_PL_400,50658420,INTERNAL_BATCH|PULL|400,400,19158420,0.0111118836,4.5022287,0.20116341,5.25,23.95497194186314,9.581998361523203,3.1939994538410676,2.395499889905449,2.395499889905449,3649222.8571428573,4.562851798450122,1.8251425450520389,0.9125712725260194,0.6083808483506796,0.4562856933153236
1173,2200,IB_PL_400,53065392,INTERNAL_BATCH|PULL|400,400,20065392,0.01163792736,4.71536712,0.210686616,5.5,25.08901581458623,10.03561636436203,3.3452054547873433,2.508904404794846,2.508904404794846,3648253.090909091,4.561639239015678,1.8246575207930962,0.9123287603965481,0.6082191735976987,0.4561644372354265
1174,2300,IB_PL_400,55469896,INTERNAL_BATCH|PULL|400,400,20969896,0.01216253968,4.92792556,0.220183908,5.75,26.219973792399795,10.488000008002329,3.4960000026674427,2.6220003298460264,2.6220003298460264,3646938.434782609,4.559995442156486,1.8240000013917095,0.9120000006958547,0.6080000004639031,0.45600005736452637
1175,2400,IB_PL_400,57875068,INTERNAL_BATCH|PULL|400,400,21875068,0.01268753944,5.14064098,0.229688214,6.0,27.351767012433605,10.94071774886492,3.6469059162883064,2.7351797792132233,2.7351797792132233,3645844.6666666665,4.558627835405601,1.8234529581441532,0.9117264790720766,0.6078176527147178,0.4558632965355372
1176,2500,IB_PL_400,60304638,INTERNAL_BATCH|PULL|400,400,22804638,0.01322669004,5.35908993,0.239448699,6.25,28.514066579308,11.405638040669835,3.8018793468899448,2.851409866697442,2.851409866697442,3648742.08,4.56225065268928,1.8249020865071737,0.9124510432535868,0.6083006955023912,0.4562255786715908
1177,2600,IB_PL_400,62710650,INTERNAL_BATCH|PULL|400,400,23710650,0.013752177,5.57200275,0.248961825,6.5,29.64691010393014,11.858775903788002,3.9529253012626673,2.964694346641666,2.964694346641666,3647792.3076923075,4.561063092912329,1.824427062121231,0.9122135310606155,0.6081423540404104,0.4561068225602563
1178,2700,IB_PL_400,65116754,INTERNAL_BATCH|PULL|400,400,24616754,0.01427771732,5.78493719,0.258475917,6.75,30.779868661911955,12.311959780296066,4.103986593432022,3.0779903299348024,3.0779903299348024,3646926.5185185187,4.559980542505475,1.8239940415253433,0.9119970207626716,0.6079980138417811,0.4559985673977485
1179,2800,IB_PL_400,67521926,INTERNAL_BATCH|PULL|400,400,25521926,0.01480271708,5.99765261,0.267980223,7.0,31.911661881945765,12.764677521158657,4.254892507052886,3.1911697793019993,3.1911697793019993,3645989.4285714286,4.558808840277966,1.8235253601655226,0.9117626800827613,0.6078417867218409,0.4558813970431428
1180,2900,IB_PL_400,69951304,INTERNAL_BATCH|PULL|400,400,26451304,0.01534175632,6.21605644,0.277738692,7.25,33.07372137919997,13.22950178501944,4.409833928339814,3.3073758597971836,3.3073758597971836,3648455.724137931,4.561892604027582,1.8247588668992332,0.9123794334496166,0.6082529556330778,0.45618977376512876
1181,3000,IB_PL_400,72354756,INTERNAL_BATCH|PULL|400,400,27354756,0.01586575848,6.42836766,0.287224938,7.5,34.20336397555291,13.681359275549184,4.560453091849729,3.4203402465542783,3.4203402465542783,3647300.8,4.560448530073721,1.8241812367398913,0.9120906183699456,0.6080604122466304,0.45604536620723707
1182,3100,IB_PL_400,74760988,INTERNAL_BATCH|PULL|400,400,28260988,0.01639137304,6.64133218,0.296740374,7.75,35.33648257994818,14.13460717068667,4.711535723562223,3.533652234506771,3.533652234506771,3646579.0967741935,4.559546139348153,1.8238202800886025,0.9119101400443013,0.6079400933628675,0.4559551270331317
1183,3200,IB_PL_400,77166736,INTERNAL_BATCH|PULL|400,400,29166736,0.01691670688,6.85418296,0.306250728,8.0,36.468996008842566,14.587612995381656,4.862537665127219,3.6469037048410717,3.6469037048410717,3645842.0,4.558624501105321,1.823451624422707,0.9117258122113535,0.6078172081409023,0.45586296310513397
1184,3300,IB_PL_400,79596690,INTERNAL_BATCH|PULL|400,400,30096690,0.0174560802,7.07272215,0.316015245,8.25,37.631775714957335,15.052725343074835,5.017575114358278,3.76318180630336,3.76318180630336,3648083.6363636362,4.561427359388768,1.8245727688575557,0.9122863844287779,0.6081909229525185,0.4561432492488921
1185,3400,IB_PL_400,82002382,INTERNAL_BATCH|PULL|400,400,31002382,0.01798138156,7.28555977,0.325525011,8.5,38.76421912354583,15.505703159619449,5.16856771987315,3.8764262745991926,3.8764262745991926,3647339.0588235296,4.56049636747598,1.8242003717199353,0.9121001858599677,0.6080667905733118,0.4560501499528462
1186,3500,IB_PL_400,84406246,INTERNAL_BATCH|PULL|400,400,31906246,0.01850562268,7.49796781,0.335015583,8.75,39.894376869292095,15.957766710112642,5.319255570037548,3.9894421763535908,3.9894421763535908,3646428.1142857145,4.559357356490525,1.8237447668700164,0.9118723834350082,0.6079149222900054,0.4559362487261247
1187,3600,IB_PL_400,86815578,INTERNAL_BATCH|PULL|400,400,32815578,0.01903303524,7.71166083,0.344563569,9.0,41.03137159776335,16.412565056431422,5.470855018810473,4.103141777149872,4.103141777149872,3646175.3333333335,4.559041288640373,1.8236183396034913,0.9118091698017456,0.6078727798678305,0.4559046419055414
1188,3700,IB_PL_400,89244508,INTERNAL_BATCH|PULL|400,400,33744508,0.01957181464,7.92995938,0.354317334,9.25,42.19287093257044,16.87716525508923,5.62572175169641,4.219291841337309,4.219291841337309,3648054.918918919,4.561391452169778,1.8245584059555924,0.9122792029777962,0.6081861353185308,0.45613965852295235
1189,3800,IB_PL_400,91647384,INTERNAL_BATCH|PULL|400,400,34647384,0.02009548272,8.14213524,0.363797532,9.5,43.32179332006282,17.32873466178658,5.776244887262194,4.3321842071273,4.3321842071273,3647093.052631579,4.560188770532928,1.82407733281964,0.91203866640982,0.6080257776065466,0.4560193902239263
1190,3900,IB_PL_400,94055408,INTERNAL_BATCH|PULL|400,400,35555408,0.02062213664,8.35552088,0.373331784,9.75,44.45715257424653,17.782878817735963,5.927626272578654,4.445720260310783,4.445720260310783,3646708.512820513,4.559707956332978,1.823885006947278,0.911942503473639,0.6079616689824261,0.4559713087498239
1191,4000,IB_PL_400,96457700,INTERNAL_BATCH|PULL|400,400,36457700,0.021145466,8.5675595,0.38280585,10.0,45.585344749977494,18.234156139436575,6.0780520464788585,4.558539604842459,4.558539604842459,3645770.0,4.558534474997749,1.8234156139436577,0.9117078069718288,0.6078052046478859,0.455853960484246
1192,4100,IB_PL_400,98888998,INTERNAL_BATCH|PULL|400,400,37388998,0.02168561884,8.78641453,0.392584479,10.25,46.749804943433595,18.699940682738678,6.233313560912892,4.674985755227991,4.674985755227991,3647707.1219512196,4.56095657984718,1.824384456852554,0.912192228426277,0.6081281522841846,0.4560961712417552
1193,4200,IB_PL_400,101293922,INTERNAL_BATCH|PULL|400,400,38293922,0.02221047476,8.99907167,0.402086181,10.5,47.88128807354133,19.152534387506766,6.384178129168921,4.788134195567685,4.788134195567685,3647040.1904761903,4.560122673670603,1.8240508940482631,0.9120254470241316,0.6080169646827543,0.4560127805302557
1194,4300,IB_PL_400,103698746,INTERNAL_BATCH|PULL|400,400,39198746,0.02273527268,9.21170531,0.411586833,10.75,49.012646167388546,19.605078077720616,6.535026025906872,4.901270132267256,4.901270132267256,3646394.976744186,4.559315922547771,1.8237281932763365,0.9118640966381683,0.6079093977587788,0.45593210532718664
1195,4400,IB_PL_400,106107374,INTERNAL_BATCH|PULL|400,400,40107374,0.02326227692,-9.021511183709551,0.421127427,11.0,50.14876064058577,20.05952432157758,6.686508107192527,5.014881707437078,5.014881707437078,3646124.909090909,4.558978240053252,1.8235931201434163,0.9117965600717082,0.6078643733811387,0.4558983370397343
1196,4500,IB_PL_400,108535472,INTERNAL_BATCH|PULL|400,400,41035472,0.02380057376,-8.803408153709551,0.430872456,11.25,51.30921967370537,20.52370839914415,6.84123613304805,5.130927741338697,5.130927741338697,3647597.511111111,4.5608195265515885,1.82432963547948,0.91216481773974,0.60810987849316,0.45608246589677304
1197,4600,IB_PL_400,110941100,INTERNAL_BATCH|PULL|400,400,41941100,0.024325838,-8.590585573709552,0.44038155,11.5,52.44158305908714,20.976654206374054,6.9922180687913515,5.244164207304852,5.244164207304852,3647052.1739130435,4.560137657311925,1.8240568875107874,0.9120284437553937,0.6080189625035958,0.45601427889607404
1198,4700,IB_PL_400,113346500,INTERNAL_BATCH|PULL|400,400,42846500,0.02485097,-8.377816573709552,0.44988825,11.75,53.57366136179492,21.429485980420303,7.143161993473434,5.357372164971527,5.357372164971527,3646510.638297872,4.559460541429354,1.823786040886834,0.911893020443417,0.6079286802956114,0.4559465672316193
1199,4800,IB_PL_400,115753400,INTERNAL_BATCH|PULL|400,400,43753400,0.025376972,-8.164695073709552,0.4594107,12.0,54.70761520841044,21.88306797278008,7.294355990926693,5.470767677240037,5.470767677240037,3646116.6666666665,4.558967934034203,1.8235889977316733,0.9117944988658366,0.6078629992438911,0.4558973064366697
1200,100,IB_PL_OA_U_100,4424280,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|100,100,2924280,0.0016960824,0.6872058,0.03070494,1.0,3.656410359004111,1.4625656065915182,0.48752186886383936,0.36564144736636456,0.36564144736636456,2924280.0,3.656410359004111,1.4625656065915182,0.7312828032957591,0.48752186886383936,0.36564144736636456
1201,200,IB_PL_OA_U_100,8848240,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|100,100,5848240,0.0033919792,1.3743364,0.06140652,2.0,7.312420601974573,2.9249711666094833,0.9749903888698278,0.7312428830843379,0.7312428830843379,2924120.0,3.6562103009872864,1.4624855833047417,0.7312427916523708,0.4874951944349139,0.36562144154216897
1202,300,IB_PL_OA_U_100,13272008,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|100,100,8772008,0.00508776464,2.06142188,0.092106084,3.0,10.968190775324844,4.387280698683317,1.4624268995611056,1.0968203118132767,1.0968203118132767,2924002.6666666665,3.6560635917749478,1.4624268995611056,0.7312134497805528,0.4874756331870352,0.36560677060442553
1203,400,IB_PL_OA_U_100,17696160,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|100,100,11696160,0.0067837728,2.7485976,0.12280968,4.0,14.624441087915496,5.849782286645413,1.9499274288818047,1.4624457545202847,1.4624457545202847,2924040.0,3.656110271978874,1.4624455716613534,0.7312227858306767,0.4874818572204512,0.3656114386300712
1204,500,IB_PL_OA_U_100,22120312,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|100,100,14620312,0.00847978096,3.43577332,0.153513276,5.0,18.280691400506146,7.312283874607511,2.4374279582025036,1.8280711972272927,1.8280711972272927,2924062.4,3.656138280101229,1.462456774921502,0.731228387460751,0.4874855916405007,0.36561423944545857
1205,600,IB_PL_OA_U_100,26543760,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|100,100,17543760,0.0101753808,4.1227836,0.18420948,6.0,21.936061457822767,8.77443336010779,2.9248111200359306,2.1936086143078404,2.1936086143078404,2923960.0,3.6560102429704613,1.4624055600179653,0.7312027800089826,0.4874685200059884,0.3656014357179734
1206,700,IB_PL_OA_U_100,30878952,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|100,100,20378952,0.01181979216,4.78905372,0.213978996,7.0,25.481079513058788,10.192442000622181,3.3974806668740603,2.548110818762112,2.548110818762112,2911278.8571428573,3.6401542161512555,1.456063142946026,0.728031571473013,0.48535438098200867,0.3640158312517303
1207,800,IB_PL_OA_U_100,35393024,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|100,100,23393024,0.01356795392,5.49736064,0.245626752,8.0,29.24976243110502,11.699916675752643,3.8999722252508815,2.9249795346670298,2.9249795346670298,2924128.0,3.6562203038881274,1.4624895844690804,0.7312447922345402,0.4874965281563602,0.3656224418333787
1208,900,IB_PL_OA_U_100,39817048,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|100,100,26317048,0.01526388784,6.18450628,0.276329004,9.0,32.905852697282214,13.16235424508532,4.38745141502844,3.2905889727146818,3.2905889727146818,2924116.4444444445,3.656205855253579,1.46248380500948,0.73124190250474,0.48749460166982667,0.365620996968298
1209,1000,IB_PL_OA_U_100,44240880,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|100,100,29240880,0.0169597104,6.8716068,0.30702924,10.0,36.56170289383921,14.624695786473865,4.874898595491288,3.6561744037732984,3.6561744037732984,2924088.0,3.656170289383921,1.4624695786473865,0.7312347893236932,0.4874898595491288,0.36561744037732985
1210,1100,IB_PL_OA_U_100,48665928,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|100,100,32165928,0.01865623824,7.55899308,0.337742244,11.0,40.219073531324085,16.08764550484191,5.362548501613969,4.021911879095802,4.021911879095802,2924175.272727273,3.6562794119385535,1.462513227712901,0.7312566138564505,0.48750440923763366,0.36562835264507293
1211,1200,IB_PL_OA_U_100,53088544,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|100,100,35088544,0.02035135552,8.24580784,0.368429712,12.0,43.87340328695321,17.54937886925095,5.849792956416984,4.3873452658905325,4.3873452658905325,2924045.3333333335,3.6561169405794347,1.4624482391042462,0.7312241195521231,0.48748274636808203,0.3656121054908777
1212,1300,IB_PL_OA_U_100,57514104,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|100,100,38014104,0.02204818032,8.93331444,0.399148092,13.0,47.53141411009193,19.012584662136682,6.337528220712227,4.753146759850462,4.753146759850462,2924161.846153846,3.656262623853225,1.4625065124720524,0.7312532562360262,0.4875021708240175,0.36562667383465086
1213,1400,IB_PL_OA_U_100,61937488,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|100,100,40937488,0.02374374304,-8.826434393709551,0.429843624,14.0,51.18670414420182,20.47470213832225,6.824900712774084,5.1186761746013305,5.1186761746013305,2924106.285714286,3.656193153157273,1.4624787241658752,0.7312393620829376,0.4874929080552917,0.3656197267572379
1214,1500,IB_PL_OA_U_100,66360488,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|100,100,43860488,0.02543908304,-8.139529393709552,0.460535124,15.0,54.84151403907133,21.93662755861956,7.31220918620652,5.484157575374131,5.484157575374131,2924032.533333333,3.6561009359380887,1.4624418372413037,0.7312209186206519,0.48748061241376794,0.365610505024942
1215,1600,IB_PL_OA_U_100,70786112,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|100,100,46786112,0.02713594496,-7.452007753709552,0.491254176,16.0,58.49960488541677,23.399865360819998,7.799955120273333,5.849967071663738,5.849967071663738,2924132.0,3.6562253053385483,1.4624915850512499,0.7312457925256249,0.48749719501708333,0.36562294197898365
1216,1700,IB_PL_OA_U_100,75210968,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|100,100,49710968,0.02883236144,-6.764666593709552,0.521965164,17.0,62.15673545328145,24.86271905124391,8.287573017081304,6.215680539997207,6.215680539997207,2924174.588235294,3.6562785560753794,1.4625128853672889,0.7312564426836444,0.4875042951224296,0.3656282670586592
1217,1800,IB_PL_OA_U_100,79633776,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|100,100,52633776,0.03052759008,-6.077806713709552,0.552654648,18.0,65.81130527853077,26.324548443597088,8.774849481199029,6.581137933780972,6.581137933780972,2924098.6666666665,3.656183626585043,1.4624749135331714,0.7312374567665857,0.4874916378443905,0.3656187740989429
1218,1900,IB_PL_OA_U_100,84058632,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|100,100,55558632,0.03222400656,-5.390465553709552,0.583365636,19.0,69.46843584639545,27.787402134021,9.262467378007,6.946851402114441,6.946851402114441,2924138.5263157897,3.656233465599761,1.4624948491590002,0.7312474245795001,0.487498283053,0.3656237580060232
1219,2000,IB_PL_OA_U_100,88482912,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|100,100,58482912,0.03392008896,-4.703259753709552,0.614070576,20.0,73.12484620539956,29.24996774061252,9.74998924687084,7.3124928494808055,7.3124928494808055,2924145.6,3.6562423102699784,1.462498387030626,0.731249193515313,0.48749946234354197,0.36562464247404025
1220,2100,IB_PL_OA_U_100,92905976,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|100,100,61405976,0.03561546608,-4.016339713709551,0.644762748,21.0,76.77973612347581,30.711925170224536,10.237308390074846,7.677982252583283,7.677982252583283,2924094.095238095,3.656177910641705,1.4624726271535493,0.7312363135767747,0.48749087571784977,0.3656182025039659
1221,2200,IB_PL_OA_U_100,97331408,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|100,100,64331408,0.03731221664,-3.3288631937095516,0.675479784,22.0,80.43758690020105,32.17506694448085,10.725022314826948,8.043767741883856,8.043767741883856,2924154.909090909,3.6562539500091393,1.4625030429309476,0.7312515214654738,0.48750101431031584,0.3656258064492662
1222,2300,IB_PL_OA_U_100,101754088,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|100,100,67254088,0.03900737104,-2.6420333937095517,0.706167924,23.0,84.09199667903692,33.6368323182046,11.212277439401532,8.409209131008264,8.409209131008264,2924090.782608696,3.656173768653779,1.4624709703567218,0.7312354851783609,0.4874903234522406,0.3656177883047072
1223,2400,IB_PL_OA_U_100,106177408,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|100,100,70177408,0.04070289664,-1.9550531937095517,0.736862784,24.0,87.74720668994009,35.09891778507546,11.69963926169182,8.774730543429456,8.774730543429456,2924058.6666666665,3.6561336120808368,1.4624549077114772,0.7312274538557386,0.4874849692371591,0.36561377264289396
1224,2500,IB_PL_OA_U_100,110602584,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|100,100,73102584,0.04239949872,-1.2676368337095516,0.767577132,25.0,91.40473737383842,36.561931522072925,12.18731050735764,9.140484023411316,9.140484023411316,2924103.36,3.6561894949535363,1.4624772608829169,0.7312386304414584,0.4874924202943056,0.3656193609364526
1225,2600,IB_PL_OA_U_100,115027056,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|100,100,76027056,0.04409569248,-0.5803859137095516,0.798284088,26.0,95.06138780246272,38.024593156608574,12.67486438553619,9.506149477766716,9.506149477766716,2924117.5384615385,3.6562072231716427,1.4624843521772528,0.7312421760886264,0.48749478405908425,0.3656211337602583
1226,2700,IB_PL_OA_U_100,119451336,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|100,100,78951336,0.04579177488,0.10681988629044839,0.828989028,27.0,98.71779816146683,39.48715876320009,13.16238625440003,9.87179092513308,9.87179092513308,2924123.5555555555,3.6562147467209933,1.4624873616000034,0.7312436808000017,0.48749578720000114,0.36562188611603996
1227,2800,IB_PL_OA_U_100,123874656,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|100,100,81874656,0.04748730048,0.7938000862904484,0.859683888,28.0,102.37300817236999,40.94924423007095,13.649748076690317,10.23731233755427,10.23731233755427,2924094.8571428573,3.6561788632989285,1.4624730082168198,0.7312365041084099,0.4874910027389399,0.3656182977697954
1228,2900,IB_PL_OA_U_100,128299640,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|100,100,84799640,0.0491837912,1.4811713262904485,0.89039622,29.0,106.03029878664813,42.41216193912428,14.137387313041428,10.603041810547095,10.603041810547095,2924125.5172413792,3.6562171995395905,1.4624883427284237,0.7312441713642118,0.48749611424280787,0.3656221313981757
1229,3000,IB_PL_OA_U_100,132721552,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|100,100,87721552,0.05087850016,2.1678206462904486,0.921076296,30.0,109.68374828700323,43.87354320107151,14.624514400357171,10.968387171715365,10.968387171715365,2924051.7333333334,3.656124942900108,1.4624514400357171,0.7312257200178586,0.48748381334523905,0.3656129057238455
1230,3100,IB_PL_OA_U_100,136947560,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|100,100,90447560,0.0524595848,2.8084325262904484,0.94969938,31.0,113.09224675155795,45.23694395068965,15.07898131689655,11.309237401738581,11.309237401738581,2917663.2258064514,3.6481369919857403,1.4592562564738596,0.7296281282369298,0.4864187521579532,0.3648141097335026
1231,3200,IB_PL_OA_U_100,141569856,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|100,100,93569856,0.05427051648,3.5421720862904484,0.982483488,32.0,116.99624891218453,46.79854637699571,15.59951545899857,11.699638057129382,11.699638057129382,2924058.0,3.6561327785057665,1.462454574281116,0.731227287140558,0.4874848580937053,0.3656136892852932
1232,3300,IB_PL_OA_U_100,145995416,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|100,100,96495416,0.05596734128,4.229678686290448,1.013201868,33.0,120.65425973532324,48.26175216988143,16.087250723293813,12.06543955108931,12.06543955108931,2924103.515151515,3.656189688949189,1.4624773384812557,0.7312386692406279,0.48749244616041854,0.36561938033603975
1233,3400,IB_PL_OA_U_100,150419568,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|100,100,99419568,0.05766334944,4.916854406290448,1.043905464,34.0,124.3105100479139,49.724253757843535,16.57475125261451,12.43106499379632,12.43106499379632,2924104.9411764704,3.656191471997467,1.4624780517012803,0.7312390258506402,0.48749268390042677,0.36561955864106815
1234,3500,IB_PL_OA_U_100,154841608,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|100,100,102341608,0.05935813264,5.603533806290448,1.074586884,35.0,127.96411959468246,51.18569903842018,17.06189967947339,12.796426359623945,12.796426359623945,2924045.942857143,3.656117702705213,1.4624485439548625,0.7312242719774312,0.4874828479849541,0.3656121817035413
1235,3600,IB_PL_OA_U_100,159269088,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|100,100,105269088,0.06105607104,6.291491606290449,1.105325424,36.0,131.62453111402306,52.64986511074723,17.549955036915744,13.162467923474221,13.162467923474221,2924141.3333333335,3.65623697538953,1.462496253076312,0.731248126538156,0.4874987510254373,0.36562410898539505
1236,3700,IB_PL_OA_U_100,163693624,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|100,100,108193624,0.06275230192,6.978757566290448,1.136033052,37.0,135.2812615658541,54.112558754597586,18.037519584865862,13.5281413801593,13.5281413801593,2924152.0,3.656250312590651,1.462501587962097,0.7312507939810485,0.487500529320699,0.3656254427070081
1237,3800,IB_PL_OA_U_100,168114960,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|100,100,111114960,0.0644466768,7.665271526290448,1.16670708,38.0,138.93399085734862,55.57365193271242,18.524550644237472,13.893414720360465,13.893414720360465,2924077.8947368423,3.6561576541407534,1.4624645245450638,0.7312322622725319,0.4874881748483546,0.3656161768515912
1238,3900,IB_PL_OA_U_100,172541160,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|100,100,114041160,0.0661438728,8.352928526290448,1.19743218,39.0,142.59280191255465,57.037177818745256,19.01239260624842,14.259296237617177,14.259296237617177,2924132.3076923075,3.6562256900655035,1.4624917389421859,0.7312458694710929,0.487497246314062,0.3656229804517224
1239,4000,IB_PL_OA_U_100,176961600,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|100,100,116961600,0.067837728,9.039231926290448,1.2280968,40.0,146.24441087915494,58.497822866454136,19.499274288818047,14.624457545202848,14.624457545202848,2924040.0,3.656110271978874,1.4624455716613534,0.7312227858306767,0.4874818572204512,0.3656114386300712
1240,4100,IB_PL_OA_U_100,181388504,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|100,100,119888504,0.06953533232,-8.719689707419104,1.258829292,41.0,149.90410218963498,59.96170085494879,19.987233618316264,14.990427088086019,14.990427088086019,2924109.8536585364,3.656197614381341,1.4624805086572874,0.7312402543286437,0.4874935028857625,0.3656201728801468
1241,4200,IB_PL_OA_U_100,185811888,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|100,100,122811888,0.07123089504,-8.032694467419104,1.289524824,42.0,153.55939222374488,61.42381833113436,20.47460611037812,15.355956502836888,15.355956502836888,2924092.5714285714,3.656176005327259,1.4624718650270085,0.7312359325135043,0.48749062167566953,0.36561801197230687
1242,4300,IB_PL_OA_U_100,190234888,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|100,100,125734888,0.07292623504,-7.345789467419103,1.320216324,43.0,157.2142021186144,62.88574375143167,20.961914583810554,15.721437903609688,15.721437903609688,2924067.1627906975,3.6561442353166136,1.4624591570100387,0.7312295785050194,0.4874863856700129,0.36561483496766717
1243,4400,IB_PL_OA_U_100,194661664,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|100,100,128661664,0.07462376512,-6.657997107419103,1.350947472,44.0,160.87373338268097,64.3495577212969,21.449852573765632,16.087391441833503,16.087391441833503,2924128.727272727,3.656221213242749,1.462489948211293,0.7312449741056465,0.48749664940376436,0.36562253276894324
1244,4500,IB_PL_OA_U_100,199085368,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|100,100,131585368,0.07631951344,-5.9709266674191035,1.381646364,45.0,164.52942353282452,65.81183524405603,21.93727841468534,16.452960868232765,16.452960868232765,2924119.288888889,3.656209411840545,1.4624852276456894,0.7312426138228447,0.48749507588189644,0.36562135262739476
1245,4600,IB_PL_OA_U_100,203509456,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|100,100,134509456,0.07801548448,-5.283765987419104,1.412349288,46.0,168.18559382220843,67.27430482270341,22.42476827423447,16.818578308610093,16.818578308610093,2924118.6086956523,3.6562085613523574,1.4624848874500742,0.7312424437250371,0.48749496248335805,0.36562126757848035
1246,4700,IB_PL_OA_U_100,207933032,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|100,100,137433032,0.07971115856,-4.5967256274191035,1.443046836,47.0,171.84112392593852,68.7365183268331,22.912172775611037,17.18413173035,17.18413173035,2924107.063829787,3.6561941260837982,1.4624791133368746,0.7312395566684373,0.4874930377789582,0.36561982404999993
1247,4800,IB_PL_OA_U_100,212358080,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|100,100,140358080,0.0814076864,-3.9093393474191034,1.47375984,48.0,175.4984945634234,70.19946804520116,23.399822681733717,17.5498692056725,17.5498692056725,2924126.6666666665,3.656218636737987,1.4624889176083573,0.7312444588041787,0.4874963058694524,0.3656222751181771
1248,100,IB_PL_OA_U_200,4424280,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|200,200,2924280,0.0016960824,0.6872058,0.03070494,0.5,3.656410359004111,1.4625656065915182,0.48752186886383936,0.36564144736636456,0.36564144736636456,5848560.0,7.312820718008222,2.9251312131830365,1.4625656065915182,0.9750437377276787,0.7312828947327291
1249,200,IB_PL_OA_U_200,8848240,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|200,200,5848240,0.0033919792,1.3743364,0.06140652,1.0,7.312420601974573,2.9249711666094833,0.9749903888698278,0.7312428830843379,0.7312428830843379,5848240.0,7.312420601974573,2.9249711666094833,1.4624855833047417,0.9749903888698278,0.7312428830843379
1250,300,IB_PL_OA_U_200,13272008,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|200,200,8772008,0.00508776464,2.06142188,0.092106084,1.5,10.968190775324844,4.387280698683317,1.4624268995611056,1.0968203118132767,1.0968203118132767,5848005.333333333,7.3121271835498955,2.924853799122211,1.4624268995611056,0.9749512663740704,0.7312135412088511
1251,400,IB_PL_OA_U_200,17696160,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|200,200,11696160,0.0067837728,2.7485976,0.12280968,2.0,14.624441087915496,5.849782286645413,1.9499274288818047,1.4624457545202847,1.4624457545202847,5848080.0,7.312220543957748,2.9248911433227067,1.4624455716613534,0.9749637144409024,0.7312228772601423
1252,500,IB_PL_OA_U_200,22120312,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|200,200,14620312,0.00847978096,3.43577332,0.153513276,2.5,18.280691400506146,7.312283874607511,2.4374279582025036,1.8280711972272927,1.8280711972272927,5848124.8,7.312276560202458,2.924913549843004,1.462456774921502,0.9749711832810014,0.7312284788909171
1253,600,IB_PL_OA_U_200,26543760,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|200,200,17543760,0.0101753808,4.1227836,0.18420948,3.0,21.936061457822767,8.77443336010779,2.9248111200359306,2.1936086143078404,2.1936086143078404,5847920.0,7.312020485940923,2.9248111200359306,1.4624055600179653,0.9749370400119768,0.7312028714359468
1254,700,IB_PL_OA_U_200,30878952,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|200,200,20378952,0.01181979216,4.78905372,0.213978996,3.5,25.481079513058788,10.192442000622181,3.3974806668740603,2.548110818762112,2.548110818762112,5822557.714285715,7.280308432302511,2.912126285892052,1.456063142946026,0.9707087619640173,0.7280316625034606
1255,800,IB_PL_OA_U_200,35393024,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|200,200,23393024,0.01356795392,5.49736064,0.245626752,4.0,29.24976243110502,11.699916675752643,3.8999722252508815,2.9249795346670298,2.9249795346670298,5848256.0,7.312440607776255,2.924979168938161,1.4624895844690804,0.9749930563127204,0.7312448836667574
1256,900,IB_PL_OA_U_200,39817048,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|200,200,26317048,0.01526388784,6.18450628,0.276329004,4.5,32.905852697282214,13.16235424508532,4.38745141502844,3.2905889727146818,3.2905889727146818,5848232.888888889,7.312411710507158,2.92496761001896,1.46248380500948,0.9749892033396533,0.731241993936596
1257,1000,IB_PL_OA_U_200,44240880,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|200,200,29240880,0.0169597104,6.8716068,0.30702924,5.0,36.56170289383921,14.624695786473865,4.874898595491288,3.6561744037732984,3.6561744037732984,5848176.0,7.312340578767842,2.924939157294773,1.4624695786473865,0.9749797190982576,0.7312348807546597
1258,1100,IB_PL_OA_U_200,48665928,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|200,200,32165928,0.01865623824,7.55899308,0.337742244,5.5,40.219073531324085,16.08764550484191,5.362548501613969,4.021911879095802,4.021911879095802,5848350.545454546,7.312558823877107,2.925026455425802,1.462513227712901,0.9750088184752673,0.7312567052901459
1259,1200,IB_PL_OA_U_200,53088544,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|200,200,35088544,0.02035135552,8.24580784,0.368429712,6.0,43.87340328695321,17.54937886925095,5.849792956416984,4.3873452658905325,4.3873452658905325,5848090.666666667,7.312233881158869,2.9248964782084923,1.4624482391042462,0.9749654927361641,0.7312242109817554
1260,1300,IB_PL_OA_U_200,57514104,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|200,200,38014104,0.02204818032,8.93331444,0.399148092,6.5,47.53141411009193,19.012584662136682,6.337528220712227,4.753146759850462,4.753146759850462,5848323.692307692,7.31252524770645,2.925013024944105,1.4625065124720524,0.975004341648035,0.7312533476693017
1261,1400,IB_PL_OA_U_200,61937488,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|200,200,40937488,0.02374374304,-8.826434393709551,0.429843624,7.0,51.18670414420182,20.47470213832225,6.824900712774084,5.1186761746013305,5.1186761746013305,5848212.571428572,7.312386306314546,2.9249574483317504,1.4624787241658752,0.9749858161105834,0.7312394535144758
1262,1500,IB_PL_OA_U_200,66360488,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|200,200,43860488,0.02543908304,-8.139529393709552,0.460535124,7.5,54.84151403907133,21.93662755861956,7.31220918620652,5.484157575374131,5.484157575374131,5848065.066666666,7.312201871876177,2.9248836744826074,1.4624418372413037,0.9749612248275359,0.731221010049884
1263,1600,IB_PL_OA_U_200,70786112,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|200,200,46786112,0.02713594496,-7.452007753709552,0.491254176,8.0,58.49960488541677,23.399865360819998,7.799955120273333,5.849967071663738,5.849967071663738,5848264.0,7.312450610677097,2.9249831701024998,1.4624915850512499,0.9749943900341667,0.7312458839579673
1264,1700,IB_PL_OA_U_200,75210968,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|200,200,49710968,0.02883236144,-6.764666593709552,0.521965164,8.5,62.15673545328145,24.86271905124391,8.287573017081304,6.215680539997207,6.215680539997207,5848349.176470588,7.312557112150759,2.9250257707345777,1.4625128853672889,0.9750085902448592,0.7312565341173184
1265,1800,IB_PL_OA_U_200,79633776,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|200,200,52633776,0.03052759008,-6.077806713709552,0.552654648,9.0,65.81130527853077,26.324548443597088,8.774849481199029,6.581137933780972,6.581137933780972,5848197.333333333,7.312367253170086,2.9249498270663428,1.4624749135331714,0.974983275688781,0.7312375481978858
1266,1900,IB_PL_OA_U_200,84058632,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|200,200,55558632,0.03222400656,-5.390465553709552,0.583365636,9.5,69.46843584639545,27.787402134021,9.262467378007,6.946851402114441,6.946851402114441,5848277.052631579,7.312466931199522,2.9249896983180004,1.4624948491590002,0.974996566106,0.7312475160120464
1267,2000,IB_PL_OA_U_200,88482912,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|200,200,58482912,0.03392008896,-4.703259753709552,0.614070576,10.0,73.12484620539956,29.24996774061252,9.74998924687084,7.3124928494808055,7.3124928494808055,5848291.2,7.312484620539957,2.924996774061252,1.462498387030626,0.9749989246870839,0.7312492849480805
1268,2100,IB_PL_OA_U_200,92905976,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|200,200,61405976,0.03561546608,-4.016339713709551,0.644762748,10.5,76.77973612347581,30.711925170224536,10.237308390074846,7.677982252583283,7.677982252583283,5848188.19047619,7.31235582128341,2.9249452543070986,1.4624726271535493,0.9749817514356995,0.7312364050079317
1269,2200,IB_PL_OA_U_200,97331408,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|200,200,64331408,0.03731221664,-3.3288631937095516,0.675479784,11.0,80.43758690020105,32.17506694448085,10.725022314826948,8.043767741883856,8.043767741883856,5848309.818181818,7.312507900018279,2.925006085861895,1.4625030429309476,0.9750020286206317,0.7312516128985324
1270,2300,IB_PL_OA_U_200,101754088,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|200,200,67254088,0.03900737104,-2.6420333937095517,0.706167924,11.5,84.09199667903692,33.6368323182046,11.212277439401532,8.409209131008264,8.409209131008264,5848181.565217392,7.312347537307558,2.9249419407134436,1.4624709703567218,0.9749806469044812,0.7312355766094144
1271,2400,IB_PL_OA_U_200,106177408,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|200,200,70177408,0.04070289664,-1.9550531937095517,0.736862784,12.0,87.74720668994009,35.09891778507546,11.69963926169182,8.774730543429456,8.774730543429456,5848117.333333333,7.3122672241616735,2.9249098154229545,1.4624549077114772,0.9749699384743182,0.7312275452857879
1272,2500,IB_PL_OA_U_200,110602584,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|200,200,73102584,0.04239949872,-1.2676368337095516,0.767577132,12.5,91.40473737383842,36.561931522072925,12.18731050735764,9.140484023411316,9.140484023411316,5848206.72,7.312378989907073,2.9249545217658337,1.4624772608829169,0.9749848405886112,0.7312387218729052
1273,2600,IB_PL_OA_U_200,115027056,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|200,200,76027056,0.04409569248,-0.5803859137095516,0.798284088,13.0,95.06138780246272,38.024593156608574,12.67486438553619,9.506149477766716,9.506149477766716,5848235.076923077,7.312414446343285,2.9249687043545056,1.4624843521772528,0.9749895681181685,0.7312422675205166
1274,2700,IB_PL_OA_U_200,119451336,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|200,200,78951336,0.04579177488,0.10681988629044839,0.828989028,13.5,98.71779816146683,39.48715876320009,13.16238625440003,9.87179092513308,9.87179092513308,5848247.111111111,7.312429493441987,2.9249747232000067,1.4624873616000034,0.9749915744000023,0.7312437722320799
1275,2800,IB_PL_OA_U_200,123874656,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|200,200,81874656,0.04748730048,0.7938000862904484,0.859683888,14.0,102.37300817236999,40.94924423007095,13.649748076690317,10.23731233755427,10.23731233755427,5848189.714285715,7.312357726597857,2.9249460164336396,1.4624730082168198,0.9749820054778798,0.7312365955395908
1276,2900,IB_PL_OA_U_200,128299640,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|200,200,84799640,0.0491837912,1.4811713262904485,0.89039622,14.5,106.03029878664813,42.41216193912428,14.137387313041428,10.603041810547095,10.603041810547095,5848251.0344827585,7.312434399079181,2.9249766854568473,1.4624883427284237,0.9749922284856157,0.7312442627963514
1277,3000,IB_PL_OA_U_200,132721552,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|200,200,87721552,0.05087850016,2.1678206462904486,0.921076296,15.0,109.68374828700323,43.87354320107151,14.624514400357171,10.968387171715365,10.968387171715365,5848103.466666667,7.312249885800216,2.9249028800714343,1.4624514400357171,0.9749676266904781,0.731225811447691
1278,3100,IB_PL_OA_U_200,136947560,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|200,200,90447560,0.0524595848,2.8084325262904484,0.94969938,15.5,113.09224675155795,45.23694395068965,15.07898131689655,11.309237401738581,11.309237401738581,5835326.451612903,7.2962739839714805,2.918512512947719,1.4592562564738596,0.9728375043159064,0.7296282194670052
1279,3200,IB_PL_OA_U_200,141569856,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|200,200,93569856,0.05427051648,3.5421720862904484,0.982483488,16.0,116.99624891218453,46.79854637699571,15.59951545899857,11.699638057129382,11.699638057129382,5848116.0,7.312265557011533,2.924909148562232,1.462454574281116,0.9749697161874106,0.7312273785705864
1280,3300,IB_PL_OA_U_200,145995416,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|200,200,96495416,0.05596734128,4.229678686290448,1.013201868,16.5,120.65425973532324,48.26175216988143,16.087250723293813,12.06543955108931,12.06543955108931,5848207.03030303,7.312379377898378,2.9249546769625114,1.4624773384812557,0.9749848923208371,0.7312387606720795
1281,3400,IB_PL_OA_U_200,150419568,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|200,200,99419568,0.05766334944,4.916854406290448,1.043905464,17.0,124.3105100479139,49.724253757843535,16.57475125261451,12.43106499379632,12.43106499379632,5848209.882352941,7.312382943994934,2.9249561034025606,1.4624780517012803,0.9749853678008535,0.7312391172821363
1282,3500,IB_PL_OA_U_200,154841608,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|200,200,102341608,0.05935813264,5.603533806290448,1.074586884,17.5,127.96411959468246,51.18569903842018,17.06189967947339,12.796426359623945,12.796426359623945,5848091.885714286,7.312235405410426,2.924897087909725,1.4624485439548625,0.9749656959699082,0.7312243634070826
1283,3600,IB_PL_OA_U_200,159269088,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|200,200,105269088,0.06105607104,6.291491606290449,1.105325424,18.0,131.62453111402306,52.64986511074723,17.549955036915744,13.162467923474221,13.162467923474221,5848282.666666667,7.31247395077906,2.924992506152624,1.462496253076312,0.9749975020508747,0.7312482179707901
1284,3700,IB_PL_OA_U_200,163693624,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|200,200,108193624,0.06275230192,6.978757566290448,1.136033052,18.5,135.2812615658541,54.112558754597586,18.037519584865862,13.5281413801593,13.5281413801593,5848304.0,7.312500625181302,2.925003175924194,1.462501587962097,0.975001058641398,0.7312508854140162
1285,3800,IB_PL_OA_U_200,168114960,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|200,200,111114960,0.0644466768,7.665271526290448,1.16670708,19.0,138.93399085734862,55.57365193271242,18.524550644237472,13.893414720360465,13.893414720360465,5848155.7894736845,7.312315308281507,2.9249290490901276,1.4624645245450638,0.9749763496967092,0.7312323537031824
1286,3900,IB_PL_OA_U_200,172541160,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|200,200,114041160,0.0661438728,8.352928526290448,1.19743218,19.5,142.59280191255465,57.037177818745256,19.01239260624842,14.259296237617177,14.259296237617177,5848264.615384615,7.312451380131007,2.9249834778843717,1.4624917389421859,0.974994492628124,0.7312459609034448
1287,4000,IB_PL_OA_U_200,176961600,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|200,200,116961600,0.067837728,9.039231926290448,1.2280968,20.0,146.24441087915494,58.497822866454136,19.499274288818047,14.624457545202848,14.624457545202848,5848080.0,7.312220543957748,2.9248911433227067,1.4624455716613534,0.9749637144409024,0.7312228772601423
1288,4100,IB_PL_OA_U_200,181388504,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|200,200,119888504,0.06953533232,-8.719689707419104,1.258829292,20.5,149.90410218963498,59.96170085494879,19.987233618316264,14.990427088086019,14.990427088086019,5848219.707317073,7.312395228762682,2.924961017314575,1.4624805086572874,0.974987005771525,0.7312403457602936
1289,4200,IB_PL_OA_U_200,185811888,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|200,200,122811888,0.07123089504,-8.032694467419104,1.289524824,21.0,153.55939222374488,61.42381833113436,20.47460611037812,15.355956502836888,15.355956502836888,5848185.142857143,7.312352010654518,2.924943730054017,1.4624718650270085,0.9749812433513391,0.7312360239446137
1290,4300,IB_PL_OA_U_200,190234888,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|200,200,125734888,0.07292623504,-7.345789467419103,1.320216324,21.5,157.2142021186144,62.88574375143167,20.961914583810554,15.721437903609688,15.721437903609688,5848134.325581395,7.312288470633227,2.9249183140200774,1.4624591570100387,0.9749727713400258,0.7312296699353343
1291,4400,IB_PL_OA_U_200,194661664,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|200,200,128661664,0.07462376512,-6.657997107419103,1.350947472,22.0,160.87373338268097,64.3495577212969,21.449852573765632,16.087391441833503,16.087391441833503,5848257.454545454,7.312442426485498,2.924979896422586,1.462489948211293,0.9749932988075287,0.7312450655378865
1292,4500,IB_PL_OA_U_200,199085368,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|200,200,131585368,0.07631951344,-5.9709266674191035,1.381646364,22.5,164.52942353282452,65.81183524405603,21.93727841468534,16.452960868232765,16.452960868232765,5848238.577777778,7.31241882368109,2.924970455291379,1.4624852276456894,0.9749901517637929,0.7312427052547895
1293,4600,IB_PL_OA_U_200,203509456,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|200,200,134509456,0.07801548448,-5.283765987419104,1.412349288,23.0,168.18559382220843,67.27430482270341,22.42476827423447,16.818578308610093,16.818578308610093,5848237.217391305,7.312417122704715,2.9249697749001484,1.4624848874500742,0.9749899249667161,0.7312425351569607
1294,4700,IB_PL_OA_U_200,207933032,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|200,200,137433032,0.07971115856,-4.5967256274191035,1.443046836,23.5,171.84112392593852,68.7365183268331,22.912172775611037,17.18413173035,17.18413173035,5848214.127659574,7.3123882521675965,2.9249582266737493,1.4624791133368746,0.9749860755579164,0.7312396480999999
1295,4800,IB_PL_OA_U_200,212358080,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|200,200,140358080,0.0814076864,-3.9093393474191034,1.47375984,24.0,175.4984945634234,70.19946804520116,23.399822681733717,17.5498692056725,17.5498692056725,5848253.333333333,7.312437273475974,2.9249778352167146,1.4624889176083573,0.9749926117389048,0.7312445502363542
1296,100,IB_PL_OA_U_300,4424280,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|300,300,2924280,0.0016960824,0.6872058,0.03070494,0.3333333333333333,3.656410359004111,1.4625656065915182,0.48752186886383936,0.36564144736636456,0.36564144736636456,8772840.0,10.969231077012333,4.387696819774554,2.193848409887277,1.4625656065915182,1.0969243420990935
1297,200,IB_PL_OA_U_300,8848240,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|300,300,5848240,0.0033919792,1.3743364,0.06140652,0.6666666666666666,7.312420601974573,2.9249711666094833,0.9749903888698278,0.7312428830843379,0.7312428830843379,8772360.0,10.96863090296186,4.387456749914225,2.1937283749571126,1.4624855833047417,1.0968643246265068
1298,300,IB_PL_OA_U_300,13272008,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|300,300,8772008,0.00508776464,2.06142188,0.092106084,1.0,10.968190775324844,4.387280698683317,1.4624268995611056,1.0968203118132767,1.0968203118132767,8772008.0,10.968190775324844,4.387280698683317,2.1936403493416585,1.4624268995611056,1.0968203118132767
1299,400,IB_PL_OA_U_300,17696160,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|300,300,11696160,0.0067837728,2.7485976,0.12280968,1.3333333333333333,14.624441087915496,5.849782286645413,1.9499274288818047,1.4624457545202847,1.4624457545202847,8772120.0,10.968330815936621,4.387336714984061,2.1936683574920304,1.4624455716613534,1.0968343158902136
1300,500,IB_PL_OA_U_300,22120312,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|300,300,14620312,0.00847978096,3.43577332,0.153513276,1.6666666666666667,18.280691400506146,7.312283874607511,2.4374279582025036,1.8280711972272927,1.8280711972272927,8772187.2,10.968414840303687,4.387370324764506,2.193685162382253,1.462456774921502,1.0968427183363756
1301,600,IB_PL_OA_U_300,26543760,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|300,300,17543760,0.0101753808,4.1227836,0.18420948,2.0,21.936061457822767,8.77443336010779,2.9248111200359306,2.1936086143078404,2.1936086143078404,8771880.0,10.968030728911383,4.387216680053895,2.1936083400269477,1.4624055600179653,1.0968043071539202
1302,700,IB_PL_OA_U_300,30878952,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|300,300,20378952,0.01181979216,4.78905372,0.213978996,2.3333333333333335,25.481079513058788,10.192442000622181,3.3974806668740603,2.548110818762112,2.548110818762112,8733836.57142857,10.920462648453766,4.368189428838077,2.1840947144190386,1.4560631429460258,1.092047493755191
1303,800,IB_PL_OA_U_300,35393024,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|300,300,23393024,0.01356795392,5.49736064,0.245626752,2.6666666666666665,29.24976243110502,11.699916675752643,3.8999722252508815,2.9249795346670298,2.9249795346670298,8772384.0,10.968660911664383,4.387468753407242,2.193734376703621,1.4624895844690804,1.0968673255001362
1304,900,IB_PL_OA_U_300,39817048,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|300,300,26317048,0.01526388784,6.18450628,0.276329004,3.0,32.905852697282214,13.16235424508532,4.38745141502844,3.2905889727146818,3.2905889727146818,8772349.333333334,10.968617565760738,4.3874514150284405,2.1937257075142202,1.4624838050094802,1.096862990904894
1305,1000,IB_PL_OA_U_300,44240880,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|300,300,29240880,0.0169597104,6.8716068,0.30702924,3.3333333333333335,36.56170289383921,14.624695786473865,4.874898595491288,3.6561744037732984,3.6561744037732984,8772264.0,10.968510868151764,4.387408735942159,2.1937043679710797,1.4624695786473865,1.0968523211319896
1306,1100,IB_PL_OA_U_300,48665928,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|300,300,32165928,0.01865623824,7.55899308,0.337742244,3.6666666666666665,40.219073531324085,16.08764550484191,5.362548501613969,4.021911879095802,4.021911879095802,8772525.818181818,10.96883823581566,4.387539683138702,2.193769841569351,1.462513227712901,1.0968850579352187
1307,1200,IB_PL_OA_U_300,53088544,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|300,300,35088544,0.02035135552,8.24580784,0.368429712,4.0,43.87340328695321,17.54937886925095,5.849792956416984,4.3873452658905325,4.3873452658905325,8772136.0,10.968350821738303,4.387344717312738,2.193672358656369,1.462448239104246,1.0968363164726331
1308,1300,IB_PL_OA_U_300,57514104,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|300,300,38014104,0.02204818032,8.93331444,0.399148092,4.333333333333333,47.53141411009193,19.012584662136682,6.337528220712227,4.753146759850462,4.753146759850462,8772485.53846154,10.968787871559677,4.387519537416158,2.193759768708079,1.4625065124720527,1.096880021503953
1309,1400,IB_PL_OA_U_300,61937488,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|300,300,40937488,0.02374374304,-8.826434393709551,0.429843624,4.666666666666667,51.18670414420182,20.47470213832225,6.824900712774084,5.1186761746013305,5.1186761746013305,8772318.857142856,10.968579459471817,4.387436172497625,2.1937180862488126,1.462478724165875,1.0968591802717136
1310,1500,IB_PL_OA_U_300,66360488,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|300,300,43860488,0.02543908304,-8.139529393709552,0.460535124,5.0,54.84151403907133,21.93662755861956,7.31220918620652,5.484157575374131,5.484157575374131,8772097.6,10.968302807814265,4.387325511723912,2.193662755861956,1.4624418372413037,1.096831515074826
1311,1600,IB_PL_OA_U_300,70786112,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|300,300,46786112,0.02713594496,-7.452007753709552,0.491254176,5.333333333333333,58.49960488541677,23.399865360819998,7.799955120273333,5.849967071663738,5.849967071663738,8772396.0,10.968675916015645,4.387474755153749,2.1937373775768747,1.4624915850512499,1.0968688259369508
1312,1700,IB_PL_OA_U_300,75210968,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|300,300,49710968,0.02883236144,-6.764666593709552,0.521965164,5.666666666666667,62.15673545328145,24.86271905124391,8.287573017081304,6.215680539997207,6.215680539997207,8772523.764705881,10.968835668226138,4.387538656101866,2.193769328050933,1.4625128853672889,1.0968848011759775
1313,1800,IB_PL_OA_U_300,79633776,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|300,300,52633776,0.03052759008,-6.077806713709552,0.552654648,6.0,65.81130527853077,26.324548443597088,8.774849481199029,6.581137933780972,6.581137933780972,8772296.0,10.96855087975513,4.387424740599514,2.193712370299757,1.4624749135331714,1.0968563222968286
1314,1900,IB_PL_OA_U_300,84058632,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|300,300,55558632,0.03222400656,-5.390465553709552,0.583365636,6.333333333333333,69.46843584639545,27.787402134021,9.262467378007,6.946851402114441,6.946851402114441,8772415.578947369,10.968700396799283,4.387484547477,2.1937422737385,1.4624948491590002,1.0968712740180697
1315,2000,IB_PL_OA_U_300,88482912,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|300,300,58482912,0.03392008896,-4.703259753709552,0.614070576,6.666666666666667,73.12484620539956,29.24996774061252,9.74998924687084,7.3124928494808055,7.3124928494808055,8772436.799999999,10.968726930809934,4.387495161091877,2.1937475805459385,1.4624983870306256,1.0968739274221206
1316,2100,IB_PL_OA_U_300,92905976,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|300,300,61405976,0.03561546608,-4.016339713709551,0.644762748,7.0,76.77973612347581,30.711925170224536,10.237308390074846,7.677982252583283,7.677982252583283,8772282.285714285,10.968533731925115,4.387417881460648,2.193708940730324,1.4624726271535493,1.0968546075118977
1317,2200,IB_PL_OA_U_300,97331408,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|300,300,64331408,0.03731221664,-3.3288631937095516,0.675479784,7.333333333333333,80.43758690020105,32.17506694448085,10.725022314826948,8.043767741883856,8.043767741883856,8772464.727272728,10.968761850027418,4.387509128792843,2.1937545643964214,1.4625030429309476,1.0968774193477986
1318,2300,IB_PL_OA_U_300,101754088,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|300,300,67254088,0.03900737104,-2.6420333937095517,0.706167924,7.666666666666667,84.09199667903692,33.6368323182046,11.212277439401532,8.409209131008264,8.409209131008264,8772272.347826086,10.968521305961337,4.3874129110701645,2.1937064555350823,1.4624709703567216,1.0968533649141214
1319,2400,IB_PL_OA_U_300,106177408,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|300,300,70177408,0.04070289664,-1.9550531937095517,0.736862784,8.0,87.74720668994009,35.09891778507546,11.69963926169182,8.774730543429456,8.774730543429456,8772176.0,10.96840083624251,4.387364723134432,2.193682361567216,1.4624549077114775,1.096841317928682
1320,2500,IB_PL_OA_U_300,110602584,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|300,300,73102584,0.04239949872,-1.2676368337095516,0.767577132,8.333333333333334,91.40473737383842,36.561931522072925,12.18731050735764,9.140484023411316,9.140484023411316,8772310.08,10.96856848486061,4.3874317826487506,2.1937158913243753,1.4624772608829169,1.096858082809358
1321,2600,IB_PL_OA_U_300,115027056,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|300,300,76027056,0.04409569248,-0.5803859137095516,0.798284088,8.666666666666666,95.06138780246272,38.024593156608574,12.67486438553619,9.506149477766716,9.506149477766716,8772352.615384616,10.96862166951493,4.387453056531759,2.1937265282658793,1.4624843521772528,1.0968634012807748
1322,2700,IB_PL_OA_U_300,119451336,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|300,300,78951336,0.04579177488,0.10681988629044839,0.828989028,9.0,98.71779816146683,39.48715876320009,13.16238625440003,9.87179092513308,9.87179092513308,8772370.666666666,10.96864424016298,4.38746208480001,2.193731042400005,1.4624873616000034,1.0968656583481198
1323,2800,IB_PL_OA_U_300,123874656,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|300,300,81874656,0.04748730048,0.7938000862904484,0.859683888,9.333333333333334,102.37300817236999,40.94924423007095,13.649748076690317,10.23731233755427,10.23731233755427,8772284.57142857,10.968536589896784,4.387419024650459,2.1937095123252295,1.4624730082168196,1.096854893309386
1324,2900,IB_PL_OA_U_300,128299640,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|300,300,84799640,0.0491837912,1.4811713262904485,0.89039622,9.666666666666666,106.03029878664813,42.41216193912428,14.137387313041428,10.603041810547095,10.603041810547095,8772376.551724138,10.968651598618772,4.387465028185271,2.1937325140926354,1.4624883427284237,1.0968663941945271
1325,3000,IB_PL_OA_U_300,132721552,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|300,300,87721552,0.05087850016,2.1678206462904486,0.921076296,10.0,109.68374828700323,43.87354320107151,14.624514400357171,10.968387171715365,10.968387171715365,8772155.2,10.968374828700322,4.387354320107151,2.1936771600535754,1.462451440035717,1.0968387171715366
1326,3100,IB_PL_OA_U_300,136947560,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|300,300,90447560,0.0524595848,2.8084325262904484,0.94969938,10.333333333333334,113.09224675155795,45.23694395068965,15.07898131689655,11.309237401738581,11.309237401738581,8752989.677419355,10.944410975957222,4.377768769421579,2.1888843847107897,1.4592562564738598,1.0944423292005079
1327,3200,IB_PL_OA_U_300,141569856,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|300,300,93569856,0.05427051648,3.5421720862904484,0.982483488,10.666666666666666,116.99624891218453,46.79854637699571,15.59951545899857,11.699638057129382,11.699638057129382,8772174.0,10.9683983355173,4.3873637228433475,2.1936818614216738,1.462454574281116,1.0968410678558795
1328,3300,IB_PL_OA_U_300,145995416,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|300,300,96495416,0.05596734128,4.229678686290448,1.013201868,11.0,120.65425973532324,48.26175216988143,16.087250723293813,12.06543955108931,12.06543955108931,8772310.545454545,10.968569066847566,4.387432015443767,2.1937160077218834,1.4624773384812555,1.096858141008119
1329,3400,IB_PL_OA_U_300,150419568,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|300,300,99419568,0.05766334944,4.916854406290448,1.043905464,11.333333333333334,124.3105100479139,49.724253757843535,16.57475125261451,12.43106499379632,12.43106499379632,8772314.823529411,10.968574415992402,4.387434155103841,2.1937170775519204,1.4624780517012803,1.0968586759232046
1330,3500,IB_PL_OA_U_300,154841608,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|300,300,102341608,0.05935813264,5.603533806290448,1.074586884,11.666666666666666,127.96411959468246,51.18569903842018,17.06189967947339,12.796426359623945,12.796426359623945,8772137.82857143,10.96835310811564,4.387345631864587,2.1936728159322936,1.4624485439548625,1.0968365451106241
1331,3600,IB_PL_OA_U_300,159269088,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|300,300,105269088,0.06105607104,6.291491606290449,1.105325424,12.0,131.62453111402306,52.64986511074723,17.549955036915744,13.162467923474221,13.162467923474221,8772424.0,10.968710926168589,4.387488759228936,2.193744379614468,1.462496253076312,1.096872326956185
1332,3700,IB_PL_OA_U_300,163693624,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|300,300,108193624,0.06275230192,6.978757566290448,1.136033052,12.333333333333334,135.2812615658541,54.112558754597586,18.037519584865862,13.5281413801593,13.5281413801593,8772456.0,10.968750937771954,4.387504763886291,2.1937523819431455,1.462501587962097,1.0968763281210243
1333,3800,IB_PL_OA_U_300,168114960,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|300,300,111114960,0.0644466768,7.665271526290448,1.16670708,12.666666666666666,138.93399085734862,55.57365193271242,18.524550644237472,13.893414720360465,13.893414720360465,8772233.684210526,10.96847296242226,4.38739357363519,2.193696786817595,1.4624645245450636,1.0968485305547735
1334,3900,IB_PL_OA_U_300,172541160,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|300,300,114041160,0.0661438728,8.352928526290448,1.19743218,13.0,142.59280191255465,57.037177818745256,19.01239260624842,14.259296237617177,14.259296237617177,8772396.923076924,10.968677070196511,4.387475216826559,2.1937376084132794,1.462491738942186,1.0968689413551675
1335,4000,IB_PL_OA_U_300,176961600,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|300,300,116961600,0.067837728,9.039231926290448,1.2280968,13.333333333333334,146.24441087915494,58.497822866454136,19.499274288818047,14.624457545202848,14.624457545202848,8772120.0,10.968330815936621,4.387336714984061,2.1936683574920304,1.4624455716613534,1.0968343158902136
1336,4100,IB_PL_OA_U_300,181388504,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|300,300,119888504,0.06953533232,-8.719689707419104,1.258829292,13.666666666666666,149.90410218963498,59.96170085494879,19.987233618316264,14.990427088086019,14.990427088086019,8772329.56097561,10.968592843144023,4.387441525971862,2.193720762985931,1.4624805086572874,1.0968605186404403
1337,4200,IB_PL_OA_U_300,185811888,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|300,300,122811888,0.07123089504,-8.032694467419104,1.289524824,14.0,153.55939222374488,61.42381833113436,20.47460611037812,15.355956502836888,15.355956502836888,8772277.714285715,10.968528015981779,4.387415595081026,2.193707797540513,1.4624718650270085,1.0968540359169205
1338,4300,IB_PL_OA_U_300,190234888,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|300,300,125734888,0.07292623504,-7.345789467419103,1.320216324,14.333333333333334,157.2142021186144,62.88574375143167,20.961914583810554,15.721437903609688,15.721437903609688,8772201.488372093,10.968432705949843,4.387377471030116,2.193688735515058,1.4624591570100387,1.0968445049030016
1339,4400,IB_PL_OA_U_300,194661664,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|300,300,128661664,0.07462376512,-6.657997107419103,1.350947472,14.666666666666666,160.87373338268097,64.3495577212969,21.449852573765632,16.087391441833503,16.087391441833503,8772386.181818182,10.968663639728248,4.38746984463388,2.19373492231694,1.4624899482112932,1.0968675983068297
1340,4500,IB_PL_OA_U_300,199085368,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|300,300,131585368,0.07631951344,-5.9709266674191035,1.381646364,15.0,164.52942353282452,65.81183524405603,21.93727841468534,16.452960868232765,16.452960868232765,8772357.866666667,10.968628235521635,4.387455682937068,2.193727841468534,1.4624852276456894,1.0968640578821844
1341,4600,IB_PL_OA_U_300,203509456,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|300,300,134509456,0.07801548448,-5.283765987419104,1.412349288,15.333333333333334,168.18559382220843,67.27430482270341,22.42476827423447,16.818578308610093,16.818578308610093,8772355.826086957,10.968625684057073,4.387454662350223,2.1937273311751113,1.4624848874500742,1.096863802735441
1342,4700,IB_PL_OA_U_300,207933032,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|300,300,137433032,0.07971115856,-4.5967256274191035,1.443046836,15.666666666666666,171.84112392593852,68.7365183268331,22.912172775611037,17.18413173035,17.18413173035,8772321.191489361,10.968582378251394,4.3874373400106235,2.1937186700053117,1.4624791133368746,1.0968594721499998
1343,4800,IB_PL_OA_U_300,212358080,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|300,300,140358080,0.0814076864,-3.9093393474191034,1.47375984,16.0,175.4984945634234,70.19946804520116,23.399822681733717,17.5498692056725,17.5498692056725,8772380.0,10.968655910213963,4.387466752825072,2.193733376412536,1.4624889176083573,1.0968668253545313
1344,100,IB_PL_OA_U_400,4424280,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|400,400,2924280,0.0016960824,0.6872058,0.03070494,0.25,3.656410359004111,1.4625656065915182,0.48752186886383936,0.36564144736636456,0.36564144736636456,11697120.0,14.625641436016444,5.850262426366073,2.9251312131830365,1.9500874754553574,1.4625657894654582
1345,200,IB_PL_OA_U_400,8848240,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|400,400,5848240,0.0033919792,1.3743364,0.06140652,0.5,7.312420601974573,2.9249711666094833,0.9749903888698278,0.7312428830843379,0.7312428830843379,11696480.0,14.624841203949146,5.849942333218967,2.9249711666094833,1.9499807777396556,1.4624857661686759
1346,300,IB_PL_OA_U_400,13272008,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|400,400,8772008,0.00508776464,2.06142188,0.092106084,0.75,10.968190775324844,4.387280698683317,1.4624268995611056,1.0968203118132767,1.0968203118132767,11696010.666666666,14.624254367099791,5.849707598244422,2.924853799122211,1.9499025327481407,1.4624270824177021
1347,400,IB_PL_OA_U_400,17696160,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|400,400,11696160,0.0067837728,2.7485976,0.12280968,1.0,14.624441087915496,5.849782286645413,1.9499274288818047,1.4624457545202847,1.4624457545202847,11696160.0,14.624441087915496,5.849782286645413,2.9248911433227067,1.9499274288818047,1.4624457545202847
1348,500,IB_PL_OA_U_400,22120312,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|400,400,14620312,0.00847978096,3.43577332,0.153513276,1.25,18.280691400506146,7.312283874607511,2.4374279582025036,1.8280711972272927,1.8280711972272927,11696249.6,14.624553120404917,5.849827099686008,2.924913549843004,1.9499423665620028,1.4624569577818343
1349,600,IB_PL_OA_U_400,26543760,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|400,400,17543760,0.0101753808,4.1227836,0.18420948,1.5,21.936061457822767,8.77443336010779,2.9248111200359306,2.1936086143078404,2.1936086143078404,11695840.0,14.624040971881845,5.849622240071861,2.9248111200359306,1.9498740800239536,1.4624057428718935
1350,700,IB_PL_OA_U_400,30878952,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|400,400,20378952,0.01181979216,4.78905372,0.213978996,1.75,25.481079513058788,10.192442000622181,3.3974806668740603,2.548110818762112,2.548110818762112,11645115.42857143,14.560616864605022,5.824252571784104,2.912126285892052,1.9414175239280347,1.4560633250069213
1351,800,IB_PL_OA_U_400,35393024,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|400,400,23393024,0.01356795392,5.49736064,0.245626752,2.0,29.24976243110502,11.699916675752643,3.8999722252508815,2.9249795346670298,2.9249795346670298,11696512.0,14.62488121555251,5.849958337876322,2.924979168938161,1.9499861126254407,1.4624897673335149
1352,900,IB_PL_OA_U_400,39817048,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|400,400,26317048,0.01526388784,6.18450628,0.276329004,2.25,32.905852697282214,13.16235424508532,4.38745141502844,3.2905889727146818,3.2905889727146818,11696465.777777778,14.624823421014316,5.84993522003792,2.92496761001896,1.9499784066793067,1.462483987873192
1353,1000,IB_PL_OA_U_400,44240880,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|400,400,29240880,0.0169597104,6.8716068,0.30702924,2.5,36.56170289383921,14.624695786473865,4.874898595491288,3.6561744037732984,3.6561744037732984,11696352.0,14.624681157535685,5.849878314589546,2.924939157294773,1.9499594381965153,1.4624697615093194
1354,1100,IB_PL_OA_U_400,48665928,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|400,400,32165928,0.01865623824,7.55899308,0.337742244,2.75,40.219073531324085,16.08764550484191,5.362548501613969,4.021911879095802,4.021911879095802,11696701.090909092,14.625117647754214,5.850052910851604,2.925026455425802,1.9500176369505346,1.4625134105802917
1355,1200,IB_PL_OA_U_400,53088544,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|400,400,35088544,0.02035135552,8.24580784,0.368429712,3.0,43.87340328695321,17.54937886925095,5.849792956416984,4.3873452658905325,4.3873452658905325,11696181.333333334,14.624467762317739,5.849792956416985,2.9248964782084923,1.9499309854723281,1.4624484219635108
1356,1300,IB_PL_OA_U_400,57514104,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|400,400,38014104,0.02204818032,8.93331444,0.399148092,3.25,47.53141411009193,19.012584662136682,6.337528220712227,4.753146759850462,4.753146759850462,11696647.384615384,14.6250504954129,5.85002604988821,2.925013024944105,1.95000868329607,1.4625066953386034
1357,1400,IB_PL_OA_U_400,61937488,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|400,400,40937488,0.02374374304,-8.826434393709551,0.429843624,3.5,51.18670414420182,20.47470213832225,6.824900712774084,5.1186761746013305,5.1186761746013305,11696425.142857144,14.624772612629092,5.849914896663501,2.9249574483317504,1.9499716322211669,1.4624789070289517
1358,1500,IB_PL_OA_U_400,66360488,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|400,400,43860488,0.02543908304,-8.139529393709552,0.460535124,3.75,54.84151403907133,21.93662755861956,7.31220918620652,5.484157575374131,5.484157575374131,11696130.133333333,14.624403743752355,5.849767348965215,2.9248836744826074,1.9499224496550718,1.462442020099768
1359,1600,IB_PL_OA_U_400,70786112,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|400,400,46786112,0.02713594496,-7.452007753709552,0.491254176,4.0,58.49960488541677,23.399865360819998,7.799955120273333,5.849967071663738,5.849967071663738,11696528.0,14.624901221354193,5.8499663402049995,2.9249831701024998,1.9499887800683333,1.4624917679159346
1360,1700,IB_PL_OA_U_400,75210968,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|400,400,49710968,0.02883236144,-6.764666593709552,0.521965164,4.25,62.15673545328145,24.86271905124391,8.287573017081304,6.215680539997207,6.215680539997207,11696698.352941176,14.625114224301518,5.850051541469155,2.9250257707345777,1.9500171804897184,1.4625130682346368
1361,1800,IB_PL_OA_U_400,79633776,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|400,400,52633776,0.03052759008,-6.077806713709552,0.552654648,4.5,65.81130527853077,26.324548443597088,8.774849481199029,6.581137933780972,6.581137933780972,11696394.666666666,14.624734506340172,5.8498996541326855,2.9249498270663428,1.949966551377562,1.4624750963957716
1362,1900,IB_PL_OA_U_400,84058632,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|400,400,55558632,0.03222400656,-5.390465553709552,0.583365636,4.75,69.46843584639545,27.787402134021,9.262467378007,6.946851402114441,6.946851402114441,11696554.105263159,14.624933862399043,5.849979396636001,2.9249896983180004,1.949993132212,1.4624950320240928
1363,2000,IB_PL_OA_U_400,88482912,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|400,400,58482912,0.03392008896,-4.703259753709552,0.614070576,5.0,73.12484620539956,29.24996774061252,9.74998924687084,7.3124928494808055,7.3124928494808055,11696582.4,14.624969241079913,5.849993548122504,2.924996774061252,1.9499978493741679,1.462498569896161
1364,2100,IB_PL_OA_U_400,92905976,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|400,400,61405976,0.03561546608,-4.016339713709551,0.644762748,5.25,76.77973612347581,30.711925170224536,10.237308390074846,7.677982252583283,7.677982252583283,11696376.38095238,14.62471164256682,5.849890508614197,2.9249452543070986,1.949963502871399,1.4624728100158635
1365,2200,IB_PL_OA_U_400,97331408,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|400,400,64331408,0.03731221664,-3.3288631937095516,0.675479784,5.5,80.43758690020105,32.17506694448085,10.725022314826948,8.043767741883856,8.043767741883856,11696619.636363637,14.625015800036557,5.85001217172379,2.925006085861895,1.9500040572412634,1.4625032257970647
1366,2300,IB_PL_OA_U_400,101754088,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|400,400,67254088,0.03900737104,-2.6420333937095517,0.706167924,5.75,84.09199667903692,33.6368323182046,11.212277439401532,8.409209131008264,8.409209131008264,11696363.130434783,14.624695074615117,5.849883881426887,2.9249419407134436,1.9499612938089623,1.4624711532188288
1367,2400,IB_PL_OA_U_400,106177408,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|400,400,70177408,0.04070289664,-1.9550531937095517,0.736862784,6.0,87.74720668994009,35.09891778507546,11.69963926169182,8.774730543429456,8.774730543429456,11696234.666666666,14.624534448323347,5.849819630845909,2.9249098154229545,1.9499398769486365,1.4624550905715759
1368,2500,IB_PL_OA_U_400,110602584,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|400,400,73102584,0.04239949872,-1.2676368337095516,0.767577132,6.25,91.40473737383842,36.561931522072925,12.18731050735764,9.140484023411316,9.140484023411316,11696413.44,14.624757979814145,5.849909043531667,2.9249545217658337,1.9499696811772225,1.4624774437458103
1369,2600,IB_PL_OA_U_400,115027056,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|400,400,76027056,0.04409569248,-0.5803859137095516,0.798284088,6.5,95.06138780246272,38.024593156608574,12.67486438553619,9.506149477766716,9.506149477766716,11696470.153846154,14.62482889268657,5.849937408709011,2.9249687043545056,1.949979136236337,1.4624845350410332
1370,2700,IB_PL_OA_U_400,119451336,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|400,400,78951336,0.04579177488,0.10681988629044839,0.828989028,6.75,98.71779816146683,39.48715876320009,13.16238625440003,9.87179092513308,9.87179092513308,11696494.222222222,14.624858986883973,5.8499494464000135,2.9249747232000067,1.9499831488000046,1.4624875444641598
1371,2800,IB_PL_OA_U_400,123874656,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|400,400,81874656,0.04748730048,0.7938000862904484,0.859683888,7.0,102.37300817236999,40.94924423007095,13.649748076690317,10.23731233755427,10.23731233755427,11696379.42857143,14.624715453195714,5.849892032867279,2.9249460164336396,1.9499640109557597,1.4624731910791815
1372,2900,IB_PL_OA_U_400,128299640,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|400,400,84799640,0.0491837912,1.4811713262904485,0.89039622,7.25,106.03029878664813,42.41216193912428,14.137387313041428,10.603041810547095,10.603041810547095,11696502.068965517,14.624868798158362,5.849953370913695,2.9249766854568473,1.9499844569712315,1.4624885255927027
1373,3000,IB_PL_OA_U_400,132721552,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|400,400,87721552,0.05087850016,2.1678206462904486,0.921076296,7.5,109.68374828700323,43.87354320107151,14.624514400357171,10.968387171715365,10.968387171715365,11696206.933333334,14.624499771600432,5.849805760142869,2.9249028800714343,1.9499352533809562,1.462451622895382
1374,3100,IB_PL_OA_U_400,136947560,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|400,400,90447560,0.0524595848,2.8084325262904484,0.94969938,7.75,113.09224675155795,45.23694395068965,15.07898131689655,11.309237401738581,11.309237401738581,11670652.903225806,14.592547967942961,5.837025025895438,2.918512512947719,1.9456750086318129,1.4592564389340104
1375,3200,IB_PL_OA_U_400,141569856,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|400,400,93569856,0.05427051648,3.5421720862904484,0.982483488,8.0,116.99624891218453,46.79854637699571,15.59951545899857,11.699638057129382,11.699638057129382,11696232.0,14.624531114023066,5.849818297124464,2.924909148562232,1.9499394323748211,1.4624547571411728
1376,3300,IB_PL_OA_U_400,145995416,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|400,400,96495416,0.05596734128,4.229678686290448,1.013201868,8.25,120.65425973532324,48.26175216988143,16.087250723293813,12.06543955108931,12.06543955108931,11696414.06060606,14.624758755796757,5.849909353925023,2.9249546769625114,1.9499697846416741,1.462477521344159
1377,3400,IB_PL_OA_U_400,150419568,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|400,400,99419568,0.05766334944,4.916854406290448,1.043905464,8.5,124.3105100479139,49.724253757843535,16.57475125261451,12.43106499379632,12.43106499379632,11696419.764705881,14.624765887989868,5.849912206805121,2.9249561034025606,1.949970735601707,1.4624782345642726
1378,3500,IB_PL_OA_U_400,154841608,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|400,400,102341608,0.05935813264,5.603533806290448,1.074586884,8.75,127.96411959468246,51.18569903842018,17.06189967947339,12.796426359623945,12.796426359623945,11696183.771428572,14.624470810820853,5.84979417581945,2.924897087909725,1.9499313919398165,1.4624487268141653
1379,3600,IB_PL_OA_U_400,159269088,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|400,400,105269088,0.06105607104,6.291491606290449,1.105325424,9.0,131.62453111402306,52.64986511074723,17.549955036915744,13.162467923474221,13.162467923474221,11696565.333333334,14.62494790155812,5.849985012305248,2.924992506152624,1.9499950041017493,1.4624964359415802
1380,3700,IB_PL_OA_U_400,163693624,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|400,400,108193624,0.06275230192,6.978757566290448,1.136033052,9.25,135.2812615658541,54.112558754597586,18.037519584865862,13.5281413801593,13.5281413801593,11696608.0,14.625001250362605,5.850006351848388,2.925003175924194,1.950002117282796,1.4625017708280323
1381,3800,IB_PL_OA_U_400,168114960,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|400,400,111114960,0.0644466768,7.665271526290448,1.16670708,9.5,138.93399085734862,55.57365193271242,18.524550644237472,13.893414720360465,13.893414720360465,11696311.578947369,14.624630616563014,5.849858098180255,2.9249290490901276,1.9499526993934184,1.4624647074063648
1382,3900,IB_PL_OA_U_400,172541160,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|400,400,114041160,0.0661438728,8.352928526290448,1.19743218,9.75,142.59280191255465,57.037177818745256,19.01239260624842,14.259296237617177,14.259296237617177,11696529.23076923,14.624902760262014,5.8499669557687435,2.9249834778843717,1.949988985256248,1.4624919218068897
1383,4000,IB_PL_OA_U_400,176961600,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|400,400,116961600,0.067837728,9.039231926290448,1.2280968,10.0,146.24441087915494,58.497822866454136,19.499274288818047,14.624457545202848,14.624457545202848,11696160.0,14.624441087915496,5.849782286645413,2.9248911433227067,1.9499274288818047,1.4624457545202847
1384,4100,IB_PL_OA_U_400,181388504,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|400,400,119888504,0.06953533232,-8.719689707419104,1.258829292,10.25,149.90410218963498,59.96170085494879,19.987233618316264,14.990427088086019,14.990427088086019,11696439.414634146,14.624790457525364,5.84992203462915,2.924961017314575,1.94997401154305,1.4624806915205872
1385,4200,IB_PL_OA_U_400,185811888,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|400,400,122811888,0.07123089504,-8.032694467419104,1.289524824,10.5,153.55939222374488,61.42381833113436,20.47460611037812,15.355956502836888,15.355956502836888,11696370.285714285,14.624704021309036,5.849887460108034,2.924943730054017,1.9499624867026781,1.4624720478892275
1386,4300,IB_PL_OA_U_400,190234888,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|400,400,125734888,0.07292623504,-7.345789467419103,1.320216324,10.75,157.2142021186144,62.88574375143167,20.961914583810554,15.721437903609688,15.721437903609688,11696268.65116279,14.624576941266454,5.849836628040155,2.9249183140200774,1.9499455426800516,1.4624593398706687
1387,4400,IB_PL_OA_U_400,194661664,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|400,400,128661664,0.07462376512,-6.657997107419103,1.350947472,11.0,160.87373338268097,64.3495577212969,21.449852573765632,16.087391441833503,16.087391441833503,11696514.909090908,14.624884852970997,5.849959792845172,2.924979896422586,1.9499865976150574,1.462490131075773
1388,4500,IB_PL_OA_U_400,199085368,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|400,400,131585368,0.07631951344,-5.9709266674191035,1.381646364,11.25,164.52942353282452,65.81183524405603,21.93727841468534,16.452960868232765,16.452960868232765,11696477.155555556,14.62483764736218,5.849940910582758,2.924970455291379,1.9499803035275858,1.462485410509579
1389,4600,IB_PL_OA_U_400,203509456,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|400,400,134509456,0.07801548448,-5.283765987419104,1.412349288,11.5,168.18559382220843,67.27430482270341,22.42476827423447,16.818578308610093,16.818578308610093,11696474.43478261,14.62483424540943,5.849939549800297,2.9249697749001484,1.9499798499334322,1.4624850703139214
1390,4700,IB_PL_OA_U_400,207933032,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|400,400,137433032,0.07971115856,-4.5967256274191035,1.443046836,11.75,171.84112392593852,68.7365183268331,22.912172775611037,17.18413173035,17.18413173035,11696428.255319148,14.624776504335193,5.8499164533474985,2.9249582266737493,1.9499721511158328,1.4624792961999997
1391,4800,IB_PL_OA_U_400,212358080,INTERNAL_BATCH|PULL|ONE_AMOUNT|USER_COST|400,400,140358080,0.0814076864,-3.9093393474191034,1.47375984,12.0,175.4984945634234,70.19946804520116,23.399822681733717,17.5498692056725,17.5498692056725,11696506.666666666,14.624874546951949,5.849955670433429,2.9249778352167146,1.9499852234778097,1.4624891004727083
1392,100,IB_PL_U_100,4424280,INTERNAL_BATCH|PULL|USER_COST|100,100,2924280,0.0016960824,0.6872058,0.03070494,1.0,3.656410359004111,1.4625656065915182,0.48752186886383936,0.36564144736636456,0.36564144736636456,2924280.0,3.656410359004111,1.4625656065915182,0.7312828032957591,0.48752186886383936,0.36564144736636456
1393,200,IB_PL_U_100,8848240,INTERNAL_BATCH|PULL|USER_COST|100,100,5848240,0.0033919792,1.3743364,0.06140652,2.0,7.312420601974573,2.9249711666094833,0.9749903888698278,0.7312428830843379,0.7312428830843379,2924120.0,3.6562103009872864,1.4624855833047417,0.7312427916523708,0.4874951944349139,0.36562144154216897
1394,300,IB_PL_U_100,13272008,INTERNAL_BATCH|PULL|USER_COST|100,100,8772008,0.00508776464,2.06142188,0.092106084,3.0,10.968190775324844,4.387280698683317,1.4624268995611056,1.0968203118132767,1.0968203118132767,2924002.6666666665,3.6560635917749478,1.4624268995611056,0.7312134497805528,0.4874756331870352,0.36560677060442553
1395,400,IB_PL_U_100,17696160,INTERNAL_BATCH|PULL|USER_COST|100,100,11696160,0.0067837728,2.7485976,0.12280968,4.0,14.624441087915496,5.849782286645413,1.9499274288818047,1.4624457545202847,1.4624457545202847,2924040.0,3.656110271978874,1.4624455716613534,0.7312227858306767,0.4874818572204512,0.3656114386300712
1396,500,IB_PL_U_100,22120312,INTERNAL_BATCH|PULL|USER_COST|100,100,14620312,0.00847978096,3.43577332,0.153513276,5.0,18.280691400506146,7.312283874607511,2.4374279582025036,1.8280711972272927,1.8280711972272927,2924062.4,3.656138280101229,1.462456774921502,0.731228387460751,0.4874855916405007,0.36561423944545857
1397,600,IB_PL_U_100,26543760,INTERNAL_BATCH|PULL|USER_COST|100,100,17543760,0.0101753808,4.1227836,0.18420948,6.0,21.936061457822767,8.77443336010779,2.9248111200359306,2.1936086143078404,2.1936086143078404,2923960.0,3.6560102429704613,1.4624055600179653,0.7312027800089826,0.4874685200059884,0.3656014357179734
1398,700,IB_PL_U_100,30878952,INTERNAL_BATCH|PULL|USER_COST|100,100,20378952,0.01181979216,4.78905372,0.213978996,7.0,25.481079513058788,10.192442000622181,3.3974806668740603,2.548110818762112,2.548110818762112,2911278.8571428573,3.6401542161512555,1.456063142946026,0.728031571473013,0.48535438098200867,0.3640158312517303
1399,800,IB_PL_U_100,35393024,INTERNAL_BATCH|PULL|USER_COST|100,100,23393024,0.01356795392,5.49736064,0.245626752,8.0,29.24976243110502,11.699916675752643,3.8999722252508815,2.9249795346670298,2.9249795346670298,2924128.0,3.6562203038881274,1.4624895844690804,0.7312447922345402,0.4874965281563602,0.3656224418333787
1400,900,IB_PL_U_100,39817048,INTERNAL_BATCH|PULL|USER_COST|100,100,26317048,0.01526388784,6.18450628,0.276329004,9.0,32.905852697282214,13.16235424508532,4.38745141502844,3.2905889727146818,3.2905889727146818,2924116.4444444445,3.656205855253579,1.46248380500948,0.73124190250474,0.48749460166982667,0.365620996968298
1401,1000,IB_PL_U_100,44240880,INTERNAL_BATCH|PULL|USER_COST|100,100,29240880,0.0169597104,6.8716068,0.30702924,10.0,36.56170289383921,14.624695786473865,4.874898595491288,3.6561744037732984,3.6561744037732984,2924088.0,3.656170289383921,1.4624695786473865,0.7312347893236932,0.4874898595491288,0.36561744037732985
1402,1100,IB_PL_U_100,48665928,INTERNAL_BATCH|PULL|USER_COST|100,100,32165928,0.01865623824,7.55899308,0.337742244,11.0,40.219073531324085,16.08764550484191,5.362548501613969,4.021911879095802,4.021911879095802,2924175.272727273,3.6562794119385535,1.462513227712901,0.7312566138564505,0.48750440923763366,0.36562835264507293
1403,1200,IB_PL_U_100,53088544,INTERNAL_BATCH|PULL|USER_COST|100,100,35088544,0.02035135552,8.24580784,0.368429712,12.0,43.87340328695321,17.54937886925095,5.849792956416984,4.3873452658905325,4.3873452658905325,2924045.3333333335,3.6561169405794347,1.4624482391042462,0.7312241195521231,0.48748274636808203,0.3656121054908777
1404,1300,IB_PL_U_100,57514104,INTERNAL_BATCH|PULL|USER_COST|100,100,38014104,0.02204818032,8.93331444,0.399148092,13.0,47.53141411009193,19.012584662136682,6.337528220712227,4.753146759850462,4.753146759850462,2924161.846153846,3.656262623853225,1.4625065124720524,0.7312532562360262,0.4875021708240175,0.36562667383465086
1405,1400,IB_PL_U_100,61937488,INTERNAL_BATCH|PULL|USER_COST|100,100,40937488,0.02374374304,-8.826434393709551,0.429843624,14.0,51.18670414420182,20.47470213832225,6.824900712774084,5.1186761746013305,5.1186761746013305,2924106.285714286,3.656193153157273,1.4624787241658752,0.7312393620829376,0.4874929080552917,0.3656197267572379
1406,1500,IB_PL_U_100,66360488,INTERNAL_BATCH|PULL|USER_COST|100,100,43860488,0.02543908304,-8.139529393709552,0.460535124,15.0,54.84151403907133,21.93662755861956,7.31220918620652,5.484157575374131,5.484157575374131,2924032.533333333,3.6561009359380887,1.4624418372413037,0.7312209186206519,0.48748061241376794,0.365610505024942
1407,1600,IB_PL_U_100,70786112,INTERNAL_BATCH|PULL|USER_COST|100,100,46786112,0.02713594496,-7.452007753709552,0.491254176,16.0,58.49960488541677,23.399865360819998,7.799955120273333,5.849967071663738,5.849967071663738,2924132.0,3.6562253053385483,1.4624915850512499,0.7312457925256249,0.48749719501708333,0.36562294197898365
1408,1700,IB_PL_U_100,75210968,INTERNAL_BATCH|PULL|USER_COST|100,100,49710968,0.02883236144,-6.764666593709552,0.521965164,17.0,62.15673545328145,24.86271905124391,8.287573017081304,6.215680539997207,6.215680539997207,2924174.588235294,3.6562785560753794,1.4625128853672889,0.7312564426836444,0.4875042951224296,0.3656282670586592
1409,1800,IB_PL_U_100,79633776,INTERNAL_BATCH|PULL|USER_COST|100,100,52633776,0.03052759008,-6.077806713709552,0.552654648,18.0,65.81130527853077,26.324548443597088,8.774849481199029,6.581137933780972,6.581137933780972,2924098.6666666665,3.656183626585043,1.4624749135331714,0.7312374567665857,0.4874916378443905,0.3656187740989429
1410,1900,IB_PL_U_100,84058632,INTERNAL_BATCH|PULL|USER_COST|100,100,55558632,0.03222400656,-5.390465553709552,0.583365636,19.0,69.46843584639545,27.787402134021,9.262467378007,6.946851402114441,6.946851402114441,2924138.5263157897,3.656233465599761,1.4624948491590002,0.7312474245795001,0.487498283053,0.3656237580060232
1411,2000,IB_PL_U_100,88482912,INTERNAL_BATCH|PULL|USER_COST|100,100,58482912,0.03392008896,-4.703259753709552,0.614070576,20.0,73.12484620539956,29.24996774061252,9.74998924687084,7.3124928494808055,7.3124928494808055,2924145.6,3.6562423102699784,1.462498387030626,0.731249193515313,0.48749946234354197,0.36562464247404025
1412,2100,IB_PL_U_100,92905976,INTERNAL_BATCH|PULL|USER_COST|100,100,61405976,0.03561546608,-4.016339713709551,0.644762748,21.0,76.77973612347581,30.711925170224536,10.237308390074846,7.677982252583283,7.677982252583283,2924094.095238095,3.656177910641705,1.4624726271535493,0.7312363135767747,0.48749087571784977,0.3656182025039659
1413,2200,IB_PL_U_100,97331408,INTERNAL_BATCH|PULL|USER_COST|100,100,64331408,0.03731221664,-3.3288631937095516,0.675479784,22.0,80.43758690020105,32.17506694448085,10.725022314826948,8.043767741883856,8.043767741883856,2924154.909090909,3.6562539500091393,1.4625030429309476,0.7312515214654738,0.48750101431031584,0.3656258064492662
1414,2300,IB_PL_U_100,101754088,INTERNAL_BATCH|PULL|USER_COST|100,100,67254088,0.03900737104,-2.6420333937095517,0.706167924,23.0,84.09199667903692,33.6368323182046,11.212277439401532,8.409209131008264,8.409209131008264,2924090.782608696,3.656173768653779,1.4624709703567218,0.7312354851783609,0.4874903234522406,0.3656177883047072
1415,2400,IB_PL_U_100,106177408,INTERNAL_BATCH|PULL|USER_COST|100,100,70177408,0.04070289664,-1.9550531937095517,0.736862784,24.0,87.74720668994009,35.09891778507546,11.69963926169182,8.774730543429456,8.774730543429456,2924058.6666666665,3.6561336120808368,1.4624549077114772,0.7312274538557386,0.4874849692371591,0.36561377264289396
1416,2500,IB_PL_U_100,110602584,INTERNAL_BATCH|PULL|USER_COST|100,100,73102584,0.04239949872,-1.2676368337095516,0.767577132,25.0,91.40473737383842,36.561931522072925,12.18731050735764,9.140484023411316,9.140484023411316,2924103.36,3.6561894949535363,1.4624772608829169,0.7312386304414584,0.4874924202943056,0.3656193609364526
1417,2600,IB_PL_U_100,115027056,INTERNAL_BATCH|PULL|USER_COST|100,100,76027056,0.04409569248,-0.5803859137095516,0.798284088,26.0,95.06138780246272,38.024593156608574,12.67486438553619,9.506149477766716,9.506149477766716,2924117.5384615385,3.6562072231716427,1.4624843521772528,0.7312421760886264,0.48749478405908425,0.3656211337602583
1418,2700,IB_PL_U_100,119451336,INTERNAL_BATCH|PULL|USER_COST|100,100,78951336,0.04579177488,0.10681988629044839,0.828989028,27.0,98.71779816146683,39.48715876320009,13.16238625440003,9.87179092513308,9.87179092513308,2924123.5555555555,3.6562147467209933,1.4624873616000034,0.7312436808000017,0.48749578720000114,0.36562188611603996
1419,2800,IB_PL_U_100,123874656,INTERNAL_BATCH|PULL|USER_COST|100,100,81874656,0.04748730048,0.7938000862904484,0.859683888,28.0,102.37300817236999,40.94924423007095,13.649748076690317,10.23731233755427,10.23731233755427,2924094.8571428573,3.6561788632989285,1.4624730082168198,0.7312365041084099,0.4874910027389399,0.3656182977697954
1420,2900,IB_PL_U_100,128299640,INTERNAL_BATCH|PULL|USER_COST|100,100,84799640,0.0491837912,1.4811713262904485,0.89039622,29.0,106.03029878664813,42.41216193912428,14.137387313041428,10.603041810547095,10.603041810547095,2924125.5172413792,3.6562171995395905,1.4624883427284237,0.7312441713642118,0.48749611424280787,0.3656221313981757
1421,3000,IB_PL_U_100,132721552,INTERNAL_BATCH|PULL|USER_COST|100,100,87721552,0.05087850016,2.1678206462904486,0.921076296,30.0,109.68374828700323,43.87354320107151,14.624514400357171,10.968387171715365,10.968387171715365,2924051.7333333334,3.656124942900108,1.4624514400357171,0.7312257200178586,0.48748381334523905,0.3656129057238455
1422,3100,IB_PL_U_100,136947560,INTERNAL_BATCH|PULL|USER_COST|100,100,90447560,0.0524595848,2.8084325262904484,0.94969938,31.0,113.09224675155795,45.23694395068965,15.07898131689655,11.309237401738581,11.309237401738581,2917663.2258064514,3.6481369919857403,1.4592562564738596,0.7296281282369298,0.4864187521579532,0.3648141097335026
1423,3200,IB_PL_U_100,141569856,INTERNAL_BATCH|PULL|USER_COST|100,100,93569856,0.05427051648,3.5421720862904484,0.982483488,32.0,116.99624891218453,46.79854637699571,15.59951545899857,11.699638057129382,11.699638057129382,2924058.0,3.6561327785057665,1.462454574281116,0.731227287140558,0.4874848580937053,0.3656136892852932
1424,3300,IB_PL_U_100,145995416,INTERNAL_BATCH|PULL|USER_COST|100,100,96495416,0.05596734128,4.229678686290448,1.013201868,33.0,120.65425973532324,48.26175216988143,16.087250723293813,12.06543955108931,12.06543955108931,2924103.515151515,3.656189688949189,1.4624773384812557,0.7312386692406279,0.48749244616041854,0.36561938033603975
1425,3400,IB_PL_U_100,150419568,INTERNAL_BATCH|PULL|USER_COST|100,100,99419568,0.05766334944,4.916854406290448,1.043905464,34.0,124.3105100479139,49.724253757843535,16.57475125261451,12.43106499379632,12.43106499379632,2924104.9411764704,3.656191471997467,1.4624780517012803,0.7312390258506402,0.48749268390042677,0.36561955864106815
1426,3500,IB_PL_U_100,154841608,INTERNAL_BATCH|PULL|USER_COST|100,100,102341608,0.05935813264,5.603533806290448,1.074586884,35.0,127.96411959468246,51.18569903842018,17.06189967947339,12.796426359623945,12.796426359623945,2924045.942857143,3.656117702705213,1.4624485439548625,0.7312242719774312,0.4874828479849541,0.3656121817035413
1427,3600,IB_PL_U_100,159269088,INTERNAL_BATCH|PULL|USER_COST|100,100,105269088,0.06105607104,6.291491606290449,1.105325424,36.0,131.62453111402306,52.64986511074723,17.549955036915744,13.162467923474221,13.162467923474221,2924141.3333333335,3.65623697538953,1.462496253076312,0.731248126538156,0.4874987510254373,0.36562410898539505
1428,3700,IB_PL_U_100,163693624,INTERNAL_BATCH|PULL|USER_COST|100,100,108193624,0.06275230192,6.978757566290448,1.136033052,37.0,135.2812615658541,54.112558754597586,18.037519584865862,13.5281413801593,13.5281413801593,2924152.0,3.656250312590651,1.462501587962097,0.7312507939810485,0.487500529320699,0.3656254427070081
1429,3800,IB_PL_U_100,168114960,INTERNAL_BATCH|PULL|USER_COST|100,100,111114960,0.0644466768,7.665271526290448,1.16670708,38.0,138.93399085734862,55.57365193271242,18.524550644237472,13.893414720360465,13.893414720360465,2924077.8947368423,3.6561576541407534,1.4624645245450638,0.7312322622725319,0.4874881748483546,0.3656161768515912
1430,3900,IB_PL_U_100,172541160,INTERNAL_BATCH|PULL|USER_COST|100,100,114041160,0.0661438728,8.352928526290448,1.19743218,39.0,142.59280191255465,57.037177818745256,19.01239260624842,14.259296237617177,14.259296237617177,2924132.3076923075,3.6562256900655035,1.4624917389421859,0.7312458694710929,0.487497246314062,0.3656229804517224
1431,4000,IB_PL_U_100,176961600,INTERNAL_BATCH|PULL|USER_COST|100,100,116961600,0.067837728,9.039231926290448,1.2280968,40.0,146.24441087915494,58.497822866454136,19.499274288818047,14.624457545202848,14.624457545202848,2924040.0,3.656110271978874,1.4624455716613534,0.7312227858306767,0.4874818572204512,0.3656114386300712
1432,4100,IB_PL_U_100,181388504,INTERNAL_BATCH|PULL|USER_COST|100,100,119888504,0.06953533232,-8.719689707419104,1.258829292,41.0,149.90410218963498,59.96170085494879,19.987233618316264,14.990427088086019,14.990427088086019,2924109.8536585364,3.656197614381341,1.4624805086572874,0.7312402543286437,0.4874935028857625,0.3656201728801468
1433,4200,IB_PL_U_100,185811888,INTERNAL_BATCH|PULL|USER_COST|100,100,122811888,0.07123089504,-8.032694467419104,1.289524824,42.0,153.55939222374488,61.42381833113436,20.47460611037812,15.355956502836888,15.355956502836888,2924092.5714285714,3.656176005327259,1.4624718650270085,0.7312359325135043,0.48749062167566953,0.36561801197230687
1434,4300,IB_PL_U_100,190234888,INTERNAL_BATCH|PULL|USER_COST|100,100,125734888,0.07292623504,-7.345789467419103,1.320216324,43.0,157.2142021186144,62.88574375143167,20.961914583810554,15.721437903609688,15.721437903609688,2924067.1627906975,3.6561442353166136,1.4624591570100387,0.7312295785050194,0.4874863856700129,0.36561483496766717
1435,4400,IB_PL_U_100,194661664,INTERNAL_BATCH|PULL|USER_COST|100,100,128661664,0.07462376512,-6.657997107419103,1.350947472,44.0,160.87373338268097,64.3495577212969,21.449852573765632,16.087391441833503,16.087391441833503,2924128.727272727,3.656221213242749,1.462489948211293,0.7312449741056465,0.48749664940376436,0.36562253276894324
1436,4500,IB_PL_U_100,199085368,INTERNAL_BATCH|PULL|USER_COST|100,100,131585368,0.07631951344,-5.9709266674191035,1.381646364,45.0,164.52942353282452,65.81183524405603,21.93727841468534,16.452960868232765,16.452960868232765,2924119.288888889,3.656209411840545,1.4624852276456894,0.7312426138228447,0.48749507588189644,0.36562135262739476
1437,4600,IB_PL_U_100,203509456,INTERNAL_BATCH|PULL|USER_COST|100,100,134509456,0.07801548448,-5.283765987419104,1.412349288,46.0,168.18559382220843,67.27430482270341,22.42476827423447,16.818578308610093,16.818578308610093,2924118.6086956523,3.6562085613523574,1.4624848874500742,0.7312424437250371,0.48749496248335805,0.36562126757848035
1438,4700,IB_PL_U_100,207933032,INTERNAL_BATCH|PULL|USER_COST|100,100,137433032,0.07971115856,-4.5967256274191035,1.443046836,47.0,171.84112392593852,68.7365183268331,22.912172775611037,17.18413173035,17.18413173035,2924107.063829787,3.6561941260837982,1.4624791133368746,0.7312395566684373,0.4874930377789582,0.36561982404999993
1439,4800,IB_PL_U_100,212358080,INTERNAL_BATCH|PULL|USER_COST|100,100,140358080,0.0814076864,-3.9093393474191034,1.47375984,48.0,175.4984945634234,70.19946804520116,23.399822681733717,17.5498692056725,17.5498692056725,2924126.6666666665,3.656218636737987,1.4624889176083573,0.7312444588041787,0.4874963058694524,0.3656222751181771
1440,100,IB_PL_U_200,4424280,INTERNAL_BATCH|PULL|USER_COST|200,200,2924280,0.0016960824,0.6872058,0.03070494,0.5,3.656410359004111,1.4625656065915182,0.48752186886383936,0.36564144736636456,0.36564144736636456,5848560.0,7.312820718008222,2.9251312131830365,1.4625656065915182,0.9750437377276787,0.7312828947327291
1441,200,IB_PL_U_200,8848240,INTERNAL_BATCH|PULL|USER_COST|200,200,5848240,0.0033919792,1.3743364,0.06140652,1.0,7.312420601974573,2.9249711666094833,0.9749903888698278,0.7312428830843379,0.7312428830843379,5848240.0,7.312420601974573,2.9249711666094833,1.4624855833047417,0.9749903888698278,0.7312428830843379
1442,300,IB_PL_U_200,13272008,INTERNAL_BATCH|PULL|USER_COST|200,200,8772008,0.00508776464,2.06142188,0.092106084,1.5,10.968190775324844,4.387280698683317,1.4624268995611056,1.0968203118132767,1.0968203118132767,5848005.333333333,7.3121271835498955,2.924853799122211,1.4624268995611056,0.9749512663740704,0.7312135412088511
1443,400,IB_PL_U_200,17696160,INTERNAL_BATCH|PULL|USER_COST|200,200,11696160,0.0067837728,2.7485976,0.12280968,2.0,14.624441087915496,5.849782286645413,1.9499274288818047,1.4624457545202847,1.4624457545202847,5848080.0,7.312220543957748,2.9248911433227067,1.4624455716613534,0.9749637144409024,0.7312228772601423
1444,500,IB_PL_U_200,22120312,INTERNAL_BATCH|PULL|USER_COST|200,200,14620312,0.00847978096,3.43577332,0.153513276,2.5,18.280691400506146,7.312283874607511,2.4374279582025036,1.8280711972272927,1.8280711972272927,5848124.8,7.312276560202458,2.924913549843004,1.462456774921502,0.9749711832810014,0.7312284788909171
1445,600,IB_PL_U_200,26543760,INTERNAL_BATCH|PULL|USER_COST|200,200,17543760,0.0101753808,4.1227836,0.18420948,3.0,21.936061457822767,8.77443336010779,2.9248111200359306,2.1936086143078404,2.1936086143078404,5847920.0,7.312020485940923,2.9248111200359306,1.4624055600179653,0.9749370400119768,0.7312028714359468
1446,700,IB_PL_U_200,30878952,INTERNAL_BATCH|PULL|USER_COST|200,200,20378952,0.01181979216,4.78905372,0.213978996,3.5,25.481079513058788,10.192442000622181,3.3974806668740603,2.548110818762112,2.548110818762112,5822557.714285715,7.280308432302511,2.912126285892052,1.456063142946026,0.9707087619640173,0.7280316625034606
1447,800,IB_PL_U_200,35393024,INTERNAL_BATCH|PULL|USER_COST|200,200,23393024,0.01356795392,5.49736064,0.245626752,4.0,29.24976243110502,11.699916675752643,3.8999722252508815,2.9249795346670298,2.9249795346670298,5848256.0,7.312440607776255,2.924979168938161,1.4624895844690804,0.9749930563127204,0.7312448836667574
1448,900,IB_PL_U_200,39817048,INTERNAL_BATCH|PULL|USER_COST|200,200,26317048,0.01526388784,6.18450628,0.276329004,4.5,32.905852697282214,13.16235424508532,4.38745141502844,3.2905889727146818,3.2905889727146818,5848232.888888889,7.312411710507158,2.92496761001896,1.46248380500948,0.9749892033396533,0.731241993936596
1449,1000,IB_PL_U_200,44240880,INTERNAL_BATCH|PULL|USER_COST|200,200,29240880,0.0169597104,6.8716068,0.30702924,5.0,36.56170289383921,14.624695786473865,4.874898595491288,3.6561744037732984,3.6561744037732984,5848176.0,7.312340578767842,2.924939157294773,1.4624695786473865,0.9749797190982576,0.7312348807546597
1450,1100,IB_PL_U_200,48665928,INTERNAL_BATCH|PULL|USER_COST|200,200,32165928,0.01865623824,7.55899308,0.337742244,5.5,40.219073531324085,16.08764550484191,5.362548501613969,4.021911879095802,4.021911879095802,5848350.545454546,7.312558823877107,2.925026455425802,1.462513227712901,0.9750088184752673,0.7312567052901459
1451,1200,IB_PL_U_200,53088544,INTERNAL_BATCH|PULL|USER_COST|200,200,35088544,0.02035135552,8.24580784,0.368429712,6.0,43.87340328695321,17.54937886925095,5.849792956416984,4.3873452658905325,4.3873452658905325,5848090.666666667,7.312233881158869,2.9248964782084923,1.4624482391042462,0.9749654927361641,0.7312242109817554
1452,1300,IB_PL_U_200,57514104,INTERNAL_BATCH|PULL|USER_COST|200,200,38014104,0.02204818032,8.93331444,0.399148092,6.5,47.53141411009193,19.012584662136682,6.337528220712227,4.753146759850462,4.753146759850462,5848323.692307692,7.31252524770645,2.925013024944105,1.4625065124720524,0.975004341648035,0.7312533476693017
1453,1400,IB_PL_U_200,61937488,INTERNAL_BATCH|PULL|USER_COST|200,200,40937488,0.02374374304,-8.826434393709551,0.429843624,7.0,51.18670414420182,20.47470213832225,6.824900712774084,5.1186761746013305,5.1186761746013305,5848212.571428572,7.312386306314546,2.9249574483317504,1.4624787241658752,0.9749858161105834,0.7312394535144758
1454,1500,IB_PL_U_200,66360488,INTERNAL_BATCH|PULL|USER_COST|200,200,43860488,0.02543908304,-8.139529393709552,0.460535124,7.5,54.84151403907133,21.93662755861956,7.31220918620652,5.484157575374131,5.484157575374131,5848065.066666666,7.312201871876177,2.9248836744826074,1.4624418372413037,0.9749612248275359,0.731221010049884
1455,1600,IB_PL_U_200,70786112,INTERNAL_BATCH|PULL|USER_COST|200,200,46786112,0.02713594496,-7.452007753709552,0.491254176,8.0,58.49960488541677,23.399865360819998,7.799955120273333,5.849967071663738,5.849967071663738,5848264.0,7.312450610677097,2.9249831701024998,1.4624915850512499,0.9749943900341667,0.7312458839579673
1456,1700,IB_PL_U_200,75210968,INTERNAL_BATCH|PULL|USER_COST|200,200,49710968,0.02883236144,-6.764666593709552,0.521965164,8.5,62.15673545328145,24.86271905124391,8.287573017081304,6.215680539997207,6.215680539997207,5848349.176470588,7.312557112150759,2.9250257707345777,1.4625128853672889,0.9750085902448592,0.7312565341173184
1457,1800,IB_PL_U_200,79633776,INTERNAL_BATCH|PULL|USER_COST|200,200,52633776,0.03052759008,-6.077806713709552,0.552654648,9.0,65.81130527853077,26.324548443597088,8.774849481199029,6.581137933780972,6.581137933780972,5848197.333333333,7.312367253170086,2.9249498270663428,1.4624749135331714,0.974983275688781,0.7312375481978858
1458,1900,IB_PL_U_200,84058632,INTERNAL_BATCH|PULL|USER_COST|200,200,55558632,0.03222400656,-5.390465553709552,0.583365636,9.5,69.46843584639545,27.787402134021,9.262467378007,6.946851402114441,6.946851402114441,5848277.052631579,7.312466931199522,2.9249896983180004,1.4624948491590002,0.974996566106,0.7312475160120464
1459,2000,IB_PL_U_200,88482912,INTERNAL_BATCH|PULL|USER_COST|200,200,58482912,0.03392008896,-4.703259753709552,0.614070576,10.0,73.12484620539956,29.24996774061252,9.74998924687084,7.3124928494808055,7.3124928494808055,5848291.2,7.312484620539957,2.924996774061252,1.462498387030626,0.9749989246870839,0.7312492849480805
1460,2100,IB_PL_U_200,92905976,INTERNAL_BATCH|PULL|USER_COST|200,200,61405976,0.03561546608,-4.016339713709551,0.644762748,10.5,76.77973612347581,30.711925170224536,10.237308390074846,7.677982252583283,7.677982252583283,5848188.19047619,7.31235582128341,2.9249452543070986,1.4624726271535493,0.9749817514356995,0.7312364050079317
1461,2200,IB_PL_U_200,97331408,INTERNAL_BATCH|PULL|USER_COST|200,200,64331408,0.03731221664,-3.3288631937095516,0.675479784,11.0,80.43758690020105,32.17506694448085,10.725022314826948,8.043767741883856,8.043767741883856,5848309.818181818,7.312507900018279,2.925006085861895,1.4625030429309476,0.9750020286206317,0.7312516128985324
1462,2300,IB_PL_U_200,101754088,INTERNAL_BATCH|PULL|USER_COST|200,200,67254088,0.03900737104,-2.6420333937095517,0.706167924,11.5,84.09199667903692,33.6368323182046,11.212277439401532,8.409209131008264,8.409209131008264,5848181.565217392,7.312347537307558,2.9249419407134436,1.4624709703567218,0.9749806469044812,0.7312355766094144
1463,2400,IB_PL_U_200,106177408,INTERNAL_BATCH|PULL|USER_COST|200,200,70177408,0.04070289664,-1.9550531937095517,0.736862784,12.0,87.74720668994009,35.09891778507546,11.69963926169182,8.774730543429456,8.774730543429456,5848117.333333333,7.3122672241616735,2.9249098154229545,1.4624549077114772,0.9749699384743182,0.7312275452857879
1464,2500,IB_PL_U_200,110602584,INTERNAL_BATCH|PULL|USER_COST|200,200,73102584,0.04239949872,-1.2676368337095516,0.767577132,12.5,91.40473737383842,36.561931522072925,12.18731050735764,9.140484023411316,9.140484023411316,5848206.72,7.312378989907073,2.9249545217658337,1.4624772608829169,0.9749848405886112,0.7312387218729052
1465,2600,IB_PL_U_200,115027056,INTERNAL_BATCH|PULL|USER_COST|200,200,76027056,0.04409569248,-0.5803859137095516,0.798284088,13.0,95.06138780246272,38.024593156608574,12.67486438553619,9.506149477766716,9.506149477766716,5848235.076923077,7.312414446343285,2.9249687043545056,1.4624843521772528,0.9749895681181685,0.7312422675205166
1466,2700,IB_PL_U_200,119451336,INTERNAL_BATCH|PULL|USER_COST|200,200,78951336,0.04579177488,0.10681988629044839,0.828989028,13.5,98.71779816146683,39.48715876320009,13.16238625440003,9.87179092513308,9.87179092513308,5848247.111111111,7.312429493441987,2.9249747232000067,1.4624873616000034,0.9749915744000023,0.7312437722320799
1467,2800,IB_PL_U_200,123874656,INTERNAL_BATCH|PULL|USER_COST|200,200,81874656,0.04748730048,0.7938000862904484,0.859683888,14.0,102.37300817236999,40.94924423007095,13.649748076690317,10.23731233755427,10.23731233755427,5848189.714285715,7.312357726597857,2.9249460164336396,1.4624730082168198,0.9749820054778798,0.7312365955395908
1468,2900,IB_PL_U_200,128299640,INTERNAL_BATCH|PULL|USER_COST|200,200,84799640,0.0491837912,1.4811713262904485,0.89039622,14.5,106.03029878664813,42.41216193912428,14.137387313041428,10.603041810547095,10.603041810547095,5848251.0344827585,7.312434399079181,2.9249766854568473,1.4624883427284237,0.9749922284856157,0.7312442627963514
1469,3000,IB_PL_U_200,132721552,INTERNAL_BATCH|PULL|USER_COST|200,200,87721552,0.05087850016,2.1678206462904486,0.921076296,15.0,109.68374828700323,43.87354320107151,14.624514400357171,10.968387171715365,10.968387171715365,5848103.466666667,7.312249885800216,2.9249028800714343,1.4624514400357171,0.9749676266904781,0.731225811447691
1470,3100,IB_PL_U_200,136947560,INTERNAL_BATCH|PULL|USER_COST|200,200,90447560,0.0524595848,2.8084325262904484,0.94969938,15.5,113.09224675155795,45.23694395068965,15.07898131689655,11.309237401738581,11.309237401738581,5835326.451612903,7.2962739839714805,2.918512512947719,1.4592562564738596,0.9728375043159064,0.7296282194670052
1471,3200,IB_PL_U_200,141569856,INTERNAL_BATCH|PULL|USER_COST|200,200,93569856,0.05427051648,3.5421720862904484,0.982483488,16.0,116.99624891218453,46.79854637699571,15.59951545899857,11.699638057129382,11.699638057129382,5848116.0,7.312265557011533,2.924909148562232,1.462454574281116,0.9749697161874106,0.7312273785705864
1472,3300,IB_PL_U_200,145995416,INTERNAL_BATCH|PULL|USER_COST|200,200,96495416,0.05596734128,4.229678686290448,1.013201868,16.5,120.65425973532324,48.26175216988143,16.087250723293813,12.06543955108931,12.06543955108931,5848207.03030303,7.312379377898378,2.9249546769625114,1.4624773384812557,0.9749848923208371,0.7312387606720795
1473,3400,IB_PL_U_200,150419568,INTERNAL_BATCH|PULL|USER_COST|200,200,99419568,0.05766334944,4.916854406290448,1.043905464,17.0,124.3105100479139,49.724253757843535,16.57475125261451,12.43106499379632,12.43106499379632,5848209.882352941,7.312382943994934,2.9249561034025606,1.4624780517012803,0.9749853678008535,0.7312391172821363
1474,3500,IB_PL_U_200,154841608,INTERNAL_BATCH|PULL|USER_COST|200,200,102341608,0.05935813264,5.603533806290448,1.074586884,17.5,127.96411959468246,51.18569903842018,17.06189967947339,12.796426359623945,12.796426359623945,5848091.885714286,7.312235405410426,2.924897087909725,1.4624485439548625,0.9749656959699082,0.7312243634070826
1475,3600,IB_PL_U_200,159269088,INTERNAL_BATCH|PULL|USER_COST|200,200,105269088,0.06105607104,6.291491606290449,1.105325424,18.0,131.62453111402306,52.64986511074723,17.549955036915744,13.162467923474221,13.162467923474221,5848282.666666667,7.31247395077906,2.924992506152624,1.462496253076312,0.9749975020508747,0.7312482179707901
1476,3700,IB_PL_U_200,163693624,INTERNAL_BATCH|PULL|USER_COST|200,200,108193624,0.06275230192,6.978757566290448,1.136033052,18.5,135.2812615658541,54.112558754597586,18.037519584865862,13.5281413801593,13.5281413801593,5848304.0,7.312500625181302,2.925003175924194,1.462501587962097,0.975001058641398,0.7312508854140162
1477,3800,IB_PL_U_200,168114960,INTERNAL_BATCH|PULL|USER_COST|200,200,111114960,0.0644466768,7.665271526290448,1.16670708,19.0,138.93399085734862,55.57365193271242,18.524550644237472,13.893414720360465,13.893414720360465,5848155.7894736845,7.312315308281507,2.9249290490901276,1.4624645245450638,0.9749763496967092,0.7312323537031824
1478,3900,IB_PL_U_200,172541160,INTERNAL_BATCH|PULL|USER_COST|200,200,114041160,0.0661438728,8.352928526290448,1.19743218,19.5,142.59280191255465,57.037177818745256,19.01239260624842,14.259296237617177,14.259296237617177,5848264.615384615,7.312451380131007,2.9249834778843717,1.4624917389421859,0.974994492628124,0.7312459609034448
1479,4000,IB_PL_U_200,176961600,INTERNAL_BATCH|PULL|USER_COST|200,200,116961600,0.067837728,9.039231926290448,1.2280968,20.0,146.24441087915494,58.497822866454136,19.499274288818047,14.624457545202848,14.624457545202848,5848080.0,7.312220543957748,2.9248911433227067,1.4624455716613534,0.9749637144409024,0.7312228772601423
1480,4100,IB_PL_U_200,181388504,INTERNAL_BATCH|PULL|USER_COST|200,200,119888504,0.06953533232,-8.719689707419104,1.258829292,20.5,149.90410218963498,59.96170085494879,19.987233618316264,14.990427088086019,14.990427088086019,5848219.707317073,7.312395228762682,2.924961017314575,1.4624805086572874,0.974987005771525,0.7312403457602936
1481,4200,IB_PL_U_200,185811888,INTERNAL_BATCH|PULL|USER_COST|200,200,122811888,0.07123089504,-8.032694467419104,1.289524824,21.0,153.55939222374488,61.42381833113436,20.47460611037812,15.355956502836888,15.355956502836888,5848185.142857143,7.312352010654518,2.924943730054017,1.4624718650270085,0.9749812433513391,0.7312360239446137
1482,4300,IB_PL_U_200,190234888,INTERNAL_BATCH|PULL|USER_COST|200,200,125734888,0.07292623504,-7.345789467419103,1.320216324,21.5,157.2142021186144,62.88574375143167,20.961914583810554,15.721437903609688,15.721437903609688,5848134.325581395,7.312288470633227,2.9249183140200774,1.4624591570100387,0.9749727713400258,0.7312296699353343
1483,4400,IB_PL_U_200,194661664,INTERNAL_BATCH|PULL|USER_COST|200,200,128661664,0.07462376512,-6.657997107419103,1.350947472,22.0,160.87373338268097,64.3495577212969,21.449852573765632,16.087391441833503,16.087391441833503,5848257.454545454,7.312442426485498,2.924979896422586,1.462489948211293,0.9749932988075287,0.7312450655378865
1484,4500,IB_PL_U_200,199085368,INTERNAL_BATCH|PULL|USER_COST|200,200,131585368,0.07631951344,-5.9709266674191035,1.381646364,22.5,164.52942353282452,65.81183524405603,21.93727841468534,16.452960868232765,16.452960868232765,5848238.577777778,7.31241882368109,2.924970455291379,1.4624852276456894,0.9749901517637929,0.7312427052547895
1485,4600,IB_PL_U_200,203509456,INTERNAL_BATCH|PULL|USER_COST|200,200,134509456,0.07801548448,-5.283765987419104,1.412349288,23.0,168.18559382220843,67.27430482270341,22.42476827423447,16.818578308610093,16.818578308610093,5848237.217391305,7.312417122704715,2.9249697749001484,1.4624848874500742,0.9749899249667161,0.7312425351569607
1486,4700,IB_PL_U_200,207933032,INTERNAL_BATCH|PULL|USER_COST|200,200,137433032,0.07971115856,-4.5967256274191035,1.443046836,23.5,171.84112392593852,68.7365183268331,22.912172775611037,17.18413173035,17.18413173035,5848214.127659574,7.3123882521675965,2.9249582266737493,1.4624791133368746,0.9749860755579164,0.7312396480999999
1487,4800,IB_PL_U_200,212358080,INTERNAL_BATCH|PULL|USER_COST|200,200,140358080,0.0814076864,-3.9093393474191034,1.47375984,24.0,175.4984945634234,70.19946804520116,23.399822681733717,17.5498692056725,17.5498692056725,5848253.333333333,7.312437273475974,2.9249778352167146,1.4624889176083573,0.9749926117389048,0.7312445502363542
1488,100,IB_PL_U_300,4424280,INTERNAL_BATCH|PULL|USER_COST|300,300,2924280,0.0016960824,0.6872058,0.03070494,0.3333333333333333,3.656410359004111,1.4625656065915182,0.48752186886383936,0.36564144736636456,0.36564144736636456,8772840.0,10.969231077012333,4.387696819774554,2.193848409887277,1.4625656065915182,1.0969243420990935
1489,200,IB_PL_U_300,8848240,INTERNAL_BATCH|PULL|USER_COST|300,300,5848240,0.0033919792,1.3743364,0.06140652,0.6666666666666666,7.312420601974573,2.9249711666094833,0.9749903888698278,0.7312428830843379,0.7312428830843379,8772360.0,10.96863090296186,4.387456749914225,2.1937283749571126,1.4624855833047417,1.0968643246265068
1490,300,IB_PL_U_300,13272008,INTERNAL_BATCH|PULL|USER_COST|300,300,8772008,0.00508776464,2.06142188,0.092106084,1.0,10.968190775324844,4.387280698683317,1.4624268995611056,1.0968203118132767,1.0968203118132767,8772008.0,10.968190775324844,4.387280698683317,2.1936403493416585,1.4624268995611056,1.0968203118132767
1491,400,IB_PL_U_300,17696160,INTERNAL_BATCH|PULL|USER_COST|300,300,11696160,0.0067837728,2.7485976,0.12280968,1.3333333333333333,14.624441087915496,5.849782286645413,1.9499274288818047,1.4624457545202847,1.4624457545202847,8772120.0,10.968330815936621,4.387336714984061,2.1936683574920304,1.4624455716613534,1.0968343158902136
1492,500,IB_PL_U_300,22120312,INTERNAL_BATCH|PULL|USER_COST|300,300,14620312,0.00847978096,3.43577332,0.153513276,1.6666666666666667,18.280691400506146,7.312283874607511,2.4374279582025036,1.8280711972272927,1.8280711972272927,8772187.2,10.968414840303687,4.387370324764506,2.193685162382253,1.462456774921502,1.0968427183363756
1493,600,IB_PL_U_300,26543760,INTERNAL_BATCH|PULL|USER_COST|300,300,17543760,0.0101753808,4.1227836,0.18420948,2.0,21.936061457822767,8.77443336010779,2.9248111200359306,2.1936086143078404,2.1936086143078404,8771880.0,10.968030728911383,4.387216680053895,2.1936083400269477,1.4624055600179653,1.0968043071539202
1494,700,IB_PL_U_300,30878952,INTERNAL_BATCH|PULL|USER_COST|300,300,20378952,0.01181979216,4.78905372,0.213978996,2.3333333333333335,25.481079513058788,10.192442000622181,3.3974806668740603,2.548110818762112,2.548110818762112,8733836.57142857,10.920462648453766,4.368189428838077,2.1840947144190386,1.4560631429460258,1.092047493755191
1495,800,IB_PL_U_300,35393024,INTERNAL_BATCH|PULL|USER_COST|300,300,23393024,0.01356795392,5.49736064,0.245626752,2.6666666666666665,29.24976243110502,11.699916675752643,3.8999722252508815,2.9249795346670298,2.9249795346670298,8772384.0,10.968660911664383,4.387468753407242,2.193734376703621,1.4624895844690804,1.0968673255001362
1496,900,IB_PL_U_300,39817048,INTERNAL_BATCH|PULL|USER_COST|300,300,26317048,0.01526388784,6.18450628,0.276329004,3.0,32.905852697282214,13.16235424508532,4.38745141502844,3.2905889727146818,3.2905889727146818,8772349.333333334,10.968617565760738,4.3874514150284405,2.1937257075142202,1.4624838050094802,1.096862990904894
1497,1000,IB_PL_U_300,44240880,INTERNAL_BATCH|PULL|USER_COST|300,300,29240880,0.0169597104,6.8716068,0.30702924,3.3333333333333335,36.56170289383921,14.624695786473865,4.874898595491288,3.6561744037732984,3.6561744037732984,8772264.0,10.968510868151764,4.387408735942159,2.1937043679710797,1.4624695786473865,1.0968523211319896
1498,1100,IB_PL_U_300,48665928,INTERNAL_BATCH|PULL|USER_COST|300,300,32165928,0.01865623824,7.55899308,0.337742244,3.6666666666666665,40.219073531324085,16.08764550484191,5.362548501613969,4.021911879095802,4.021911879095802,8772525.818181818,10.96883823581566,4.387539683138702,2.193769841569351,1.462513227712901,1.0968850579352187
1499,1200,IB_PL_U_300,53088544,INTERNAL_BATCH|PULL|USER_COST|300,300,35088544,0.02035135552,8.24580784,0.368429712,4.0,43.87340328695321,17.54937886925095,5.849792956416984,4.3873452658905325,4.3873452658905325,8772136.0,10.968350821738303,4.387344717312738,2.193672358656369,1.462448239104246,1.0968363164726331
1500,1300,IB_PL_U_300,57514104,INTERNAL_BATCH|PULL|USER_COST|300,300,38014104,0.02204818032,8.93331444,0.399148092,4.333333333333333,47.53141411009193,19.012584662136682,6.337528220712227,4.753146759850462,4.753146759850462,8772485.53846154,10.968787871559677,4.387519537416158,2.193759768708079,1.4625065124720527,1.096880021503953
1501,1400,IB_PL_U_300,61937488,INTERNAL_BATCH|PULL|USER_COST|300,300,40937488,0.02374374304,-8.826434393709551,0.429843624,4.666666666666667,51.18670414420182,20.47470213832225,6.824900712774084,5.1186761746013305,5.1186761746013305,8772318.857142856,10.968579459471817,4.387436172497625,2.1937180862488126,1.462478724165875,1.0968591802717136
1502,1500,IB_PL_U_300,66360488,INTERNAL_BATCH|PULL|USER_COST|300,300,43860488,0.02543908304,-8.139529393709552,0.460535124,5.0,54.84151403907133,21.93662755861956,7.31220918620652,5.484157575374131,5.484157575374131,8772097.6,10.968302807814265,4.387325511723912,2.193662755861956,1.4624418372413037,1.096831515074826
1503,1600,IB_PL_U_300,70786112,INTERNAL_BATCH|PULL|USER_COST|300,300,46786112,0.02713594496,-7.452007753709552,0.491254176,5.333333333333333,58.49960488541677,23.399865360819998,7.799955120273333,5.849967071663738,5.849967071663738,8772396.0,10.968675916015645,4.387474755153749,2.1937373775768747,1.4624915850512499,1.0968688259369508
1504,1700,IB_PL_U_300,75210968,INTERNAL_BATCH|PULL|USER_COST|300,300,49710968,0.02883236144,-6.764666593709552,0.521965164,5.666666666666667,62.15673545328145,24.86271905124391,8.287573017081304,6.215680539997207,6.215680539997207,8772523.764705881,10.968835668226138,4.387538656101866,2.193769328050933,1.4625128853672889,1.0968848011759775
1505,1800,IB_PL_U_300,79633776,INTERNAL_BATCH|PULL|USER_COST|300,300,52633776,0.03052759008,-6.077806713709552,0.552654648,6.0,65.81130527853077,26.324548443597088,8.774849481199029,6.581137933780972,6.581137933780972,8772296.0,10.96855087975513,4.387424740599514,2.193712370299757,1.4624749135331714,1.0968563222968286
1506,1900,IB_PL_U_300,84058632,INTERNAL_BATCH|PULL|USER_COST|300,300,55558632,0.03222400656,-5.390465553709552,0.583365636,6.333333333333333,69.46843584639545,27.787402134021,9.262467378007,6.946851402114441,6.946851402114441,8772415.578947369,10.968700396799283,4.387484547477,2.1937422737385,1.4624948491590002,1.0968712740180697
1507,2000,IB_PL_U_300,88482912,INTERNAL_BATCH|PULL|USER_COST|300,300,58482912,0.03392008896,-4.703259753709552,0.614070576,6.666666666666667,73.12484620539956,29.24996774061252,9.74998924687084,7.3124928494808055,7.3124928494808055,8772436.799999999,10.968726930809934,4.387495161091877,2.1937475805459385,1.4624983870306256,1.0968739274221206
1508,2100,IB_PL_U_300,92905976,INTERNAL_BATCH|PULL|USER_COST|300,300,61405976,0.03561546608,-4.016339713709551,0.644762748,7.0,76.77973612347581,30.711925170224536,10.237308390074846,7.677982252583283,7.677982252583283,8772282.285714285,10.968533731925115,4.387417881460648,2.193708940730324,1.4624726271535493,1.0968546075118977
1509,2200,IB_PL_U_300,97331408,INTERNAL_BATCH|PULL|USER_COST|300,300,64331408,0.03731221664,-3.3288631937095516,0.675479784,7.333333333333333,80.43758690020105,32.17506694448085,10.725022314826948,8.043767741883856,8.043767741883856,8772464.727272728,10.968761850027418,4.387509128792843,2.1937545643964214,1.4625030429309476,1.0968774193477986
1510,2300,IB_PL_U_300,101754088,INTERNAL_BATCH|PULL|USER_COST|300,300,67254088,0.03900737104,-2.6420333937095517,0.706167924,7.666666666666667,84.09199667903692,33.6368323182046,11.212277439401532,8.409209131008264,8.409209131008264,8772272.347826086,10.968521305961337,4.3874129110701645,2.1937064555350823,1.4624709703567216,1.0968533649141214
1511,2400,IB_PL_U_300,106177408,INTERNAL_BATCH|PULL|USER_COST|300,300,70177408,0.04070289664,-1.9550531937095517,0.736862784,8.0,87.74720668994009,35.09891778507546,11.69963926169182,8.774730543429456,8.774730543429456,8772176.0,10.96840083624251,4.387364723134432,2.193682361567216,1.4624549077114775,1.096841317928682
1512,2500,IB_PL_U_300,110602584,INTERNAL_BATCH|PULL|USER_COST|300,300,73102584,0.04239949872,-1.2676368337095516,0.767577132,8.333333333333334,91.40473737383842,36.561931522072925,12.18731050735764,9.140484023411316,9.140484023411316,8772310.08,10.96856848486061,4.3874317826487506,2.1937158913243753,1.4624772608829169,1.096858082809358
1513,2600,IB_PL_U_300,115027056,INTERNAL_BATCH|PULL|USER_COST|300,300,76027056,0.04409569248,-0.5803859137095516,0.798284088,8.666666666666666,95.06138780246272,38.024593156608574,12.67486438553619,9.506149477766716,9.506149477766716,8772352.615384616,10.96862166951493,4.387453056531759,2.1937265282658793,1.4624843521772528,1.0968634012807748
1514,2700,IB_PL_U_300,119451336,INTERNAL_BATCH|PULL|USER_COST|300,300,78951336,0.04579177488,0.10681988629044839,0.828989028,9.0,98.71779816146683,39.48715876320009,13.16238625440003,9.87179092513308,9.87179092513308,8772370.666666666,10.96864424016298,4.38746208480001,2.193731042400005,1.4624873616000034,1.0968656583481198
1515,2800,IB_PL_U_300,123874656,INTERNAL_BATCH|PULL|USER_COST|300,300,81874656,0.04748730048,0.7938000862904484,0.859683888,9.333333333333334,102.37300817236999,40.94924423007095,13.649748076690317,10.23731233755427,10.23731233755427,8772284.57142857,10.968536589896784,4.387419024650459,2.1937095123252295,1.4624730082168196,1.096854893309386
1516,2900,IB_PL_U_300,128299640,INTERNAL_BATCH|PULL|USER_COST|300,300,84799640,0.0491837912,1.4811713262904485,0.89039622,9.666666666666666,106.03029878664813,42.41216193912428,14.137387313041428,10.603041810547095,10.603041810547095,8772376.551724138,10.968651598618772,4.387465028185271,2.1937325140926354,1.4624883427284237,1.0968663941945271
1517,3000,IB_PL_U_300,132721552,INTERNAL_BATCH|PULL|USER_COST|300,300,87721552,0.05087850016,2.1678206462904486,0.921076296,10.0,109.68374828700323,43.87354320107151,14.624514400357171,10.968387171715365,10.968387171715365,8772155.2,10.968374828700322,4.387354320107151,2.1936771600535754,1.462451440035717,1.0968387171715366
1518,3100,IB_PL_U_300,136947560,INTERNAL_BATCH|PULL|USER_COST|300,300,90447560,0.0524595848,2.8084325262904484,0.94969938,10.333333333333334,113.09224675155795,45.23694395068965,15.07898131689655,11.309237401738581,11.309237401738581,8752989.677419355,10.944410975957222,4.377768769421579,2.1888843847107897,1.4592562564738598,1.0944423292005079
1519,3200,IB_PL_U_300,141569856,INTERNAL_BATCH|PULL|USER_COST|300,300,93569856,0.05427051648,3.5421720862904484,0.982483488,10.666666666666666,116.99624891218453,46.79854637699571,15.59951545899857,11.699638057129382,11.699638057129382,8772174.0,10.9683983355173,4.3873637228433475,2.1936818614216738,1.462454574281116,1.0968410678558795
1520,3300,IB_PL_U_300,145995416,INTERNAL_BATCH|PULL|USER_COST|300,300,96495416,0.05596734128,4.229678686290448,1.013201868,11.0,120.65425973532324,48.26175216988143,16.087250723293813,12.06543955108931,12.06543955108931,8772310.545454545,10.968569066847566,4.387432015443767,2.1937160077218834,1.4624773384812555,1.096858141008119
1521,3400,IB_PL_U_300,150419568,INTERNAL_BATCH|PULL|USER_COST|300,300,99419568,0.05766334944,4.916854406290448,1.043905464,11.333333333333334,124.3105100479139,49.724253757843535,16.57475125261451,12.43106499379632,12.43106499379632,8772314.823529411,10.968574415992402,4.387434155103841,2.1937170775519204,1.4624780517012803,1.0968586759232046
1522,3500,IB_PL_U_300,154841608,INTERNAL_BATCH|PULL|USER_COST|300,300,102341608,0.05935813264,5.603533806290448,1.074586884,11.666666666666666,127.96411959468246,51.18569903842018,17.06189967947339,12.796426359623945,12.796426359623945,8772137.82857143,10.96835310811564,4.387345631864587,2.1936728159322936,1.4624485439548625,1.0968365451106241
1523,3600,IB_PL_U_300,159269088,INTERNAL_BATCH|PULL|USER_COST|300,300,105269088,0.06105607104,6.291491606290449,1.105325424,12.0,131.62453111402306,52.64986511074723,17.549955036915744,13.162467923474221,13.162467923474221,8772424.0,10.968710926168589,4.387488759228936,2.193744379614468,1.462496253076312,1.096872326956185
1524,3700,IB_PL_U_300,163693624,INTERNAL_BATCH|PULL|USER_COST|300,300,108193624,0.06275230192,6.978757566290448,1.136033052,12.333333333333334,135.2812615658541,54.112558754597586,18.037519584865862,13.5281413801593,13.5281413801593,8772456.0,10.968750937771954,4.387504763886291,2.1937523819431455,1.462501587962097,1.0968763281210243
1525,3800,IB_PL_U_300,168114960,INTERNAL_BATCH|PULL|USER_COST|300,300,111114960,0.0644466768,7.665271526290448,1.16670708,12.666666666666666,138.93399085734862,55.57365193271242,18.524550644237472,13.893414720360465,13.893414720360465,8772233.684210526,10.96847296242226,4.38739357363519,2.193696786817595,1.4624645245450636,1.0968485305547735
1526,3900,IB_PL_U_300,172541160,INTERNAL_BATCH|PULL|USER_COST|300,300,114041160,0.0661438728,8.352928526290448,1.19743218,13.0,142.59280191255465,57.037177818745256,19.01239260624842,14.259296237617177,14.259296237617177,8772396.923076924,10.968677070196511,4.387475216826559,2.1937376084132794,1.462491738942186,1.0968689413551675
1527,4000,IB_PL_U_300,176961600,INTERNAL_BATCH|PULL|USER_COST|300,300,116961600,0.067837728,9.039231926290448,1.2280968,13.333333333333334,146.24441087915494,58.497822866454136,19.499274288818047,14.624457545202848,14.624457545202848,8772120.0,10.968330815936621,4.387336714984061,2.1936683574920304,1.4624455716613534,1.0968343158902136
1528,4100,IB_PL_U_300,181388504,INTERNAL_BATCH|PULL|USER_COST|300,300,119888504,0.06953533232,-8.719689707419104,1.258829292,13.666666666666666,149.90410218963498,59.96170085494879,19.987233618316264,14.990427088086019,14.990427088086019,8772329.56097561,10.968592843144023,4.387441525971862,2.193720762985931,1.4624805086572874,1.0968605186404403
1529,4200,IB_PL_U_300,185811888,INTERNAL_BATCH|PULL|USER_COST|300,300,122811888,0.07123089504,-8.032694467419104,1.289524824,14.0,153.55939222374488,61.42381833113436,20.47460611037812,15.355956502836888,15.355956502836888,8772277.714285715,10.968528015981779,4.387415595081026,2.193707797540513,1.4624718650270085,1.0968540359169205
1530,4300,IB_PL_U_300,190234888,INTERNAL_BATCH|PULL|USER_COST|300,300,125734888,0.07292623504,-7.345789467419103,1.320216324,14.333333333333334,157.2142021186144,62.88574375143167,20.961914583810554,15.721437903609688,15.721437903609688,8772201.488372093,10.968432705949843,4.387377471030116,2.193688735515058,1.4624591570100387,1.0968445049030016
1531,4400,IB_PL_U_300,194661664,INTERNAL_BATCH|PULL|USER_COST|300,300,128661664,0.07462376512,-6.657997107419103,1.350947472,14.666666666666666,160.87373338268097,64.3495577212969,21.449852573765632,16.087391441833503,16.087391441833503,8772386.181818182,10.968663639728248,4.38746984463388,2.19373492231694,1.4624899482112932,1.0968675983068297
1532,4500,IB_PL_U_300,199085368,INTERNAL_BATCH|PULL|USER_COST|300,300,131585368,0.07631951344,-5.9709266674191035,1.381646364,15.0,164.52942353282452,65.81183524405603,21.93727841468534,16.452960868232765,16.452960868232765,8772357.866666667,10.968628235521635,4.387455682937068,2.193727841468534,1.4624852276456894,1.0968640578821844
1533,4600,IB_PL_U_300,203509456,INTERNAL_BATCH|PULL|USER_COST|300,300,134509456,0.07801548448,-5.283765987419104,1.412349288,15.333333333333334,168.18559382220843,67.27430482270341,22.42476827423447,16.818578308610093,16.818578308610093,8772355.826086957,10.968625684057073,4.387454662350223,2.1937273311751113,1.4624848874500742,1.096863802735441
1534,4700,IB_PL_U_300,207933032,INTERNAL_BATCH|PULL|USER_COST|300,300,137433032,0.07971115856,-4.5967256274191035,1.443046836,15.666666666666666,171.84112392593852,68.7365183268331,22.912172775611037,17.18413173035,17.18413173035,8772321.191489361,10.968582378251394,4.3874373400106235,2.1937186700053117,1.4624791133368746,1.0968594721499998
1535,4800,IB_PL_U_300,212358080,INTERNAL_BATCH|PULL|USER_COST|300,300,140358080,0.0814076864,-3.9093393474191034,1.47375984,16.0,175.4984945634234,70.19946804520116,23.399822681733717,17.5498692056725,17.5498692056725,8772380.0,10.968655910213963,4.387466752825072,2.193733376412536,1.4624889176083573,1.0968668253545313
1536,100,IB_PL_U_400,4424280,INTERNAL_BATCH|PULL|USER_COST|400,400,2924280,0.0016960824,0.6872058,0.03070494,0.25,3.656410359004111,1.4625656065915182,0.48752186886383936,0.36564144736636456,0.36564144736636456,11697120.0,14.625641436016444,5.850262426366073,2.9251312131830365,1.9500874754553574,1.4625657894654582
1537,200,IB_PL_U_400,8848240,INTERNAL_BATCH|PULL|USER_COST|400,400,5848240,0.0033919792,1.3743364,0.06140652,0.5,7.312420601974573,2.9249711666094833,0.9749903888698278,0.7312428830843379,0.7312428830843379,11696480.0,14.624841203949146,5.849942333218967,2.9249711666094833,1.9499807777396556,1.4624857661686759
1538,300,IB_PL_U_400,13272008,INTERNAL_BATCH|PULL|USER_COST|400,400,8772008,0.00508776464,2.06142188,0.092106084,0.75,10.968190775324844,4.387280698683317,1.4624268995611056,1.0968203118132767,1.0968203118132767,11696010.666666666,14.624254367099791,5.849707598244422,2.924853799122211,1.9499025327481407,1.4624270824177021
1539,400,IB_PL_U_400,17696160,INTERNAL_BATCH|PULL|USER_COST|400,400,11696160,0.0067837728,2.7485976,0.12280968,1.0,14.624441087915496,5.849782286645413,1.9499274288818047,1.4624457545202847,1.4624457545202847,11696160.0,14.624441087915496,5.849782286645413,2.9248911433227067,1.9499274288818047,1.4624457545202847
1540,500,IB_PL_U_400,22120312,INTERNAL_BATCH|PULL|USER_COST|400,400,14620312,0.00847978096,3.43577332,0.153513276,1.25,18.280691400506146,7.312283874607511,2.4374279582025036,1.8280711972272927,1.8280711972272927,11696249.6,14.624553120404917,5.849827099686008,2.924913549843004,1.9499423665620028,1.4624569577818343
1541,600,IB_PL_U_400,26543760,INTERNAL_BATCH|PULL|USER_COST|400,400,17543760,0.0101753808,4.1227836,0.18420948,1.5,21.936061457822767,8.77443336010779,2.9248111200359306,2.1936086143078404,2.1936086143078404,11695840.0,14.624040971881845,5.849622240071861,2.9248111200359306,1.9498740800239536,1.4624057428718935
1542,700,IB_PL_U_400,30878952,INTERNAL_BATCH|PULL|USER_COST|400,400,20378952,0.01181979216,4.78905372,0.213978996,1.75,25.481079513058788,10.192442000622181,3.3974806668740603,2.548110818762112,2.548110818762112,11645115.42857143,14.560616864605022,5.824252571784104,2.912126285892052,1.9414175239280347,1.4560633250069213
1543,800,IB_PL_U_400,35393024,INTERNAL_BATCH|PULL|USER_COST|400,400,23393024,0.01356795392,5.49736064,0.245626752,2.0,29.24976243110502,11.699916675752643,3.8999722252508815,2.9249795346670298,2.9249795346670298,11696512.0,14.62488121555251,5.849958337876322,2.924979168938161,1.9499861126254407,1.4624897673335149
1544,900,IB_PL_U_400,39817048,INTERNAL_BATCH|PULL|USER_COST|400,400,26317048,0.01526388784,6.18450628,0.276329004,2.25,32.905852697282214,13.16235424508532,4.38745141502844,3.2905889727146818,3.2905889727146818,11696465.777777778,14.624823421014316,5.84993522003792,2.92496761001896,1.9499784066793067,1.462483987873192
1545,1000,IB_PL_U_400,44240880,INTERNAL_BATCH|PULL|USER_COST|400,400,29240880,0.0169597104,6.8716068,0.30702924,2.5,36.56170289383921,14.624695786473865,4.874898595491288,3.6561744037732984,3.6561744037732984,11696352.0,14.624681157535685,5.849878314589546,2.924939157294773,1.9499594381965153,1.4624697615093194
1546,1100,IB_PL_U_400,48665928,INTERNAL_BATCH|PULL|USER_COST|400,400,32165928,0.01865623824,7.55899308,0.337742244,2.75,40.219073531324085,16.08764550484191,5.362548501613969,4.021911879095802,4.021911879095802,11696701.090909092,14.625117647754214,5.850052910851604,2.925026455425802,1.9500176369505346,1.4625134105802917
1547,1200,IB_PL_U_400,53088544,INTERNAL_BATCH|PULL|USER_COST|400,400,35088544,0.02035135552,8.24580784,0.368429712,3.0,43.87340328695321,17.54937886925095,5.849792956416984,4.3873452658905325,4.3873452658905325,11696181.333333334,14.624467762317739,5.849792956416985,2.9248964782084923,1.9499309854723281,1.4624484219635108
1548,1300,IB_PL_U_400,57514104,INTERNAL_BATCH|PULL|USER_COST|400,400,38014104,0.02204818032,8.93331444,0.399148092,3.25,47.53141411009193,19.012584662136682,6.337528220712227,4.753146759850462,4.753146759850462,11696647.384615384,14.6250504954129,5.85002604988821,2.925013024944105,1.95000868329607,1.4625066953386034
1549,1400,IB_PL_U_400,61937488,INTERNAL_BATCH|PULL|USER_COST|400,400,40937488,0.02374374304,-8.826434393709551,0.429843624,3.5,51.18670414420182,20.47470213832225,6.824900712774084,5.1186761746013305,5.1186761746013305,11696425.142857144,14.624772612629092,5.849914896663501,2.9249574483317504,1.9499716322211669,1.4624789070289517
1550,1500,IB_PL_U_400,66360488,INTERNAL_BATCH|PULL|USER_COST|400,400,43860488,0.02543908304,-8.139529393709552,0.460535124,3.75,54.84151403907133,21.93662755861956,7.31220918620652,5.484157575374131,5.484157575374131,11696130.133333333,14.624403743752355,5.849767348965215,2.9248836744826074,1.9499224496550718,1.462442020099768
1551,1600,IB_PL_U_400,70786112,INTERNAL_BATCH|PULL|USER_COST|400,400,46786112,0.02713594496,-7.452007753709552,0.491254176,4.0,58.49960488541677,23.399865360819998,7.799955120273333,5.849967071663738,5.849967071663738,11696528.0,14.624901221354193,5.8499663402049995,2.9249831701024998,1.9499887800683333,1.4624917679159346
1552,1700,IB_PL_U_400,75210968,INTERNAL_BATCH|PULL|USER_COST|400,400,49710968,0.02883236144,-6.764666593709552,0.521965164,4.25,62.15673545328145,24.86271905124391,8.287573017081304,6.215680539997207,6.215680539997207,11696698.352941176,14.625114224301518,5.850051541469155,2.9250257707345777,1.9500171804897184,1.4625130682346368
1553,1800,IB_PL_U_400,79633776,INTERNAL_BATCH|PULL|USER_COST|400,400,52633776,0.03052759008,-6.077806713709552,0.552654648,4.5,65.81130527853077,26.324548443597088,8.774849481199029,6.581137933780972,6.581137933780972,11696394.666666666,14.624734506340172,5.8498996541326855,2.9249498270663428,1.949966551377562,1.4624750963957716
1554,1900,IB_PL_U_400,84058632,INTERNAL_BATCH|PULL|USER_COST|400,400,55558632,0.03222400656,-5.390465553709552,0.583365636,4.75,69.46843584639545,27.787402134021,9.262467378007,6.946851402114441,6.946851402114441,11696554.105263159,14.624933862399043,5.849979396636001,2.9249896983180004,1.949993132212,1.4624950320240928
1555,2000,IB_PL_U_400,88482912,INTERNAL_BATCH|PULL|USER_COST|400,400,58482912,0.03392008896,-4.703259753709552,0.614070576,5.0,73.12484620539956,29.24996774061252,9.74998924687084,7.3124928494808055,7.3124928494808055,11696582.4,14.624969241079913,5.849993548122504,2.924996774061252,1.9499978493741679,1.462498569896161
1556,2100,IB_PL_U_400,92905976,INTERNAL_BATCH|PULL|USER_COST|400,400,61405976,0.03561546608,-4.016339713709551,0.644762748,5.25,76.77973612347581,30.711925170224536,10.237308390074846,7.677982252583283,7.677982252583283,11696376.38095238,14.62471164256682,5.849890508614197,2.9249452543070986,1.949963502871399,1.4624728100158635
1557,2200,IB_PL_U_400,97331408,INTERNAL_BATCH|PULL|USER_COST|400,400,64331408,0.03731221664,-3.3288631937095516,0.675479784,5.5,80.43758690020105,32.17506694448085,10.725022314826948,8.043767741883856,8.043767741883856,11696619.636363637,14.625015800036557,5.85001217172379,2.925006085861895,1.9500040572412634,1.4625032257970647
1558,2300,IB_PL_U_400,101754088,INTERNAL_BATCH|PULL|USER_COST|400,400,67254088,0.03900737104,-2.6420333937095517,0.706167924,5.75,84.09199667903692,33.6368323182046,11.212277439401532,8.409209131008264,8.409209131008264,11696363.130434783,14.624695074615117,5.849883881426887,2.9249419407134436,1.9499612938089623,1.4624711532188288
1559,2400,IB_PL_U_400,106177408,INTERNAL_BATCH|PULL|USER_COST|400,400,70177408,0.04070289664,-1.9550531937095517,0.736862784,6.0,87.74720668994009,35.09891778507546,11.69963926169182,8.774730543429456,8.774730543429456,11696234.666666666,14.624534448323347,5.849819630845909,2.9249098154229545,1.9499398769486365,1.4624550905715759
1560,2500,IB_PL_U_400,110602584,INTERNAL_BATCH|PULL|USER_COST|400,400,73102584,0.04239949872,-1.2676368337095516,0.767577132,6.25,91.40473737383842,36.561931522072925,12.18731050735764,9.140484023411316,9.140484023411316,11696413.44,14.624757979814145,5.849909043531667,2.9249545217658337,1.9499696811772225,1.4624774437458103
1561,2600,IB_PL_U_400,115027056,INTERNAL_BATCH|PULL|USER_COST|400,400,76027056,0.04409569248,-0.5803859137095516,0.798284088,6.5,95.06138780246272,38.024593156608574,12.67486438553619,9.506149477766716,9.506149477766716,11696470.153846154,14.62482889268657,5.849937408709011,2.9249687043545056,1.949979136236337,1.4624845350410332
1562,2700,IB_PL_U_400,119451336,INTERNAL_BATCH|PULL|USER_COST|400,400,78951336,0.04579177488,0.10681988629044839,0.828989028,6.75,98.71779816146683,39.48715876320009,13.16238625440003,9.87179092513308,9.87179092513308,11696494.222222222,14.624858986883973,5.8499494464000135,2.9249747232000067,1.9499831488000046,1.4624875444641598
1563,2800,IB_PL_U_400,123874656,INTERNAL_BATCH|PULL|USER_COST|400,400,81874656,0.04748730048,0.7938000862904484,0.859683888,7.0,102.37300817236999,40.94924423007095,13.649748076690317,10.23731233755427,10.23731233755427,11696379.42857143,14.624715453195714,5.849892032867279,2.9249460164336396,1.9499640109557597,1.4624731910791815
1564,2900,IB_PL_U_400,128299640,INTERNAL_BATCH|PULL|USER_COST|400,400,84799640,0.0491837912,1.4811713262904485,0.89039622,7.25,106.03029878664813,42.41216193912428,14.137387313041428,10.603041810547095,10.603041810547095,11696502.068965517,14.624868798158362,5.849953370913695,2.9249766854568473,1.9499844569712315,1.4624885255927027
1565,3000,IB_PL_U_400,132721552,INTERNAL_BATCH|PULL|USER_COST|400,400,87721552,0.05087850016,2.1678206462904486,0.921076296,7.5,109.68374828700323,43.87354320107151,14.624514400357171,10.968387171715365,10.968387171715365,11696206.933333334,14.624499771600432,5.849805760142869,2.9249028800714343,1.9499352533809562,1.462451622895382
1566,3100,IB_PL_U_400,136947560,INTERNAL_BATCH|PULL|USER_COST|400,400,90447560,0.0524595848,2.8084325262904484,0.94969938,7.75,113.09224675155795,45.23694395068965,15.07898131689655,11.309237401738581,11.309237401738581,11670652.903225806,14.592547967942961,5.837025025895438,2.918512512947719,1.9456750086318129,1.4592564389340104
1567,3200,IB_PL_U_400,141569856,INTERNAL_BATCH|PULL|USER_COST|400,400,93569856,0.05427051648,3.5421720862904484,0.982483488,8.0,116.99624891218453,46.79854637699571,15.59951545899857,11.699638057129382,11.699638057129382,11696232.0,14.624531114023066,5.849818297124464,2.924909148562232,1.9499394323748211,1.4624547571411728
1568,3300,IB_PL_U_400,145995416,INTERNAL_BATCH|PULL|USER_COST|400,400,96495416,0.05596734128,4.229678686290448,1.013201868,8.25,120.65425973532324,48.26175216988143,16.087250723293813,12.06543955108931,12.06543955108931,11696414.06060606,14.624758755796757,5.849909353925023,2.9249546769625114,1.9499697846416741,1.462477521344159
1569,3400,IB_PL_U_400,150419568,INTERNAL_BATCH|PULL|USER_COST|400,400,99419568,0.05766334944,4.916854406290448,1.043905464,8.5,124.3105100479139,49.724253757843535,16.57475125261451,12.43106499379632,12.43106499379632,11696419.764705881,14.624765887989868,5.849912206805121,2.9249561034025606,1.949970735601707,1.4624782345642726
1570,3500,IB_PL_U_400,154841608,INTERNAL_BATCH|PULL|USER_COST|400,400,102341608,0.05935813264,5.603533806290448,1.074586884,8.75,127.96411959468246,51.18569903842018,17.06189967947339,12.796426359623945,12.796426359623945,11696183.771428572,14.624470810820853,5.84979417581945,2.924897087909725,1.9499313919398165,1.4624487268141653
1571,3600,IB_PL_U_400,159269088,INTERNAL_BATCH|PULL|USER_COST|400,400,105269088,0.06105607104,6.291491606290449,1.105325424,9.0,131.62453111402306,52.64986511074723,17.549955036915744,13.162467923474221,13.162467923474221,11696565.333333334,14.62494790155812,5.849985012305248,2.924992506152624,1.9499950041017493,1.4624964359415802
1572,3700,IB_PL_U_400,163693624,INTERNAL_BATCH|PULL|USER_COST|400,400,108193624,0.06275230192,6.978757566290448,1.136033052,9.25,135.2812615658541,54.112558754597586,18.037519584865862,13.5281413801593,13.5281413801593,11696608.0,14.625001250362605,5.850006351848388,2.925003175924194,1.950002117282796,1.4625017708280323
1573,3800,IB_PL_U_400,168114960,INTERNAL_BATCH|PULL|USER_COST|400,400,111114960,0.0644466768,7.665271526290448,1.16670708,9.5,138.93399085734862,55.57365193271242,18.524550644237472,13.893414720360465,13.893414720360465,11696311.578947369,14.624630616563014,5.849858098180255,2.9249290490901276,1.9499526993934184,1.4624647074063648
1574,3900,IB_PL_U_400,172541160,INTERNAL_BATCH|PULL|USER_COST|400,400,114041160,0.0661438728,8.352928526290448,1.19743218,9.75,142.59280191255465,57.037177818745256,19.01239260624842,14.259296237617177,14.259296237617177,11696529.23076923,14.624902760262014,5.8499669557687435,2.9249834778843717,1.949988985256248,1.4624919218068897
1575,4000,IB_PL_U_400,176961600,INTERNAL_BATCH|PULL|USER_COST|400,400,116961600,0.067837728,9.039231926290448,1.2280968,10.0,146.24441087915494,58.497822866454136,19.499274288818047,14.624457545202848,14.624457545202848,11696160.0,14.624441087915496,5.849782286645413,2.9248911433227067,1.9499274288818047,1.4624457545202847
1576,4100,IB_PL_U_400,181388504,INTERNAL_BATCH|PULL|USER_COST|400,400,119888504,0.06953533232,-8.719689707419104,1.258829292,10.25,149.90410218963498,59.96170085494879,19.987233618316264,14.990427088086019,14.990427088086019,11696439.414634146,14.624790457525364,5.84992203462915,2.924961017314575,1.94997401154305,1.4624806915205872
1577,4200,IB_PL_U_400,185811888,INTERNAL_BATCH|PULL|USER_COST|400,400,122811888,0.07123089504,-8.032694467419104,1.289524824,10.5,153.55939222374488,61.42381833113436,20.47460611037812,15.355956502836888,15.355956502836888,11696370.285714285,14.624704021309036,5.849887460108034,2.924943730054017,1.9499624867026781,1.4624720478892275
1578,4300,IB_PL_U_400,190234888,INTERNAL_BATCH|PULL|USER_COST|400,400,125734888,0.07292623504,-7.345789467419103,1.320216324,10.75,157.2142021186144,62.88574375143167,20.961914583810554,15.721437903609688,15.721437903609688,11696268.65116279,14.624576941266454,5.849836628040155,2.9249183140200774,1.9499455426800516,1.4624593398706687
1579,4400,IB_PL_U_400,194661664,INTERNAL_BATCH|PULL|USER_COST|400,400,128661664,0.07462376512,-6.657997107419103,1.350947472,11.0,160.87373338268097,64.3495577212969,21.449852573765632,16.087391441833503,16.087391441833503,11696514.909090908,14.624884852970997,5.849959792845172,2.924979896422586,1.9499865976150574,1.462490131075773
1580,4500,IB_PL_U_400,199085368,INTERNAL_BATCH|PULL|USER_COST|400,400,131585368,0.07631951344,-5.9709266674191035,1.381646364,11.25,164.52942353282452,65.81183524405603,21.93727841468534,16.452960868232765,16.452960868232765,11696477.155555556,14.62483764736218,5.849940910582758,2.924970455291379,1.9499803035275858,1.462485410509579
1581,4600,IB_PL_U_400,203509456,INTERNAL_BATCH|PULL|USER_COST|400,400,134509456,0.07801548448,-5.283765987419104,1.412349288,11.5,168.18559382220843,67.27430482270341,22.42476827423447,16.818578308610093,16.818578308610093,11696474.43478261,14.62483424540943,5.849939549800297,2.9249697749001484,1.9499798499334322,1.4624850703139214
1582,4700,IB_PL_U_400,207933032,INTERNAL_BATCH|PULL|USER_COST|400,400,137433032,0.07971115856,-4.5967256274191035,1.443046836,11.75,171.84112392593852,68.7365183268331,22.912172775611037,17.18413173035,17.18413173035,11696428.255319148,14.624776504335193,5.8499164533474985,2.9249582266737493,1.9499721511158328,1.4624792961999997
1583,4800,IB_PL_U_400,212358080,INTERNAL_BATCH|PULL|USER_COST|400,400,140358080,0.0814076864,-3.9093393474191034,1.47375984,12.0,175.4984945634234,70.19946804520116,23.399822681733717,17.5498692056725,17.5498692056725,11696506.666666666,14.624874546951949,5.849955670433429,2.9249778352167146,1.9499852234778097,1.4624891004727083
1584,100,O_IB_P_OA_100,2021000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,521000,0.00030218,0.122435,0.0054705,1.0,0.651438917286013,0.26057582756582165,0.08685860918860722,0.06514396503682135,0.06514396503682135,521000.0,0.651438917286013,0.26057582756582165,0.13028791378291082,0.08685860918860722,0.06514396503682135
1585,200,O_IB_P_OA_100,4042000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,1042000,0.00060436,0.24487,0.010941,2.0,1.302877834572026,0.5211516551316433,0.17371721837721443,0.1302879300736427,0.1302879300736427,521000.0,0.651438917286013,0.26057582756582165,0.13028791378291082,0.08685860918860722,0.06514396503682135
1586,300,O_IB_P_OA_100,6063000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,1563000,0.00090654,0.367305,0.0164115,3.0,1.9543167518580389,0.781727482697465,0.26057582756582165,0.19543189511046402,0.19543189511046402,521000.0,0.651438917286013,0.26057582756582165,0.13028791378291082,0.08685860918860722,0.06514396503682135
1587,400,O_IB_P_OA_100,8084000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,2084000,0.00120872,0.48974,0.021882,4.0,2.605755669144052,1.0423033102632866,0.34743443675442887,0.2605758601472854,0.2605758601472854,521000.0,0.651438917286013,0.26057582756582165,0.13028791378291082,0.08685860918860722,0.06514396503682135
1588,500,O_IB_P_OA_100,10105000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,2605000,0.0015109,0.612175,0.0273525,5.0,3.2571945864300647,1.3028791378291082,0.4342930459430361,0.32571982518410675,0.32571982518410675,521000.0,0.651438917286013,0.26057582756582165,0.13028791378291082,0.08685860918860722,0.06514396503682135
1589,600,O_IB_P_OA_100,12126000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,3126000,0.00181308,0.73461,0.032823,6.0,3.9086335037160778,1.56345496539493,0.5211516551316433,0.39086379022092804,0.39086379022092804,521000.0,0.651438917286013,0.26057582756582165,0.13028791378291082,0.08685860918860722,0.06514396503682135
1590,700,O_IB_P_OA_100,14147000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,3647000,0.00211526,0.857045,0.0382935,7.0,4.560072421002091,1.8240307929607515,0.6080102643202505,0.4560077552577494,0.4560077552577494,521000.0,0.651438917286013,0.26057582756582165,0.13028791378291082,0.08685860918860722,0.06514396503682135
1591,800,O_IB_P_OA_100,16168000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,4168000,0.00241744,0.97948,0.043764,8.0,5.211511338288104,2.084606620526573,0.6948688735088577,0.5211517202945708,0.5211517202945708,521000.0,0.651438917286013,0.26057582756582165,0.13028791378291082,0.08685860918860722,0.06514396503682135
1592,900,O_IB_P_OA_100,18189000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,4689000,0.00271962,1.101915,0.0492345,9.0,5.862950255574116,2.345182448092395,0.781727482697465,0.5862956853313921,0.5862956853313921,521000.0,0.651438917286013,0.26057582756582165,0.13028791378291082,0.08685860918860722,0.06514396503682135
1593,1000,O_IB_P_OA_100,20210000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,5210000,0.0030218,1.22435,0.054705,10.0,6.514389172860129,2.6057582756582165,0.8685860918860722,0.6514396503682135,0.6514396503682135,521000.0,0.651438917286013,0.26057582756582165,0.13028791378291082,0.08685860918860722,0.06514396503682135
1594,1100,O_IB_P_OA_100,22231000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,5731000,0.00332398,1.346785,0.0601755,11.0,7.165828090146142,2.8663341032240384,0.9554447010746794,0.7165836154050348,0.7165836154050348,521000.0,0.651438917286013,0.26057582756582165,0.13028791378291082,0.08685860918860722,0.06514396503682135
1595,1200,O_IB_P_OA_100,24252000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,6252000,0.00362616,1.46922,0.065646,12.0,7.8172670074321555,3.12690993078986,1.0423033102632866,0.7817275804418561,0.7817275804418561,521000.0,0.651438917286013,0.26057582756582165,0.13028791378291082,0.08685860918860722,0.06514396503682135
1596,1300,O_IB_P_OA_100,26273000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,6773000,0.00392834,1.591655,0.0711165,13.0,8.468705924718169,3.3874857583556817,1.1291619194518938,0.8468715454786775,0.8468715454786775,521000.0,0.651438917286013,0.26057582756582165,0.13028791378291082,0.08685860918860722,0.06514396503682135
1597,1400,O_IB_P_OA_100,28294000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,7294000,0.00423052,1.71409,0.076587,14.0,9.120144842004182,3.648061585921503,1.216020528640501,0.9120155105154988,0.9120155105154988,521000.0,0.651438917286013,0.26057582756582165,0.13028791378291082,0.08685860918860722,0.06514396503682135
1598,1500,O_IB_P_OA_100,30315000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,7815000,0.0045327,1.836525,0.0820575,15.0,9.771583759290195,3.908637413487325,1.3028791378291082,0.9771594755523202,0.9771594755523202,521000.0,0.651438917286013,0.26057582756582165,0.13028791378291082,0.08685860918860722,0.06514396503682135
1599,1600,O_IB_P_OA_100,32336000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,8336000,0.00483488,1.95896,0.087528,16.0,10.423022676576208,4.169213241053146,1.3897377470177155,1.0423034405891416,1.0423034405891416,521000.0,0.651438917286013,0.26057582756582165,0.13028791378291082,0.08685860918860722,0.06514396503682135
1600,1700,O_IB_P_OA_100,34357000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,8857000,0.00513706,2.081395,0.0929985,17.0,11.07446159386222,4.429789068618968,1.4765963562063227,1.1074474056259629,1.1074474056259629,521000.0,0.651438917286013,0.26057582756582165,0.13028791378291082,0.08685860918860722,0.06514396503682135
1601,1800,O_IB_P_OA_100,36378000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,9378000,0.00543924,2.20383,0.098469,18.0,11.725900511148232,4.69036489618479,1.56345496539493,1.1725913706627842,1.1725913706627842,521000.0,0.651438917286013,0.26057582756582165,0.13028791378291082,0.08685860918860722,0.06514396503682135
1602,1900,O_IB_P_OA_100,38399000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,9899000,0.00574142,2.326265,0.1039395,19.0,12.377339428434246,4.950940723750612,1.6503135745835371,1.2377353356996055,1.2377353356996055,521000.0,0.651438917286013,0.26057582756582165,0.13028791378291082,0.08685860918860722,0.06514396503682135
1603,2000,O_IB_P_OA_100,40420000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,10420000,0.0060436,2.4487,0.10941,20.0,13.028778345720259,5.211516551316433,1.7371721837721443,1.302879300736427,1.302879300736427,521000.0,0.651438917286013,0.26057582756582165,0.13028791378291082,0.08685860918860722,0.06514396503682135
1604,2100,O_IB_P_OA_100,42441000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,10941000,0.00634578,2.571135,0.1148805,21.0,13.680217263006272,5.472092378882254,1.8240307929607515,1.3680232657732483,1.3680232657732483,521000.0,0.651438917286013,0.26057582756582165,0.13028791378291082,0.08685860918860722,0.06514396503682135
1605,2200,O_IB_P_OA_100,44462000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,11462000,0.00664796,2.69357,0.120351,22.0,14.331656180292285,5.732668206448077,1.9108894021493588,1.4331672308100696,1.4331672308100696,521000.0,0.651438917286013,0.26057582756582165,0.13028791378291082,0.08685860918860722,0.06514396503682135
1606,2300,O_IB_P_OA_100,46483000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,11983000,0.00695014,2.816005,0.1258215,23.0,14.983095097578298,5.993244034013898,1.997748011337966,1.4983111958468909,1.4983111958468909,521000.0,0.651438917286013,0.26057582756582165,0.13028791378291082,0.08685860918860722,0.06514396503682135
1607,2400,O_IB_P_OA_100,48504000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,12504000,0.00725232,2.93844,0.131292,24.0,15.634534014864311,6.25381986157972,2.084606620526573,1.5634551608837122,1.5634551608837122,521000.0,0.651438917286013,0.26057582756582165,0.13028791378291082,0.08685860918860722,0.06514396503682135
1608,2500,O_IB_P_OA_100,50525000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,13025000,0.0075545,3.060875,0.1367625,25.0,16.285972932150322,6.514395689145541,2.1714652297151806,1.6285991259205337,1.6285991259205337,521000.0,0.651438917286013,0.26057582756582165,0.13028791378291082,0.08685860918860722,0.06514396503682135
1609,2600,O_IB_P_OA_100,52546000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,13546000,0.00785668,3.18331,0.142233,26.0,16.937411849436337,6.774971516711363,2.2583238389037876,1.693743090957355,1.693743090957355,521000.0,0.651438917286013,0.26057582756582165,0.13028791378291082,0.08685860918860722,0.06514396503682135
1610,2700,O_IB_P_OA_100,54567000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,14067000,0.00815886,3.305745,0.1477035,27.0,17.58885076672235,7.035547344277185,2.345182448092395,1.7588870559941763,1.7588870559941763,521000.0,0.651438917286013,0.26057582756582165,0.13028791378291082,0.08685860918860722,0.06514396503682135
1611,2800,O_IB_P_OA_100,56588000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,14588000,0.00846104,3.42818,0.153174,28.0,18.240289684008363,7.296123171843006,2.432041057281002,1.8240310210309976,1.8240310210309976,521000.0,0.651438917286013,0.26057582756582165,0.13028791378291082,0.08685860918860722,0.06514396503682135
1612,2900,O_IB_P_OA_100,58609000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,15109000,0.00876322,3.550615,0.1586445,29.0,18.891728601294375,7.556698999408828,2.5188996664696095,1.889174986067819,1.889174986067819,521000.0,0.651438917286013,0.26057582756582165,0.13028791378291082,0.08685860918860722,0.06514396503682135
1613,3000,O_IB_P_OA_100,60630000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,15630000,0.0090654,3.67305,0.164115,30.0,19.54316751858039,7.81727482697465,2.6057582756582165,1.9543189511046404,1.9543189511046404,521000.0,0.651438917286013,0.26057582756582165,0.13028791378291082,0.08685860918860722,0.06514396503682135
1614,3100,O_IB_P_OA_100,62651000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,16151000,0.00936758,3.795485,0.1695855,31.0,20.1946064358664,8.077850654540471,2.692616884846824,2.0194629161414617,2.0194629161414617,521000.0,0.651438917286013,0.26057582756582165,0.13028791378291082,0.08685860918860722,0.06514396503682135
1615,3200,O_IB_P_OA_100,64672000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,16672000,0.00966976,3.91792,0.175056,32.0,20.846045353152416,8.338426482106293,2.779475494035431,2.084606881178283,2.084606881178283,521000.0,0.651438917286013,0.26057582756582165,0.13028791378291082,0.08685860918860722,0.06514396503682135
1616,3300,O_IB_P_OA_100,66693000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,17193000,0.00997194,4.040355,0.1805265,33.0,21.497484270438427,8.599002309672114,2.8663341032240384,2.1497508462151043,2.1497508462151043,521000.0,0.651438917286013,0.26057582756582165,0.13028791378291082,0.08685860918860722,0.06514396503682135
1617,3400,O_IB_P_OA_100,68714000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,17714000,0.01027412,4.16279,0.185997,34.0,22.14892318772444,8.859578137237936,2.9531927124126454,2.2148948112519258,2.2148948112519258,521000.0,0.651438917286013,0.26057582756582165,0.13028791378291082,0.08685860918860722,0.06514396503682135
1618,3500,O_IB_P_OA_100,70735000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,18235000,0.0105763,4.285225,0.1914675,35.0,22.800362105010453,9.120153964803757,3.040051321601253,2.280038776288747,2.280038776288747,521000.0,0.651438917286013,0.26057582756582165,0.13028791378291082,0.08685860918860722,0.06514396503682135
1619,3600,O_IB_P_OA_100,72756000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,18756000,0.01087848,4.40766,0.196938,36.0,23.451801022296465,9.38072979236958,3.12690993078986,2.3451827413255684,2.3451827413255684,521000.0,0.651438917286013,0.26057582756582165,0.13028791378291082,0.08685860918860722,0.06514396503682135
1620,3700,O_IB_P_OA_100,74777000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,19277000,0.01118066,4.530095,0.2024085,37.0,24.10323993958248,9.641305619935402,3.2137685399784672,2.41032670636239,2.41032670636239,521000.0,0.651438917286013,0.26057582756582165,0.13028791378291082,0.08685860918860722,0.06514396503682135
1621,3800,O_IB_P_OA_100,76798000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,19798000,0.01148284,4.65253,0.207879,38.0,24.75467885686849,9.901881447501223,3.3006271491670742,2.475470671399211,2.475470671399211,521000.0,0.651438917286013,0.26057582756582165,0.13028791378291082,0.08685860918860722,0.06514396503682135
1622,3900,O_IB_P_OA_100,78819000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,20319000,0.01178502,4.774965,0.2133495,39.0,25.406117774154506,10.162457275067045,3.3874857583556817,2.5406146364360325,2.5406146364360325,521000.0,0.651438917286013,0.26057582756582165,0.13028791378291082,0.08685860918860722,0.06514396503682135
1623,4000,O_IB_P_OA_100,80840000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,20840000,0.0120872,4.8974,0.21882,40.0,26.057556691440517,10.423033102632866,3.4743443675442887,2.605758601472854,2.605758601472854,521000.0,0.651438917286013,0.26057582756582165,0.13028791378291082,0.08685860918860722,0.06514396503682135
1624,4100,O_IB_P_OA_100,82861000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,21361000,0.01238938,5.019835,0.2242905,41.0,26.708995608726532,10.683608930198687,3.561202976732896,2.670902566509675,2.670902566509675,521000.0,0.651438917286013,0.26057582756582165,0.13028791378291082,0.08685860918860722,0.06514396503682135
1625,4200,O_IB_P_OA_100,84882000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,21882000,0.01269156,5.14227,0.229761,42.0,27.360434526012543,10.944184757764509,3.648061585921503,2.7360465315464966,2.7360465315464966,521000.0,0.651438917286013,0.26057582756582165,0.13028791378291082,0.08685860918860722,0.06514396503682135
1626,4300,O_IB_P_OA_100,86903000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,22403000,0.01299374,5.264705,0.2352315,43.0,28.01187344329856,11.20476058533033,3.7349201951101105,2.8011904965833176,2.8011904965833176,521000.0,0.651438917286013,0.26057582756582165,0.13028791378291082,0.08685860918860722,0.06514396503682135
1627,4400,O_IB_P_OA_100,88924000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,22924000,0.01329592,5.38714,0.240702,44.0,28.66331236058457,11.465336412896153,3.8217788042987175,2.866334461620139,2.866334461620139,521000.0,0.651438917286013,0.26057582756582165,0.13028791378291082,0.08685860918860722,0.06514396503682135
1628,4500,O_IB_P_OA_100,90945000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,23445000,0.0135981,5.509575,0.2461725,45.0,29.31475127787058,11.725912240461975,3.908637413487325,2.9314784266569607,2.9314784266569607,521000.0,0.651438917286013,0.26057582756582165,0.13028791378291082,0.08685860918860722,0.06514396503682135
1629,4600,O_IB_P_OA_100,92966000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,23966000,0.01390028,5.63201,0.251643,46.0,29.966190195156596,11.986488068027796,3.995496022675932,2.9966223916937818,2.9966223916937818,521000.0,0.651438917286013,0.26057582756582165,0.13028791378291082,0.08685860918860722,0.06514396503682135
1630,4700,O_IB_P_OA_100,94987000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,24487000,0.01420246,5.754445,0.2571135,47.0,30.617629112442607,12.247063895593618,4.082354631864539,3.0617663567306033,3.0617663567306033,521000.0,0.651438917286013,0.26057582756582165,0.13028791378291082,0.08685860918860722,0.06514396503682135
1631,4800,O_IB_P_OA_100,97008000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|100,100,25008000,0.01450464,5.87688,0.262584,48.0,31.269068029728622,12.50763972315944,4.169213241053146,3.1269103217674243,3.1269103217674243,521000.0,0.651438917286013,0.26057582756582165,0.13028791378291082,0.08685860918860722,0.06514396503682135
1632,100,O_IB_P_OA_200,2021000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,521000,0.00030218,0.122435,0.0054705,0.5,0.651438917286013,0.26057582756582165,0.08685860918860722,0.06514396503682135,0.06514396503682135,1042000.0,1.302877834572026,0.5211516551316433,0.26057582756582165,0.17371721837721443,0.1302879300736427
1633,200,O_IB_P_OA_200,4021000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,1021000,0.00059218,0.239935,0.0107205,1.0,1.2766202198637604,0.510648598742234,0.17021619958074466,0.12766216564797428,0.12766216564797428,1021000.0,1.2766202198637604,0.510648598742234,0.255324299371117,0.17021619958074466,0.12766216564797428
1634,300,O_IB_P_OA_200,6042000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,1542000,0.00089436,0.36237,0.016191,1.5,1.9280591371497735,0.7712244263080557,0.2570748087693519,0.1928061306847956,0.1928061306847956,1028000.0,1.2853727580998489,0.5141496175387038,0.2570748087693519,0.1713832058462346,0.1285374204565304
1635,400,O_IB_P_OA_200,8042000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,2042000,0.00118436,0.47987,0.021441,2.0,2.553240439727521,1.021297197484468,0.3404323991614893,0.25532433129594856,0.25532433129594856,1021000.0,1.2766202198637604,0.510648598742234,0.255324299371117,0.17021619958074466,0.12766216564797428
1636,500,O_IB_P_OA_200,10063000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,2563000,0.00148654,0.602305,0.0269115,2.5,3.204679357013534,1.2818730250502897,0.42729100835009654,0.32046829633276985,0.32046829633276985,1025200.0,1.2818717428054136,0.5127492100201159,0.25637460501005793,0.17091640334003863,0.12818731853310794
1637,600,O_IB_P_OA_200,12063000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,3063000,0.00177654,0.719805,0.0321615,3.0,3.8298606595912816,1.531945796226702,0.510648598742234,0.3829864969439228,0.3829864969439228,1021000.0,1.2766202198637604,0.510648598742234,0.255324299371117,0.17021619958074466,0.12766216564797428
1638,700,O_IB_P_OA_200,14084000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,3584000,0.00207872,0.84224,0.037632,3.5,4.481299576877294,1.7925216237925237,0.5975072079308412,0.44813046198074413,0.44813046198074413,1024000.0,1.280371307679227,0.5121490353692925,0.25607451768464623,0.1707163451230975,0.12803727485164118
1639,800,O_IB_P_OA_200,16084000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,4084000,0.00236872,0.95974,0.042882,4.0,5.106480879455042,2.042594394968936,0.6808647983229786,0.5106486625918971,0.5106486625918971,1021000.0,1.2766202198637604,0.510648598742234,0.255324299371117,0.17021619958074466,0.12766216564797428
1640,900,O_IB_P_OA_200,18105000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,4605000,0.0026709,1.082175,0.0483525,4.5,5.757919796741055,2.3031702225347574,0.7677234075115859,0.5757926276287184,0.5757926276287184,1023333.3333333334,1.2795377326091233,0.5118156050077239,0.25590780250386197,0.1706052016692413,0.1279539172508263
1641,1000,O_IB_P_OA_200,20105000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,5105000,0.0029609,1.199675,0.0536025,5.0,6.383101099318803,2.55324299371117,0.8510809979037233,0.6383108282398713,0.6383108282398713,1021000.0,1.2766202198637604,0.510648598742234,0.255324299371117,0.17021619958074466,0.12766216564797428
1642,1100,O_IB_P_OA_200,22126000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,5626000,0.00326308,1.32211,0.059073,5.5,7.034540016604815,2.8138188212769917,0.9379396070923305,0.7034547932766927,0.7034547932766927,1022909.0909090909,1.2790072757463302,0.5116034220503621,0.25580171102518107,0.17053447401678737,0.12790087150485321
1643,1200,O_IB_P_OA_200,24126000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,6126000,0.00355308,1.43961,0.064323,6.0,7.659721319182563,3.063891592453404,1.021297197484468,0.7659729938878456,0.7659729938878456,1021000.0,1.2766202198637604,0.510648598742234,0.255324299371117,0.17021619958074466,0.12766216564797428
1644,1300,O_IB_P_OA_200,26147000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,6647000,0.00385526,1.562045,0.0697935,6.5,8.311160236468575,3.3244674200192255,1.1081558066730752,0.831116958924667,0.831116958924667,1022615.3846153846,1.278640036379781,0.5114565261568039,0.25572826307840196,0.17048550871893464,0.12786414752687184
1645,1400,O_IB_P_OA_200,28147000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,7147000,0.00414526,1.679545,0.0750435,7.0,8.936341539046323,3.574540191195638,1.1915133970652128,0.8936351595358198,0.8936351595358198,1021000.0,1.2766202198637604,0.510648598742234,0.255324299371117,0.17021619958074466,0.12766216564797428
1646,1500,O_IB_P_OA_200,30168000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,7668000,0.00444744,1.80198,0.080514,7.5,9.587780456332336,3.8351160187614597,1.27837200625382,0.9587791245726413,0.9587791245726413,1022400.0,1.2783707275109781,0.5113488025015279,0.25567440125076396,0.17044960083384264,0.1278372166096855
1647,1600,O_IB_P_OA_200,32168000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,8168000,0.00473744,1.91948,0.085764,8.0,10.212961758910083,4.085188789937872,1.3617295966459573,1.0212973251837942,1.0212973251837942,1021000.0,1.2766202198637604,0.510648598742234,0.255324299371117,0.17021619958074466,0.12766216564797428
1648,1700,O_IB_P_OA_200,34189000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,8689000,0.00503962,2.041915,0.0912345,8.5,10.864400676196096,4.3457646175036935,1.4485882058345645,1.0864412902206155,1.0864412902206155,1022235.2941176471,1.278164785434835,0.5112664255886699,0.25563321279433493,0.17042214186288995,0.12781662237889593
1649,1800,O_IB_P_OA_200,36189000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,9189000,0.00532962,2.159415,0.0964845,9.0,11.489581978773844,4.595837388680106,1.531945796226702,1.1489594908317684,1.1489594908317684,1021000.0,1.2766202198637604,0.510648598742234,0.255324299371117,0.17021619958074466,0.12766216564797428
1650,1900,O_IB_P_OA_200,38210000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,9710000,0.0056318,2.28185,0.101955,9.5,12.141020896059857,4.856413216245928,1.6188044054153092,1.2141034558685897,1.2141034558685897,1022105.2631578947,1.2780021995852482,0.5112013911837818,0.2556006955918909,0.17040046372792728,0.12780036377564102
1651,2000,O_IB_P_OA_200,40210000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,10210000,0.0059218,2.39935,0.107205,10.0,12.766202198637606,5.10648598742234,1.7021619958074465,1.2766216564797426,1.2766216564797426,1021000.0,1.2766202198637604,0.510648598742234,0.255324299371117,0.17021619958074466,0.12766216564797428
1652,2100,O_IB_P_OA_200,42231000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,10731000,0.00622398,2.521785,0.1126755,10.5,13.417641115923617,5.367061814988162,1.7890206049960538,1.341765621516564,1.341765621516564,1022000.0,1.277870582468916,0.5111487442845868,0.2555743721422934,0.17038291476152895,0.12778720204919658
1653,2200,O_IB_P_OA_200,44231000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,11231000,0.00651398,2.639285,0.1179255,11.0,14.042822418501366,5.617134586164574,1.8723781953881913,1.404283822127717,1.404283822127717,1021000.0,1.2766202198637604,0.510648598742234,0.255324299371117,0.17021619958074466,0.12766216564797428
1654,2300,O_IB_P_OA_200,46252000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,11752000,0.00681616,2.76172,0.123396,11.5,14.694261335787377,5.877710413730395,1.9592368045767985,1.4694277871645383,1.4694277871645383,1021913.0434782609,1.277761855285859,0.5111052533678605,0.25555262668393025,0.17036841778928682,0.1277763293186555
1655,2400,O_IB_P_OA_200,48252000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,12252000,0.00710616,2.87922,0.128646,12.0,15.319442638365127,6.127783184906808,2.042594394968936,1.5319459877756911,1.5319459877756911,1021000.0,1.2766202198637604,0.510648598742234,0.255324299371117,0.17021619958074466,0.12766216564797428
1656,2500,O_IB_P_OA_200,50273000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,12773000,0.00740834,3.001655,0.1341165,12.5,15.97088155565114,6.3883590124726295,2.129453004157543,1.5970899528125126,1.5970899528125126,1021840.0,1.2776705244520912,0.5110687209978103,0.25553436049890516,0.17035624033260346,0.127767196225001
1657,2600,O_IB_P_OA_200,52273000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,13273000,0.00769834,3.119155,0.1393665,13.0,16.596062858228887,6.638431783649042,2.2128105945496808,1.6596081534236655,1.6596081534236655,1021000.0,1.2766202198637604,0.510648598742234,0.255324299371117,0.17021619958074466,0.12766216564797428
1658,2700,O_IB_P_OA_200,54294000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,13794000,0.00800052,3.24159,0.144837,13.5,17.2475017755149,6.899007611214864,2.2996692037382878,1.7247521184604868,1.7247521184604868,1021777.7777777778,1.2775927241122147,0.5110376008307306,0.2555188004153653,0.17034586694357687,0.12775941618225828
1659,2800,O_IB_P_OA_200,56294000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,14294000,0.00829052,3.35909,0.150087,14.0,17.872683078092646,7.149080382391276,2.3830267941304255,1.7872703190716397,1.7872703190716397,1021000.0,1.2766202198637604,0.510648598742234,0.255324299371117,0.17021619958074466,0.12766216564797428
1660,2900,O_IB_P_OA_200,58315000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,14815000,0.0085927,3.481525,0.1555575,14.5,18.52412199537866,7.409656209957098,2.4698854033190325,1.852414284108461,1.852414284108461,1021724.1379310344,1.2775256548537006,0.5110107731004895,0.25550538655024474,0.17033692436682982,0.12775270924885937
1661,3000,O_IB_P_OA_200,60315000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,15315000,0.0088827,3.599025,0.1608075,15.0,19.149303297956408,7.65972898113351,2.55324299371117,1.914932484719614,1.914932484719614,1021000.0,1.2766202198637604,0.510648598742234,0.255324299371117,0.17021619958074466,0.12766216564797428
1662,3100,O_IB_P_OA_200,62336000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,15836000,0.00918488,3.72146,0.166278,15.5,19.80074221524242,7.920304808699331,2.6401016028997772,1.9800764497564354,1.9800764497564354,1021677.4193548387,1.2774672396930593,0.51098740701286,0.25549370350643,0.17032913567095337,0.12774686772622162
1663,3200,O_IB_P_OA_200,64336000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,16336000,0.00947488,3.83896,0.171528,16.0,20.425923517820166,8.170377579875744,2.7234591932919145,2.0425946503675885,2.0425946503675885,1021000.0,1.2766202198637604,0.510648598742234,0.255324299371117,0.17021619958074466,0.12766216564797428
1664,3300,O_IB_P_OA_200,66357000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,16857000,0.00977706,3.961395,0.1769985,16.5,21.07736243510618,8.430953407441566,2.810317802480522,2.1077386154044095,2.1077386154044095,1021636.3636363636,1.2774159051579503,0.5109668731782767,0.25548343658913836,0.17032229105942556,0.12774173426693392
1665,3400,O_IB_P_OA_200,68357000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,17357000,0.01006706,4.078895,0.1822485,17.0,21.70254373768393,8.681026178617978,2.8936753928726593,2.1702568160155624,2.1702568160155624,1021000.0,1.2766202198637604,0.510648598742234,0.255324299371117,0.17021619958074466,0.12766216564797428
1666,3500,O_IB_P_OA_200,70378000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,17878000,0.01036924,4.20133,0.187719,17.5,22.35398265496994,8.9416020061838,2.9805340020612663,2.235400781052384,2.235400781052384,1021600.0,1.2773704374268537,0.5109486860676457,0.2554743430338228,0.17031622868921523,0.12773718748870766
1667,3600,O_IB_P_OA_200,72378000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,18378000,0.01065924,4.31883,0.192969,18.0,22.979163957547687,9.191674777360213,3.063891592453404,2.297918981663537,2.297918981663537,1021000.0,1.2766202198637604,0.510648598742234,0.255324299371117,0.17021619958074466,0.12766216564797428
1668,3700,O_IB_P_OA_200,74399000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,18899000,0.01096142,4.441265,0.1984395,18.5,23.630602874833702,9.452250604926034,3.150750201642011,2.3630629467003583,2.3630629467003583,1021567.5675675676,1.277329885126146,0.510932465131137,0.2554662325655685,0.17031082171037898,0.1277331322540734
1669,3800,O_IB_P_OA_200,76399000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,19399000,0.01125142,4.558765,0.2036895,19.0,24.25578417741145,9.702323376102445,3.2341077920341488,2.425581147311511,2.425581147311511,1021000.0,1.2766202198637604,0.510648598742234,0.255324299371117,0.17021619958074466,0.12766216564797428
1670,3900,O_IB_P_OA_200,78420000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,19920000,0.0115536,4.6812,0.20916,19.5,24.90722309469746,9.962899203668268,3.3209664012227558,2.4907251123483323,2.4907251123483323,1021538.4615384615,1.2772934920357673,0.5109179078804239,0.25545895394021195,0.17030596929347466,0.12772949294094013
1671,4000,O_IB_P_OA_200,80420000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,20420000,0.0118436,4.7987,0.21441,20.0,25.53240439727521,10.21297197484468,3.404323991614893,2.553243312959485,2.553243312959485,1021000.0,1.2766202198637604,0.510648598742234,0.255324299371117,0.17021619958074466,0.12766216564797428
1672,4100,O_IB_P_OA_200,82441000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,20941000,0.01214578,4.921135,0.2198805,20.5,26.183843314561223,10.4735478024105,3.4911826008035005,2.6183872779963067,2.6183872779963067,1021512.1951219512,1.2772606494907912,0.5109047708492928,0.2554523854246464,0.17030159028309758,0.12772620868274667
1673,4200,O_IB_P_OA_200,84441000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,21441000,0.01243578,5.038635,0.2251305,21.0,26.80902461713897,10.723620573586913,3.574540191195638,2.6809054786074595,2.6809054786074595,1021000.0,1.2766202198637604,0.510648598742234,0.255324299371117,0.17021619958074466,0.12766216564797428
1674,4300,O_IB_P_OA_200,86462000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,21962000,0.01273796,5.16107,0.230601,21.5,27.460463534424985,10.984196401152735,3.6613988003842453,2.746049443644281,2.746049443644281,1021488.3720930233,1.2772308620662782,0.510892855867569,0.2554464279337845,0.17029761862252304,0.1277232299369433
1675,4400,O_IB_P_OA_200,88462000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,22462000,0.01302796,5.27857,0.235851,22.0,28.085644837002732,11.234269172329148,3.7447563907763826,2.808567644255434,2.808567644255434,1021000.0,1.2766202198637604,0.510648598742234,0.255324299371117,0.17021619958074466,0.12766216564797428
1676,4500,O_IB_P_OA_200,90483000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,22983000,0.01333014,5.401005,0.2413215,22.5,28.737083754288744,11.494844999894969,3.83161499996499,2.873711609292255,2.873711609292255,1021466.6666666666,1.277203722412833,0.5108819999953319,0.25544099999766595,0.170293999998444,0.12772051596854467
1677,4600,O_IB_P_OA_200,92483000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,23483000,0.01362014,5.518505,0.2465715,23.0,29.36226505686649,11.744917771071382,3.9149725903571273,2.9362298099034083,2.9362298099034083,1021000.0,1.2766202198637604,0.510648598742234,0.255324299371117,0.17021619958074466,0.12766216564797428
1678,4700,O_IB_P_OA_200,94504000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,24004000,0.01392232,5.64094,0.252042,23.5,30.013703974152506,12.005493598637203,4.001831199545735,3.0013737749402294,3.0013737749402294,1021446.8085106383,1.277178892517128,0.510872068027115,0.2554360340135575,0.17029068934237168,0.12771803297617998
1679,4800,O_IB_P_OA_200,96504000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|200,200,24504000,0.01421232,5.75844,0.257292,24.0,30.638885276730253,12.255566369813616,4.085188789937872,3.0638919755513823,3.0638919755513823,1021000.0,1.2766202198637604,0.510648598742234,0.255324299371117,0.17021619958074466,0.12766216564797428
1680,100,O_IB_P_OA_300,2021000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,521000,0.00030218,0.122435,0.0054705,0.3333333333333333,0.651438917286013,0.26057582756582165,0.08685860918860722,0.06514396503682135,0.06514396503682135,1563000.0,1.9543167518580389,0.781727482697465,0.3908637413487325,0.26057582756582165,0.19543189511046402
1681,200,O_IB_P_OA_300,4021000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,1021000,0.00059218,0.239935,0.0107205,0.6666666666666666,1.2766202198637604,0.510648598742234,0.17021619958074466,0.12766216564797428,0.12766216564797428,1531500.0,1.9149303297956408,0.765972898113351,0.3829864490566755,0.255324299371117,0.1914932484719614
1682,300,O_IB_P_OA_300,6021000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,1521000,0.00088218,0.357435,0.0159705,1.0,1.9018015224415081,0.7607213699186464,0.2535737899728821,0.19018036625912718,0.19018036625912718,1521000.0,1.9018015224415081,0.7607213699186464,0.3803606849593232,0.2535737899728821,0.19018036625912718
1683,400,O_IB_P_OA_300,8042000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,2042000,0.00118436,0.47987,0.021441,1.3333333333333333,2.553240439727521,1.021297197484468,0.3404323991614893,0.25532433129594856,0.25532433129594856,1531500.0,1.9149303297956408,0.765972898113351,0.3829864490566755,0.255324299371117,0.1914932484719614
1684,500,O_IB_P_OA_300,10042000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,2542000,0.00147436,0.59737,0.026691,1.6666666666666667,3.1784217423052685,1.2713699686608804,0.4237899895536268,0.31784253190710143,0.31784253190710143,1525200.0,1.9070530453831611,0.7628219811965282,0.3814109905982641,0.2542739937321761,0.19070551914426087
1685,600,O_IB_P_OA_300,12042000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,3042000,0.00176436,0.71487,0.031941,2.0,3.8036030448830163,1.5214427398372927,0.5071475799457642,0.38036073251825436,0.38036073251825436,1521000.0,1.9018015224415081,0.7607213699186464,0.3803606849593232,0.2535737899728821,0.19018036625912718
1686,700,O_IB_P_OA_300,14063000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,3563000,0.00206654,0.837305,0.0374115,2.3333333333333335,4.455041962169029,1.7820185674031144,0.5940061891343714,0.4455046975550757,0.4455046975550757,1527000.0,1.909303698072441,0.7637222431727633,0.38186112158638164,0.2545740810575878,0.190930584666461
1687,800,O_IB_P_OA_300,16063000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,4063000,0.00235654,0.954805,0.0426615,2.6666666666666665,5.080223264746777,2.0320913385795265,0.6773637795265088,0.5080228981662287,0.5080228981662287,1523625.0,1.9050837242800411,0.7620342519673224,0.3810171259836612,0.2540114173224408,0.19050858681233573
1688,900,O_IB_P_OA_300,18063000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,4563000,0.00264654,1.072305,0.0479115,3.0,5.705404567324524,2.282164109755939,0.7607213699186464,0.5705410987773816,0.5705410987773816,1521000.0,1.9018015224415081,0.7607213699186464,0.3803606849593232,0.2535737899728821,0.19018036625912718
1689,1000,O_IB_P_OA_300,20084000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,5084000,0.00294872,1.19474,0.053382,3.3333333333333335,6.356843484610537,2.5427399373217607,0.8475799791072536,0.6356850638142029,0.6356850638142029,1525200.0,1.9070530453831611,0.7628219811965282,0.3814109905982641,0.2542739937321761,0.19070551914426087
1690,1100,O_IB_P_OA_300,22084000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,5584000,0.00323872,1.31224,0.058632,3.6666666666666665,6.982024787188284,2.792812708498173,0.930937569499391,0.6982032644253559,0.6982032644253559,1522909.090909091,1.9041885783240777,0.7616761932267745,0.38083809661338724,0.25389206440892487,0.19041907211600614
1691,1200,O_IB_P_OA_300,24084000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,6084000,0.00352872,1.42974,0.063882,4.0,7.6072060897660325,3.0428854796745854,1.0142951598915284,0.7607214650365087,0.7607214650365087,1521000.0,1.9018015224415081,0.7607213699186464,0.3803606849593232,0.2535737899728821,0.19018036625912718
1692,1300,O_IB_P_OA_300,26105000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,6605000,0.0038309,1.552175,0.0693525,4.333333333333333,8.258645007052046,3.303461307240407,1.1011537690801356,0.8258654300733301,0.8258654300733301,1524230.7692307692,1.9058411554735488,0.7623372247477862,0.3811686123738931,0.25411240824926207,0.19058433001692232
1693,1400,O_IB_P_OA_300,28105000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,7105000,0.0041209,1.669675,0.0746025,4.666666666666667,8.883826309629793,3.5535340784168192,1.1845113594722732,0.888383630684483,0.888383630684483,1522500.0,1.9036770663492413,0.7614715882321755,0.38073579411608777,0.25382386274405855,0.19036792086096066
1694,1500,O_IB_P_OA_300,30105000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,7605000,0.0044109,1.787175,0.0798525,5.0,9.50900761220754,3.8036068495932316,1.2678689498644105,0.950901831295636,0.950901831295636,1521000.0,1.9018015224415081,0.7607213699186464,0.3803606849593232,0.2535737899728821,0.19018036625912718
1695,1600,O_IB_P_OA_300,32126000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,8126000,0.00471308,1.90961,0.085323,5.333333333333333,10.160446529493553,4.064182677159053,1.3547275590530177,1.0160457963324574,1.0160457963324574,1523625.0,1.9050837242800411,0.7620342519673224,0.3810171259836612,0.2540114173224408,0.19050858681233573
1696,1700,O_IB_P_OA_300,34126000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,8626000,0.00500308,2.02711,0.090573,5.666666666666667,10.7856278320713,4.314255448335466,1.4380851494451552,1.0785639969436103,1.0785639969436103,1522235.294117647,1.9033460880125823,0.7613391967650821,0.38066959838254105,0.25377973225502737,0.19033482299004886
1697,1800,O_IB_P_OA_300,36126000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,9126000,0.00529308,2.14461,0.095823,6.0,11.410809134649048,4.564328219511878,1.5214427398372927,1.1410821975547631,1.1410821975547631,1521000.0,1.9018015224415081,0.7607213699186464,0.3803606849593232,0.2535737899728821,0.19018036625912718
1698,1900,O_IB_P_OA_300,38147000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,9647000,0.00559526,2.267045,0.1012935,6.333333333333333,12.062248051935061,4.8249040470777,1.6083013490259,1.2062261625915844,1.2062261625915844,1523210.5263157894,1.9045654818844833,0.761826954801742,0.380913477400871,0.25394231826724734,0.1904567625144607
1699,2000,O_IB_P_OA_300,40147000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,10147000,0.00588526,2.384545,0.1065435,6.666666666666667,12.687429354512808,5.074976818254112,1.6916589394180372,1.2687443632027373,1.2687443632027373,1522050.0,1.9031144031769214,0.7612465227381168,0.3806232613690584,0.2537488409127056,0.1903116544804106
1700,2100,O_IB_P_OA_300,42147000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,10647000,0.00617526,2.502045,0.1117935,7.0,13.312610657090556,5.325049589430524,1.7750165298101748,1.3312625638138904,1.3312625638138904,1521000.0,1.9018015224415081,0.7607213699186464,0.3803606849593232,0.2535737899728821,0.19018036625912718
1701,2200,O_IB_P_OA_300,44168000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,11168000,0.00647744,2.62448,0.117264,7.333333333333333,13.964049574376569,5.585625416996346,1.861875138998782,1.3964065288507117,1.3964065288507117,1522909.090909091,1.9041885783240777,0.7616761932267745,0.38083809661338724,0.25389206440892487,0.19041907211600614
1702,2300,O_IB_P_OA_300,46168000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,11668000,0.00676744,2.74198,0.122514,7.666666666666667,14.589230876954316,5.835698188172758,1.9452327293909195,1.4589247294618646,1.4589247294618646,1521913.0434782607,1.9029431578636065,0.7611780245442727,0.3805890122721364,0.25372600818142427,0.19029452992980841
1703,2400,O_IB_P_OA_300,48168000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,12168000,0.00705744,2.85948,0.127764,8.0,15.214412179532065,6.085770959349171,2.028590319783057,1.5214429300730175,1.5214429300730175,1521000.0,1.9018015224415081,0.7607213699186464,0.3803606849593232,0.2535737899728821,0.19018036625912718
1704,2500,O_IB_P_OA_300,50189000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,12689000,0.00735962,2.981915,0.1332345,8.333333333333334,15.865851096818076,6.346346786914992,2.1154489289716643,1.5865868951098387,1.5865868951098387,1522680.0,1.9039021316181692,0.7615616144297991,0.38078080721489954,0.2538538714765997,0.19039042741318066
1705,2600,O_IB_P_OA_300,52189000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,13189000,0.00764962,3.099415,0.1384845,8.666666666666666,16.491032399395824,6.596419558091404,2.1988065193638016,1.6491050957209918,1.6491050957209918,1521807.6923076925,1.9028114306995185,0.7611253336259314,0.3805626668129657,0.2537084445419771,0.190281357198576
1706,2700,O_IB_P_OA_300,54189000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,13689000,0.00793962,3.216915,0.1437345,9.0,17.11621370197357,6.846492329267817,2.282164109755939,1.7116232963321447,1.7116232963321447,1521000.0,1.9018015224415081,0.7607213699186464,0.3803606849593232,0.2535737899728821,0.19018036625912718
1707,2800,O_IB_P_OA_300,56210000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,14210000,0.0082418,3.33935,0.149205,9.333333333333334,17.767652619259586,7.1070681568336385,2.3690227189445463,1.776767261368966,1.776767261368966,1522500.0,1.9036770663492413,0.7614715882321755,0.38073579411608777,0.25382386274405855,0.19036792086096066
1708,2900,O_IB_P_OA_300,58210000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,14710000,0.0085318,3.45685,0.154455,9.666666666666666,18.392833921837333,7.357140928010051,2.4523803093366836,1.8392854619801189,1.8392854619801189,1521724.1379310347,1.9027069574314484,0.761083544276902,0.380541772138451,0.2536945147589673,0.19027090986001233
1709,3000,O_IB_P_OA_300,60210000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,15210000,0.0088218,3.57435,0.159705,10.0,19.01801522441508,7.607213699186463,2.535737899728821,1.901803662591272,1.901803662591272,1521000.0,1.9018015224415081,0.7607213699186464,0.3803606849593232,0.2535737899728821,0.19018036625912718
1710,3100,O_IB_P_OA_300,62231000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,15731000,0.00912398,3.696785,0.1651755,10.333333333333334,19.66945414170109,7.867789526752285,2.6225965089174283,1.9669476276280933,1.9669476276280933,1522354.8387096773,1.9034955621001057,0.7613989864598985,0.3806994932299492,0.2537996621532995,0.19034977041562193
1711,3200,O_IB_P_OA_300,64231000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,16231000,0.00941398,3.814285,0.1704255,10.666666666666666,20.294635444278843,8.117862297928697,2.7059540993095657,2.029465828239246,2.029465828239246,1521656.25,1.9026220729011414,0.7610495904308153,0.38052479521540766,0.2536831968102718,0.19026242139742933
1712,3300,O_IB_P_OA_300,66231000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,16731000,0.00970398,3.931785,0.1756755,11.0,20.91981674685659,8.36793506910511,2.7893116897017034,2.091984028850399,2.091984028850399,1521000.0,1.9018015224415081,0.7607213699186464,0.3803606849593232,0.2535737899728821,0.19018036625912718
1713,3400,O_IB_P_OA_300,68252000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,17252000,0.01000616,4.05422,0.181146,11.333333333333334,21.5712556641426,8.628510896670932,2.8761702988903104,2.1571279938872205,2.1571279938872205,1522235.294117647,1.9033460880125823,0.7613391967650821,0.38066959838254105,0.25377973225502737,0.19033482299004886
1714,3500,O_IB_P_OA_300,70252000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,17752000,0.01029616,4.17172,0.186396,11.666666666666666,22.19643696672035,8.878583667847344,2.9595278892824477,2.2196461944983734,2.2196461944983734,1521600.0,1.9025517400046013,0.761021457244058,0.380510728622029,0.25367381908135267,0.19025538809986056
1715,3600,O_IB_P_OA_300,72252000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,18252000,0.01058616,4.28922,0.191646,12.0,22.821618269298096,9.128656439023755,3.0428854796745854,2.2821643951095263,2.2821643951095263,1521000.0,1.9018015224415081,0.7607213699186464,0.3803606849593232,0.2535737899728821,0.19018036625912718
1716,3700,O_IB_P_OA_300,74273000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,18773000,0.01088834,4.411655,0.1971165,12.333333333333334,23.47305718658411,9.389232266589577,3.1297440888631924,2.347308360146348,2.347308360146348,1522135.1351351351,1.903220852966279,0.7612891026964522,0.3806445513482261,0.25376303423215074,0.19032229947132548
1717,3800,O_IB_P_OA_300,76273000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,19273000,0.01117834,4.529155,0.2023665,12.666666666666666,24.098238489161858,9.63930503776599,3.2131016792553297,2.4098265607575007,2.4098265607575007,1521552.6315789474,1.902492512302252,0.7609977661394203,0.38049888306971014,0.2536659220464734,0.19024946532296058
1718,3900,O_IB_P_OA_300,78273000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,19773000,0.01146834,4.646655,0.2076165,13.0,24.723419791739605,9.889377808942402,3.2964592696474675,2.4723447613686536,2.4723447613686536,1521000.0,1.9018015224415081,0.7607213699186464,0.3803606849593232,0.2535737899728821,0.19018036625912718
1719,4000,O_IB_P_OA_300,80294000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,20294000,0.01177052,4.76909,0.213087,13.333333333333334,25.374858709025617,10.149953636508224,3.3833178788360745,2.5374887264054746,2.5374887264054746,1522050.0,1.9031144031769214,0.7612465227381168,0.3806232613690584,0.2537488409127056,0.1903116544804106
1720,4100,O_IB_P_OA_300,82294000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,20794000,0.01206052,4.88659,0.218337,13.666666666666666,26.000040011603364,10.400026407684637,3.4666754692282122,2.6000069270166275,2.6000069270166275,1521512.1951219514,1.9024419520685392,0.7609775420257052,0.3804887710128526,0.2536591806752351,0.1902444092938996
1721,4200,O_IB_P_OA_300,84294000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,21294000,0.01235052,5.00409,0.223587,14.0,26.62522131418111,10.650099178861048,3.5500330596203495,2.662525127627781,2.662525127627781,1521000.0,1.9018015224415081,0.7607213699186464,0.3803606849593232,0.2535737899728821,0.19018036625912718
1722,4300,O_IB_P_OA_300,86315000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,21815000,0.0126527,5.126525,0.2290575,14.333333333333334,27.276660231467126,10.910675006426871,3.6368916688089565,2.727669092664602,2.727669092664602,1521976.7441860465,1.9030228068465436,0.7612098841693166,0.3806049420846583,0.2537366280564389,0.19030249483706527
1723,4400,O_IB_P_OA_300,88315000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,22315000,0.0129427,5.244025,0.2343075,14.666666666666666,27.901841534044873,11.160747777603282,3.7202492592010943,2.7901872932757548,2.7901872932757548,1521477.2727272727,1.9023982864121505,0.7609600757456784,0.3804800378728392,0.2536533585818928,0.19024004272334694
1724,4500,O_IB_P_OA_300,90315000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,22815000,0.0132327,5.361525,0.2395575,15.0,28.52702283662262,11.410820548779695,3.8036068495932316,2.8527054938869076,2.8527054938869076,1521000.0,1.9018015224415081,0.7607213699186464,0.3803606849593232,0.2535737899728821,0.19018036625912718
1725,4600,O_IB_P_OA_300,92336000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,23336000,0.01353488,5.48396,0.245028,15.333333333333334,29.178461753908632,11.671396376345516,3.890465458781839,2.917849458923729,2.917849458923729,1521913.0434782607,1.9029431578636065,0.7611780245442727,0.3805890122721364,0.25372600818142427,0.19029452992980841
1726,4700,O_IB_P_OA_300,94336000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,23836000,0.01382488,5.60146,0.250278,15.666666666666666,29.803643056486383,11.921469147521929,3.9738230491739763,2.980367659534882,2.980367659534882,1521446.8085106383,1.9023601950948754,0.7609448392035274,0.3804724196017637,0.25364827973450915,0.1902362335873329
1727,4800,O_IB_P_OA_300,96336000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|300,300,24336000,0.01411488,5.71896,0.255528,16.0,30.42882435906413,12.171541918698342,4.057180639566114,3.042885860146035,3.042885860146035,1521000.0,1.9018015224415081,0.7607213699186464,0.3803606849593232,0.2535737899728821,0.19018036625912718
1728,100,O_IB_P_OA_400,2021000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,521000,0.00030218,0.122435,0.0054705,0.25,0.651438917286013,0.26057582756582165,0.08685860918860722,0.06514396503682135,0.06514396503682135,2084000.0,2.605755669144052,1.0423033102632866,0.5211516551316433,0.34743443675442887,0.2605758601472854
1729,200,O_IB_P_OA_400,4021000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,1021000,0.00059218,0.239935,0.0107205,0.5,1.2766202198637604,0.510648598742234,0.17021619958074466,0.12766216564797428,0.12766216564797428,2042000.0,2.553240439727521,1.021297197484468,0.510648598742234,0.3404323991614893,0.25532433129594856
1730,300,O_IB_P_OA_400,6021000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,1521000,0.00088218,0.357435,0.0159705,0.75,1.9018015224415081,0.7607213699186464,0.2535737899728821,0.19018036625912718,0.19018036625912718,2028000.0,2.535735363255344,1.0142951598915284,0.5071475799457642,0.33809838663050945,0.25357382167883624
1731,400,O_IB_P_OA_400,8021000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,2021000,0.00117218,0.474935,0.0212205,1.0,2.5269828250192554,1.0107941410950587,0.3369313803650196,0.2526985668702801,0.2526985668702801,2021000.0,2.5269828250192554,1.0107941410950587,0.5053970705475294,0.3369313803650196,0.2526985668702801
1732,500,O_IB_P_OA_400,10042000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,2542000,0.00147436,0.59737,0.026691,1.25,3.1784217423052685,1.2713699686608804,0.4237899895536268,0.31784253190710143,0.31784253190710143,2033600.0,2.542737393844215,1.0170959749287043,0.5085479874643521,0.33903199164290143,0.2542740255256812
1733,600,O_IB_P_OA_400,12042000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,3042000,0.00176436,0.71487,0.031941,1.5,3.8036030448830163,1.5214427398372927,0.5071475799457642,0.38036073251825436,0.38036073251825436,2028000.0,2.535735363255344,1.0142951598915284,0.5071475799457642,0.33809838663050945,0.25357382167883624
1734,700,O_IB_P_OA_400,14042000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,3542000,0.00205436,0.83237,0.037191,1.75,4.4287843474607635,1.771515511013705,0.5905051703379016,0.4428789331294073,0.4428789331294073,2024000.0,2.530733912834722,1.012294577722117,0.5061472888610585,0.33743152590737235,0.25307367607394704
1735,800,O_IB_P_OA_400,16042000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,4042000,0.00234436,0.94987,0.042441,2.0,5.053965650038511,2.0215882821901174,0.6738627607300391,0.5053971337405602,0.5053971337405602,2021000.0,2.5269828250192554,1.0107941410950587,0.5053970705475294,0.3369313803650196,0.2526985668702801
1736,900,O_IB_P_OA_400,18063000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,4563000,0.00264654,1.072305,0.0479115,2.25,5.705404567324524,2.282164109755939,0.7607213699186464,0.5705410987773816,0.5705410987773816,2028000.0,2.535735363255344,1.0142951598915284,0.5071475799457642,0.33809838663050945,0.25357382167883624
1737,1000,O_IB_P_OA_400,20063000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,5063000,0.00293654,1.189805,0.0531615,2.5,6.330585869902271,2.532236880932351,0.8440789603107838,0.6330592993885344,0.6330592993885344,2025200.0,2.532234347960909,1.0128947523729406,0.5064473761864703,0.3376315841243135,0.2532237197554138
1738,1100,O_IB_P_OA_400,22063000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,5563000,0.00322654,1.307305,0.0584115,2.75,6.955767172480019,2.7823096521087636,0.9274365507029212,0.6955774999996874,0.6955774999996874,2022909.0909090908,2.5293698809018252,1.0117489644031867,0.5058744822015934,0.3372496548010622,0.25293727272715905
1739,1200,O_IB_P_OA_400,24063000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,6063000,0.00351654,1.424805,0.0636615,3.0,7.580948475057767,3.032382423285176,1.0107941410950587,0.7580957006108403,0.7580957006108403,2021000.0,2.5269828250192554,1.0107941410950587,0.5053970705475294,0.3369313803650196,0.2526985668702801
1740,1300,O_IB_P_OA_400,26084000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,6584000,0.00381872,1.54724,0.069132,3.25,8.23238739234378,3.292958250850998,1.097652750283666,0.8232396656476617,0.8232396656476617,2025846.1538461538,2.533042274567317,1.0132179233387684,0.5066089616693842,0.3377393077795895,0.25330451250697283
1741,1400,O_IB_P_OA_400,28084000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,7084000,0.00410872,1.66474,0.074382,3.5,8.857568694921527,3.54303102202741,1.1810103406758032,0.8857578662588146,0.8857578662588146,2024000.0,2.530733912834722,1.012294577722117,0.5061472888610585,0.33743152590737235,0.25307367607394704
1742,1500,O_IB_P_OA_400,30084000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,7584000,0.00439872,1.78224,0.079632,3.75,9.482749997499274,3.7931037932038225,1.2643679310679408,0.9482760668699676,0.9482760668699676,2022400.0,2.5287333326664734,1.0114943448543525,0.5057471724271763,0.3371647816181175,0.25287361783199136
1743,1600,O_IB_P_OA_400,32084000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,8084000,0.00468872,1.89974,0.084882,4.0,10.107931300077022,4.043176564380235,1.3477255214600783,1.0107942674811203,1.0107942674811203,2021000.0,2.5269828250192554,1.0107941410950587,0.5053970705475294,0.3369313803650196,0.2526985668702801
1744,1700,O_IB_P_OA_400,34105000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,8605000,0.0049909,2.022175,0.0903525,4.25,10.759370217363035,4.303752391946056,1.4345841306486855,1.0759382325179419,1.0759382325179419,2024705.8823529412,2.531616521732479,1.0126476216343663,0.5063238108171831,0.3375492072114554,0.25316193706304513
1745,1800,O_IB_P_OA_400,36105000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,9105000,0.0052809,2.139675,0.0956025,4.5,11.384551519940782,4.553825163122468,1.5179417210408228,1.1384564331290947,1.1384564331290947,2023333.3333333333,2.529900337764618,1.0119611473605485,0.5059805736802743,0.3373203824535162,0.25299031847313214
1746,1900,O_IB_P_OA_400,38105000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,9605000,0.0055709,2.257175,0.1008525,4.75,12.009732822518531,4.803897934298881,1.6012993114329603,1.2009746337402476,1.2009746337402476,2022105.2631578948,2.528364804740743,1.0113469335366065,0.5056734667683033,0.3371156445122022,0.2528367649979469
1747,2000,O_IB_P_OA_400,40105000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,10105000,0.0058609,2.374675,0.1061025,5.0,12.634914125096278,5.053970705475293,1.6846569018250979,1.2634928343514005,1.2634928343514005,2021000.0,2.5269828250192554,1.0107941410950587,0.5053970705475294,0.3369313803650196,0.2526985668702801
1748,2100,O_IB_P_OA_400,42126000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,10626000,0.00616308,2.49711,0.111573,5.25,13.286353042382292,5.314546533041115,1.771515511013705,1.328636799388222,1.328636799388222,2024000.0,2.530733912834722,1.012294577722117,0.5061472888610585,0.33743152590737235,0.25307367607394704
1749,2200,O_IB_P_OA_400,44126000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,11126000,0.00645308,2.61461,0.116823,5.5,13.911534344960039,5.564619304217527,1.8548731014058424,1.3911549999993749,1.3911549999993749,2022909.0909090908,2.5293698809018252,1.0117489644031867,0.5058744822015934,0.3372496548010622,0.25293727272715905
1750,2300,O_IB_P_OA_400,46126000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,11626000,0.00674308,2.73211,0.122073,5.75,14.536715647537786,5.81469207539394,1.93823069179798,1.4536732006105277,1.4536732006105277,2021913.043478261,2.5281244604413544,1.011250795720685,0.5056253978603426,0.33708359857356174,0.2528127305409614
1751,2400,O_IB_P_OA_400,48126000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,12126000,0.00703308,2.84961,0.127323,6.0,15.161896950115533,6.064764846570352,2.0215882821901174,1.5161914012216806,1.5161914012216806,2021000.0,2.5269828250192554,1.0107941410950587,0.5053970705475294,0.3369313803650196,0.2526985668702801
1752,2500,O_IB_P_OA_400,50147000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,12647000,0.00733526,2.972045,0.1327935,6.25,15.813335867401547,6.325340674136173,2.1084468913787244,1.581335366258502,1.581335366258502,2023520.0,2.5301337387842473,1.0120545078617877,0.5060272539308939,0.33735150262059593,0.2530136586013603
1753,2600,O_IB_P_OA_400,52147000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,13147000,0.00762526,3.089545,0.1380435,6.5,16.438517169979296,6.575413445312586,2.191804481770862,1.643853566869655,1.643853566869655,2022615.3846153845,2.5290026415352758,1.0116020685096285,0.5058010342548143,0.3372006895032095,0.25290054874917767
1754,2700,O_IB_P_OA_400,54147000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,13647000,0.00791526,3.207045,0.1432935,6.75,17.063698472557043,6.825486216488998,2.2751620721629995,1.7063717674808079,1.7063717674808079,2021777.7777777778,2.52795532926771,1.0111831431835554,0.5055915715917777,0.3370610477278518,0.25279581740456414
1755,2800,O_IB_P_OA_400,56147000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,14147000,0.00820526,3.324545,0.1485435,7.0,17.68887977513479,7.075558987665411,2.358519662555137,1.7688899680919608,1.7688899680919608,2021000.0,2.5269828250192554,1.0107941410950587,0.5053970705475294,0.3369313803650196,0.2526985668702801
1756,2900,O_IB_P_OA_400,58168000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,14668000,0.00850744,3.44698,0.154014,7.25,18.3403186924208,7.336134815231232,2.4453782717437442,1.834033933128782,1.834033933128782,2023172.4137931035,2.5296991299890763,1.0118806641698253,0.5059403320849126,0.33729355472327505,0.2529701976729355
1757,3000,O_IB_P_OA_400,60168000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,15168000,0.00879744,3.56448,0.159264,7.5,18.96549999499855,7.586207586407645,2.5287358621358815,1.8965521337399351,1.8965521337399351,2022400.0,2.5287333326664734,1.0114943448543525,0.5057471724271763,0.3371647816181175,0.25287361783199136
1758,3100,O_IB_P_OA_400,62168000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,15668000,0.00908744,3.68198,0.164514,7.75,19.590681297576296,7.836280357584057,2.612093452528019,1.959070334351088,1.959070334351088,2021677.4193548388,2.5278298448485548,1.0111329493656849,0.5055664746828424,0.33704431645522825,0.2527832689485275
1759,3200,O_IB_P_OA_400,64168000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,16168000,0.00937744,3.79948,0.169764,8.0,20.215862600154043,8.08635312876047,2.6954510429201566,2.0215885349622407,2.0215885349622407,2021000.0,2.5269828250192554,1.0107941410950587,0.5053970705475294,0.3369313803650196,0.2526985668702801
1760,3300,O_IB_P_OA_400,66189000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,16689000,0.00967962,3.921915,0.1752345,8.25,20.86730151744006,8.346928956326291,2.7823096521087636,2.086732499999062,2.086732499999062,2022909.0909090908,2.5293698809018252,1.0117489644031867,0.5058744822015934,0.3372496548010622,0.25293727272715905
1761,3400,O_IB_P_OA_400,68189000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,17189000,0.00996962,4.039415,0.1804845,8.5,21.492482820017806,8.597001727502704,2.865667242500901,2.149250700610215,2.149250700610215,2022235.294117647,2.52852739059033,1.0114119679414946,0.5057059839707473,0.33713732264716484,0.25285302360120177
1762,3500,O_IB_P_OA_400,70189000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,17689000,0.01025962,4.156915,0.1857345,8.75,22.117664122595553,8.847074498679115,2.9490248328930386,2.211768901221368,2.211768901221368,2021600.0,2.5277330425823488,1.0110942284204703,0.5055471142102351,0.33703140947349014,0.2527735887110135
1763,3600,O_IB_P_OA_400,72189000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,18189000,0.01054962,4.274415,0.1909845,9.0,22.7428454251733,9.097147269855528,3.032382423285176,2.274287101832521,2.274287101832521,2021000.0,2.5269828250192554,1.0107941410950587,0.5053970705475294,0.3369313803650196,0.2526985668702801
1764,3700,O_IB_P_OA_400,74210000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,18710000,0.0108518,4.39685,0.196455,9.25,23.39428434245931,9.35772309742135,3.1192410324737834,2.3394310668693423,2.3394310668693423,2022702.7027027027,2.529111820806412,1.0116457402617676,0.5058228701308838,0.3372152467539225,0.25291146668857756
1765,3800,O_IB_P_OA_400,76210000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,19210000,0.0111418,4.51435,0.201705,9.5,24.019465645037062,9.607795868597762,3.2025986228659207,2.401949267480495,2.401949267480495,2022105.2631578948,2.528364804740743,1.0113469335366065,0.5056734667683033,0.3371156445122022,0.2528367649979469
1766,3900,O_IB_P_OA_400,78210000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,19710000,0.0114318,4.63185,0.206955,9.75,24.64464694761481,9.857868639774175,3.285956213258058,2.464467468091648,2.464467468091648,2021538.4615384615,2.5276560971912625,1.0110634502332487,0.5055317251166244,0.3370211500777495,0.25276589416324596
1767,4000,O_IB_P_OA_400,80210000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,20210000,0.0117218,4.74935,0.212205,10.0,25.269828250192557,10.107941410950586,3.3693138036501957,2.526985668702801,2.526985668702801,2021000.0,2.5269828250192554,1.0107941410950587,0.5053970705475294,0.3369313803650196,0.2526985668702801
1768,4100,O_IB_P_OA_400,82231000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,20731000,0.01202398,4.871785,0.2176755,10.25,25.921267167478568,10.368517238516409,3.4561724128388027,2.5921296337396225,2.5921296337396225,2022536.5853658537,2.528904113900348,1.011562657416235,0.5057813287081175,0.3371875524720783,0.25289069597459735
1769,4200,O_IB_P_OA_400,84231000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,21231000,0.01231398,4.989285,0.2229255,10.5,26.546448470056315,10.61859000969282,3.53953000323094,2.6546478343507753,2.6546478343507753,2022000.0,2.5282331876244113,1.0112942866374115,0.5056471433187057,0.33709809554580383,0.25282360327150244
1770,4300,O_IB_P_OA_400,86231000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,21731000,0.01260398,5.106785,0.2281755,10.75,27.171629772634063,10.868662780869233,3.6228875936230778,2.717166034961928,2.717166034961928,2021488.3720930233,2.5275934672217732,1.0110383982203939,0.5055191991101969,0.3370127994067979,0.25275963115924915
1771,4400,O_IB_P_OA_400,88231000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,22231000,0.01289398,5.224285,0.2334255,11.0,27.79681107521181,11.118735552045646,3.706245184015215,2.779684235573081,2.779684235573081,2021000.0,2.5269828250192554,1.0107941410950587,0.5053970705475294,0.3369313803650196,0.2526985668702801
1772,4500,O_IB_P_OA_400,90252000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,22752000,0.01319616,5.34672,0.238896,11.25,28.448249992497825,11.379311379611467,3.7931037932038225,2.8448282006099026,2.8448282006099026,2022400.0,2.5287333326664734,1.0114943448543525,0.5057471724271763,0.3371647816181175,0.25287361783199136
1773,4600,O_IB_P_OA_400,92252000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,23252000,0.01348616,5.46422,0.244146,11.5,29.073431295075572,11.62938415078788,3.87646138359596,2.9073464012210555,2.9073464012210555,2021913.043478261,2.5281244604413544,1.011250795720685,0.5056253978603426,0.33708359857356174,0.2528127305409614
1774,4700,O_IB_P_OA_400,94252000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,23752000,0.01377616,5.58172,0.249396,11.75,29.69861259765332,11.879456921964291,3.959818973988097,2.9698646018322084,2.9698646018322084,2021446.8085106383,2.527541497672623,1.0110176103799398,0.5055088051899699,0.33700587012664657,0.2527544341984858
1775,4800,O_IB_P_OA_400,96252000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|400,400,24252000,0.01406616,5.69922,0.254646,12.0,30.323793900231067,12.129529693140704,4.043176564380235,3.0323828024433612,3.0323828024433612,2021000.0,2.5269828250192554,1.0107941410950587,0.5053970705475294,0.3369313803650196,0.2526985668702801
1776,100,O_IB_P_OA_500,2021000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|500,500,521000,0.00030218,0.122435,0.0054705,0.2,0.651438917286013,0.26057582756582165,0.08685860918860722,0.06514396503682135,0.06514396503682135,2605000.0,3.2571945864300647,1.3028791378291082,0.6514395689145541,0.4342930459430361,0.32571982518410675
1777,200,O_IB_P_OA_500,4021000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|500,500,1021000,0.00059218,0.239935,0.0107205,0.4,1.2766202198637604,0.510648598742234,0.17021619958074466,0.12766216564797428,0.12766216564797428,2552500.0,3.1915505496594014,1.276621496855585,0.6383107484277925,0.42554049895186163,0.31915541411993564
1778,300,O_IB_P_OA_500,6021000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|500,500,1521000,0.00088218,0.357435,0.0159705,0.6,1.9018015224415081,0.7607213699186464,0.2535737899728821,0.19018036625912718,0.19018036625912718,2535000.0,3.16966920406918,1.2678689498644105,0.6339344749322052,0.42262298328813686,0.31696727709854533
1779,400,O_IB_P_OA_500,8021000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|500,500,2021000,0.00117218,0.474935,0.0212205,0.8,2.5269828250192554,1.0107941410950587,0.3369313803650196,0.2526985668702801,0.2526985668702801,2526250.0,3.1587285312740696,1.2634926763688232,0.6317463381844116,0.42116422545627447,0.3158732085878501
1780,500,O_IB_P_OA_500,10021000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|500,500,2521000,0.00146218,0.592435,0.0264705,1.0,3.152164127597003,1.260866912271471,0.420288970757157,0.315216767481433,0.315216767481433,2521000.0,3.152164127597003,1.260866912271471,0.6304334561357355,0.420288970757157,0.315216767481433
1781,600,O_IB_P_OA_500,12042000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|500,500,3042000,0.00176436,0.71487,0.031941,1.2,3.8036030448830163,1.5214427398372927,0.5071475799457642,0.38036073251825436,0.38036073251825436,2535000.0,3.16966920406918,1.2678689498644105,0.6339344749322052,0.42262298328813686,0.31696727709854533
1782,700,O_IB_P_OA_500,14042000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|500,500,3542000,0.00205436,0.83237,0.037191,1.4,4.4287843474607635,1.771515511013705,0.5905051703379016,0.4428789331294073,0.4428789331294073,2530000.0,3.1634173910434025,1.2653682221526463,0.6326841110763232,0.4217894073842155,0.3163420950924338
1783,800,O_IB_P_OA_500,16042000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|500,500,4042000,0.00234436,0.94987,0.042441,1.6,5.053965650038511,2.0215882821901174,0.6738627607300391,0.5053971337405602,0.5053971337405602,2526250.0,3.1587285312740696,1.2634926763688232,0.6317463381844116,0.42116422545627447,0.3158732085878501
1784,900,O_IB_P_OA_500,18042000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|500,500,4542000,0.00263436,1.06737,0.047691,1.8,5.679146952616259,2.27166105336653,0.7572203511221766,0.5679153343517132,0.5679153343517132,2523333.3333333335,3.1550816403423663,1.262033918536961,0.6310169592684804,0.42067797284565367,0.3155085190842851
1785,1000,O_IB_P_OA_500,20042000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|500,500,5042000,0.00292436,1.18487,0.052941,2.0,6.304328255194006,2.521733824542942,0.840577941514314,0.630433534962866,0.630433534962866,2521000.0,3.152164127597003,1.260866912271471,0.6304334561357355,0.420288970757157,0.315216767481433
1786,1100,O_IB_P_OA_500,22063000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|500,500,5563000,0.00322654,1.307305,0.0584115,2.2,6.955767172480019,2.7823096521087636,0.9274365507029212,0.6955774999996874,0.6955774999996874,2528636.3636363633,3.161712351127281,1.2646862055039834,0.6323431027519917,0.42156206850132777,0.3161715909089488
1787,1200,O_IB_P_OA_500,24063000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|500,500,6063000,0.00351654,1.424805,0.0636615,2.4,7.580948475057767,3.032382423285176,1.0107941410950587,0.7580957006108403,0.7580957006108403,2526250.0,3.1587285312740696,1.2634926763688232,0.6317463381844116,0.42116422545627447,0.3158732085878501
1788,1300,O_IB_P_OA_500,26063000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|500,500,6563000,0.00380654,1.542305,0.0689115,2.6,8.206129777635514,3.2824551944615883,1.094151731487196,0.8206139012219933,0.8206139012219933,2524230.769230769,3.156203760629044,1.2624827671006107,0.6312413835503053,0.42082758903353695,0.3156207312392281
1789,1400,O_IB_P_OA_500,28063000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|500,500,7063000,0.00409654,1.659805,0.0741615,2.8,8.831311080213261,3.5325279656380006,1.1775093218793335,0.8831321018331462,0.8831321018331462,2522500.0,3.1540396715047363,1.2616171305850001,0.6308085652925001,0.42053904352833343,0.31540432208326646
1790,1500,O_IB_P_OA_500,30063000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|500,500,7563000,0.00438654,1.777305,0.0794115,3.0,9.456492382791009,3.782600736814413,1.260866912271471,0.9456503024442992,0.9456503024442992,2521000.0,3.152164127597003,1.260866912271471,0.6304334561357355,0.420288970757157,0.315216767481433
1791,1600,O_IB_P_OA_500,32084000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|500,500,8084000,0.00468872,1.89974,0.084882,3.2,10.107931300077022,4.043176564380235,1.3477255214600783,1.0107942674811203,1.0107942674811203,2526250.0,3.1587285312740696,1.2634926763688232,0.6317463381844116,0.42116422545627447,0.3158732085878501
1792,1700,O_IB_P_OA_500,34084000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|500,500,8584000,0.00497872,2.01724,0.090132,3.4,10.73311260265477,4.293249335556647,1.4310831118522156,1.0733124680922734,1.0733124680922734,2524705.882352941,3.1567978243102264,1.2627203928107786,0.6313601964053893,0.42090679760359284,0.31568013767419806
1793,1800,O_IB_P_OA_500,36084000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|500,500,9084000,0.00526872,2.13474,0.095382,3.6,11.358293905232518,4.54332210673306,1.5144407022443531,1.1358306687034263,1.1358306687034263,2523333.3333333335,3.1550816403423663,1.262033918536961,0.6310169592684804,0.42067797284565367,0.3155085190842851
1794,1900,O_IB_P_OA_500,38084000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|500,500,9584000,0.00555872,2.25224,0.100632,3.8,11.983475207810265,4.7933948779094715,1.5977982926364906,1.1983488693145792,1.1983488693145792,2522105.263157895,3.153546107318491,1.261419704713019,0.6307098523565094,0.42047323490433963,0.3153549656090998
1795,2000,O_IB_P_OA_500,40084000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|500,500,10084000,0.00584872,2.36974,0.105882,4.0,12.608656510388013,5.043467649085884,1.681155883028628,1.260867069925732,1.260867069925732,2521000.0,3.152164127597003,1.260866912271471,0.6304334561357355,0.420288970757157,0.315216767481433
1796,2100,O_IB_P_OA_500,42105000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|500,500,10605000,0.0061509,2.492175,0.1113525,4.2,13.260095427674026,5.304043476651706,1.7680144922172352,1.3260110349625536,1.3260110349625536,2525000.0,3.1571655780176253,1.2628674944408822,0.6314337472204411,0.4209558314802941,0.31571691308632227
1797,2200,O_IB_P_OA_500,44105000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|500,500,11105000,0.0064409,2.609675,0.1166025,4.4,13.885276730251773,5.554116247828118,1.8513720826093727,1.3885292355737064,1.3885292355737064,2523863.6363636362,3.155744711420857,1.262299147233663,0.6311495736168315,0.42076638241122105,0.31557482626675143
1798,2300,O_IB_P_OA_500,46105000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|500,500,11605000,0.0067309,2.727175,0.1218525,4.6,14.51045803282952,5.80418901900453,1.93472967300151,1.4510474361848593,1.4510474361848593,2522826.086956522,3.1544473984412003,1.261780221522724,0.630890110761362,0.4205934071742414,0.31544509482279554
1799,2400,O_IB_P_OA_500,48105000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|500,500,12105000,0.0070209,2.844675,0.1271025,4.8,15.135639335407268,6.054261790180942,2.0180872633936477,1.5135656367960122,1.5135656367960122,2521875.0,3.153258194876514,1.2613045396210296,0.6306522698105148,0.42043484654034324,0.31532617433250254
1800,2500,O_IB_P_OA_500,50105000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|500,500,12605000,0.0073109,2.962175,0.1323525,5.0,15.760820637985015,6.304334561357355,2.101444853785785,1.576083837407165,1.576083837407165,2521000.0,3.152164127597003,1.260866912271471,0.6304334561357355,0.420288970757157,0.315216767481433
1801,2600,O_IB_P_OA_500,52126000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|500,500,13126000,0.00761308,3.08461,0.137823,5.2,16.412259555271028,6.564910388923177,2.188303462974392,1.6412278024439866,1.6412278024439866,2524230.769230769,3.156203760629044,1.2624827671006107,0.6312413835503053,0.42082758903353695,0.3156207312392281
1802,2700,O_IB_P_OA_500,54126000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|500,500,13626000,0.00790308,3.20211,0.143073,5.4,17.037440857848775,6.814983160099589,2.27166105336653,1.7037460030551395,1.7037460030551395,2523333.333333333,3.1550816403423654,1.2620339185369607,0.6310169592684803,0.4206779728456536,0.31550851908428507
1803,2800,O_IB_P_OA_500,56126000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|500,500,14126000,0.00819308,3.31961,0.148323,5.6,17.662622160426523,7.065055931276001,2.355018643758667,1.7662642036662923,1.7662642036662923,2522500.0,3.1540396715047363,1.2616171305850001,0.6308085652925001,0.42053904352833343,0.31540432208326646
1804,2900,O_IB_P_OA_500,58126000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|500,500,14626000,0.00848308,3.43711,0.153573,5.8,18.28780346300427,7.315128702452414,2.4383762341508044,1.8287824042774452,1.8287824042774452,2521724.1379310344,3.153069562586943,1.2612290866297264,0.6306145433148632,0.42040969554324215,0.31530731108231813
1805,3000,O_IB_P_OA_500,60126000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|500,500,15126000,0.00877308,3.55461,0.158823,6.0,18.912984765582017,7.565201473628826,2.521733824542942,1.8913006048885983,1.8913006048885983,2521000.0,3.152164127597003,1.260866912271471,0.6304334561357355,0.420288970757157,0.315216767481433
1806,3100,O_IB_P_OA_500,62147000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|500,500,15647000,0.00907526,3.677045,0.1642935,6.2,19.564423682868032,7.825777301194647,2.608592433731549,1.9564445699254196,1.9564445699254196,2523709.6774193547,3.1555522069141984,1.2622221453539753,0.6311110726769876,0.42074071511799177,0.3155555757944225
1807,3200,O_IB_P_OA_500,64147000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|500,500,16147000,0.00936526,3.794545,0.1695435,6.4,20.18960498544578,8.07585007237106,2.6919500241236864,2.0189627705365725,2.0189627705365725,2522968.75,3.154625778975903,1.261851573807978,0.630925786903989,0.42061719126932606,0.3154629328963394
1808,3300,O_IB_P_OA_500,66147000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|500,500,16647000,0.00965526,3.912045,0.1747935,6.6,20.814786288023527,8.325922843547472,2.775307614515824,2.0814809711477253,2.0814809711477253,2522272.7272727275,3.153755498185383,1.2615034611435565,0.6307517305717782,0.42050115371451885,0.31537590471935234
1809,3400,O_IB_P_OA_500,68147000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|500,500,17147000,0.00994526,4.029545,0.1800435,6.8,21.439967590601274,8.575995614723885,2.8586652049079615,2.143999171758878,2.143999171758878,2521617.6470588236,3.1529364103825404,1.261175825694689,0.6305879128473445,0.42039194189822965,0.3152939958468939
1810,3500,O_IB_P_OA_500,70147000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|500,500,17647000,0.01023526,4.147045,0.1852935,7.0,22.06514889317902,8.826068385900298,2.942022795300099,2.206517372370031,2.206517372370031,2521000.0,3.152164127597003,1.260866912271471,0.6304334561357355,0.420288970757157,0.315216767481433
1811,3600,O_IB_P_OA_500,72168000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|500,500,18168000,0.01053744,4.26948,0.190764,7.2,22.716587810465036,9.08664421346612,3.0288814044887062,2.2716613374068526,2.2716613374068526,2523333.3333333335,3.1550816403423663,1.262033918536961,0.6310169592684804,0.42067797284565367,0.3155085190842851
1812,3700,O_IB_P_OA_500,74168000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|500,500,18668000,0.01082744,4.38698,0.196014,7.4,23.341769113042783,9.33671698464253,3.1122389948808435,2.3341795380180055,2.3341795380180055,2522702.7027027025,3.1542931233841593,1.2617185114381797,0.6308592557190899,0.4205728371460599,0.31542966729973043
1813,3800,O_IB_P_OA_500,76168000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|500,500,19168000,0.01111744,4.50448,0.201264,7.6,23.96695041562053,9.586789755818943,3.1955965852729813,2.3966977386291584,2.3966977386291584,2522105.263157895,3.153546107318491,1.261419704713019,0.6307098523565094,0.42047323490433963,0.3153549656090998
1814,3900,O_IB_P_OA_500,78168000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|500,500,19668000,0.01140744,4.62198,0.206514,7.8,24.592131718198278,9.836862526995356,3.2789541756651186,2.4592159392403112,2.4592159392403112,2521538.4615384615,3.15283739976901,1.2611362214096609,0.6305681107048304,0.420378740469887,0.3152840947743989
1815,4000,O_IB_P_OA_500,80168000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|500,500,20168000,0.01169744,4.73948,0.211764,8.0,25.217313020776025,10.086935298171769,3.362311766057256,2.521734139851464,2.521734139851464,2521000.0,3.152164127597003,1.260866912271471,0.6304334561357355,0.420288970757157,0.315216767481433
1816,4100,O_IB_P_OA_500,82189000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|500,500,20689000,0.01199962,4.861915,0.2172345,8.2,25.868751938062037,10.34751112573759,3.4491703752458633,2.5868781048882856,2.5868781048882856,2523048.780487805,3.154725846105127,1.2618916006997063,0.6309458003498531,0.4206305335665687,0.31547293962052264
1817,4200,O_IB_P_OA_500,84189000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|500,500,21189000,0.01228962,4.979415,0.2224845,8.4,26.493933240639784,10.597583896914003,3.5325279656380006,2.6493963054994385,2.6493963054994385,2522500.0,3.1540396715047363,1.2616171305850001,0.6308085652925001,0.42053904352833343,0.31540432208326646
1818,4300,O_IB_P_OA_500,86189000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|500,500,21689000,0.01257962,5.096915,0.2277345,8.6,27.119114543217535,10.847656668090414,3.615885556030138,2.7119145061105914,2.7119145061105914,2521976.7441860465,3.153385412002039,1.2613554265221412,0.6306777132610706,0.42045180884071376,0.3153388960593711
1819,4400,O_IB_P_OA_500,88189000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|500,500,22189000,0.01286962,5.214415,0.2329845,8.8,27.744295845795282,11.097729439266827,3.6992431464222757,2.7744327067217442,2.7744327067217442,2521477.2727272725,3.1527608915676453,1.261105618098503,0.6305528090492515,0.42036853936616764,0.31527644394565274
1820,4500,O_IB_P_OA_500,90189000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|500,500,22689000,0.01315962,5.331915,0.2382345,9.0,28.36947714837303,11.34780221044324,3.782600736814413,2.836950907332897,2.836950907332897,2521000.0,3.152164127597003,1.260866912271471,0.6304334561357355,0.420288970757157,0.315216767481433
1821,4600,O_IB_P_OA_500,92210000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|500,500,23210000,0.0134618,5.45435,0.243705,9.2,29.02091606565904,11.60837803800906,3.86945934600302,2.9020948723697186,2.9020948723697186,2522826.086956522,3.1544473984412003,1.261780221522724,0.630890110761362,0.4205934071742414,0.31544509482279554
1822,4700,O_IB_P_OA_500,94210000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|500,500,23710000,0.0137518,5.57185,0.248955,9.4,29.646097368236788,11.858450809185474,3.9528169363951577,2.9646130729808715,2.9646130729808715,2522340.425531915,3.1538401455571052,1.2615373201261142,0.6307686600630571,0.420512440042038,0.3153843694660502
1823,4800,O_IB_P_OA_500,96210000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|500,500,24210000,0.0140418,5.68935,0.254205,9.6,30.271278670814535,12.108523580361885,4.0361745267872955,3.0271312735920244,3.0271312735920244,2521875.0,3.153258194876514,1.2613045396210296,0.6306522698105148,0.42043484654034324,0.31532617433250254
1824,100,O_IB_P_OA_600,2021000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|600,600,521000,0.00030218,0.122435,0.0054705,0.16666666666666666,0.651438917286013,0.26057582756582165,0.08685860918860722,0.06514396503682135,0.06514396503682135,3126000.0,3.9086335037160778,1.56345496539493,0.781727482697465,0.5211516551316433,0.39086379022092804
1825,200,O_IB_P_OA_600,4021000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|600,600,1021000,0.00059218,0.239935,0.0107205,0.3333333333333333,1.2766202198637604,0.510648598742234,0.17021619958074466,0.12766216564797428,0.12766216564797428,3063000.0,3.8298606595912816,1.531945796226702,0.765972898113351,0.510648598742234,0.3829864969439228
1826,300,O_IB_P_OA_600,6021000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|600,600,1521000,0.00088218,0.357435,0.0159705,0.5,1.9018015224415081,0.7607213699186464,0.2535737899728821,0.19018036625912718,0.19018036625912718,3042000.0,3.8036030448830163,1.5214427398372927,0.7607213699186464,0.5071475799457642,0.38036073251825436
1827,400,O_IB_P_OA_600,8021000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|600,600,2021000,0.00117218,0.474935,0.0212205,0.6666666666666666,2.5269828250192554,1.0107941410950587,0.3369313803650196,0.2526985668702801,0.2526985668702801,3031500.0,3.7904742375288834,1.516191211642588,0.758095605821294,0.5053970705475294,0.37904785030542015
1828,500,O_IB_P_OA_600,10021000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|600,600,2521000,0.00146218,0.592435,0.0264705,0.8333333333333334,3.152164127597003,1.260866912271471,0.420288970757157,0.315216767481433,0.315216767481433,3025200.0,3.782596953116404,1.5130402947257653,0.7565201473628826,0.5043467649085884,0.37826012097771966
1829,600,O_IB_P_OA_600,12021000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|600,600,3021000,0.00175218,0.709935,0.0317205,1.0,3.777345430174751,1.5109396834478834,0.5036465611492944,0.37773496809258594,0.37773496809258594,3021000.0,3.777345430174751,1.5109396834478834,0.7554698417239417,0.5036465611492944,0.37773496809258594
1830,700,O_IB_P_OA_600,14042000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|600,600,3542000,0.00205436,0.83237,0.037191,1.1666666666666667,4.4287843474607635,1.771515511013705,0.5905051703379016,0.4428789331294073,0.4428789331294073,3036000.0,3.7961008692520832,1.5184418665831758,0.7592209332915879,0.5061472888610585,0.37961051411092056
1831,800,O_IB_P_OA_600,16042000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|600,600,4042000,0.00234436,0.94987,0.042441,1.3333333333333333,5.053965650038511,2.0215882821901174,0.6738627607300391,0.5053971337405602,0.5053971337405602,3031500.0,3.7904742375288834,1.516191211642588,0.758095605821294,0.5053970705475294,0.37904785030542015
1832,900,O_IB_P_OA_600,18042000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|600,600,4542000,0.00263436,1.06737,0.047691,1.5,5.679146952616259,2.27166105336653,0.7572203511221766,0.5679153343517132,0.5679153343517132,3028000.0,3.7860979684108393,1.5144407022443531,0.7572203511221766,0.5048135674147843,0.3786102229011421
1833,1000,O_IB_P_OA_600,20042000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|600,600,5042000,0.00292436,1.18487,0.052941,1.6666666666666667,6.304328255194006,2.521733824542942,0.840577941514314,0.630433534962866,0.630433534962866,3025200.0,3.782596953116404,1.5130402947257653,0.7565201473628826,0.5043467649085884,0.37826012097771966
1834,1100,O_IB_P_OA_600,22042000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|600,600,5542000,0.00321436,1.30237,0.058191,1.8333333333333333,6.929509557771754,2.7718065957193545,0.9239355319064514,0.692951735574019,0.692951735574019,3022909.090909091,3.7797324860573203,1.5118945067560114,0.7559472533780057,0.5039648355853371,0.3779736739494649
1835,1200,O_IB_P_OA_600,24042000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|600,600,6042000,0.00350436,1.41987,0.063441,2.0,7.554690860349502,3.021879366895767,1.0072931222985888,0.7554699361851719,0.7554699361851719,3021000.0,3.777345430174751,1.5109396834478834,0.7554698417239417,0.5036465611492944,0.37773496809258594
1836,1300,O_IB_P_OA_600,26063000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|600,600,6563000,0.00380654,1.542305,0.0689115,2.1666666666666665,8.206129777635514,3.2824551944615883,1.094151731487196,0.8206139012219933,0.8206139012219933,3029076.9230769235,3.787444512754853,1.5149793205207334,0.7574896602603667,0.5049931068402445,0.37874487748707386
1837,1400,O_IB_P_OA_600,28063000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|600,600,7063000,0.00409654,1.659805,0.0741615,2.3333333333333335,8.831311080213261,3.5325279656380006,1.1775093218793335,0.8831321018331462,0.8831321018331462,3027000.0,3.7848476058056835,1.5139405567020003,0.7569702783510002,0.5046468522340001,0.3784851864999198
1838,1500,O_IB_P_OA_600,30063000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|600,600,7563000,0.00438654,1.777305,0.0794115,2.5,9.456492382791009,3.782600736814413,1.260866912271471,0.9456503024442992,0.9456503024442992,3025200.0,3.782596953116404,1.5130402947257653,0.7565201473628826,0.5043467649085884,0.37826012097771966
1839,1600,O_IB_P_OA_600,32063000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|600,600,8063000,0.00467654,1.894805,0.0846615,2.6666666666666665,10.081673685368758,4.032673507990825,1.3442245026636084,1.008168503055452,1.008168503055452,3023625.0,3.780627632013284,1.5122525654965595,0.7561262827482798,0.5040841884988532,0.3780631886457945
1840,1700,O_IB_P_OA_600,34063000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|600,600,8563000,0.00496654,2.012305,0.0899115,2.8333333333333335,10.706854987946505,4.282746279167237,1.427582093055746,1.070686703666605,1.070686703666605,3022235.2941176468,3.778889995745825,1.511557510294319,0.7557787551471595,0.5038525034314397,0.37788942482350757
1841,1800,O_IB_P_OA_600,36063000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|600,600,9063000,0.00525654,2.129805,0.0951615,3.0,11.332036290524252,4.53281905034365,1.5109396834478834,1.1332049042777579,1.1332049042777579,3021000.0,3.777345430174751,1.5109396834478834,0.7554698417239417,0.5036465611492944,0.37773496809258594
1842,1900,O_IB_P_OA_600,38084000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|600,600,9584000,0.00555872,2.25224,0.100632,3.1666666666666665,11.983475207810265,4.7933948779094715,1.5977982926364906,1.1983488693145792,1.1983488693145792,3026526.3157894737,3.784255328782189,1.5137036456556225,0.7568518228278113,0.5045678818852075,0.3784259587309198
1843,2000,O_IB_P_OA_600,40084000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|600,600,10084000,0.00584872,2.36974,0.105882,3.3333333333333335,12.608656510388013,5.043467649085884,1.681155883028628,1.260867069925732,1.260867069925732,3025200.0,3.782596953116404,1.5130402947257653,0.7565201473628826,0.5043467649085884,0.37826012097771966
1844,2100,O_IB_P_OA_600,42084000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|600,600,10584000,0.00613872,2.48724,0.111132,3.5,13.23383781296576,5.293540420262296,1.7645134734207655,1.3233852705368851,1.3233852705368851,3024000.0,3.781096517990217,1.5124401200749418,0.7562200600374709,0.5041467066916473,0.37811007729625284
1845,2200,O_IB_P_OA_600,44084000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|600,600,11084000,0.00642872,2.60474,0.116382,3.6666666666666665,13.859019115543507,5.543613191438709,1.8478710638129028,1.385903471148038,1.385903471148038,3022909.090909091,3.7797324860573203,1.5118945067560114,0.7559472533780057,0.5039648355853371,0.3779736739494649
1846,2300,O_IB_P_OA_600,46084000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|600,600,11584000,0.00671872,2.72224,0.121632,3.8333333333333335,14.484200418121254,5.793685962615121,1.9312286542050403,1.448421671759191,1.448421671759191,3021913.0434782607,3.778487065596849,1.5113963380735098,0.7556981690367549,0.5037987793578366,0.3778491317632672
1847,2400,O_IB_P_OA_600,48084000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|600,600,12084000,0.00700872,2.83974,0.126882,4.0,15.109381720699004,6.043758733791534,2.0145862445971776,1.5109398723703438,1.5109398723703438,3021000.0,3.777345430174751,1.5109396834478834,0.7554698417239417,0.5036465611492944,0.37773496809258594
1848,2500,O_IB_P_OA_600,50105000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|600,600,12605000,0.0073109,2.962175,0.1323525,4.166666666666667,15.760820637985015,6.304334561357355,2.101444853785785,1.576083837407165,1.576083837407165,3025200.0,3.782596953116404,1.5130402947257653,0.7565201473628826,0.5043467649085884,0.37826012097771966
1849,2600,O_IB_P_OA_600,52105000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|600,600,13105000,0.0076009,3.079675,0.1376025,4.333333333333333,16.386001940562764,6.554407332533767,2.1848024441779224,1.6386020380183182,1.6386020380183182,3024230.7692307695,3.781385063206792,1.5125555382770233,0.7562777691385116,0.5041851794256744,0.3781389318503811
1850,2700,O_IB_P_OA_600,54105000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|600,600,13605000,0.0078909,3.197175,0.1428525,4.5,17.01118324314051,6.80448010371018,2.26816003457006,1.701120238629471,1.701120238629471,3023333.3333333335,3.7802629429201136,1.5121066897133733,0.7560533448566866,0.5040355632377911,0.378026719695438
1851,2800,O_IB_P_OA_600,56105000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|600,600,14105000,0.0081809,3.314675,0.1481025,4.666666666666667,17.63636454571826,7.054552874886592,2.3515176249621974,1.763638439240624,1.763638439240624,3022500.0,3.779220974082484,1.5116899017614125,0.7558449508807062,0.5038966339204709,0.3779225226944194
1852,2900,O_IB_P_OA_600,58105000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|600,600,14605000,0.0084709,3.432175,0.1533525,4.833333333333333,18.261545848296006,7.304625646063005,2.4348752153543347,1.8261566398517768,1.8261566398517768,3021724.137931035,3.7782508651646913,1.511301857806139,0.7556509289030695,0.5037672859353797,0.3778255116934711
1853,3000,O_IB_P_OA_600,60105000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|600,600,15105000,0.0087609,3.549675,0.1586025,5.0,18.886727150873753,7.5546984172394165,2.518232805746472,1.8886748404629297,1.8886748404629297,3021000.0,3.777345430174751,1.5109396834478834,0.7554698417239417,0.5036465611492944,0.37773496809258594
1854,3100,O_IB_P_OA_600,62126000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|600,600,15626000,0.00906308,3.67211,0.164073,5.166666666666667,19.538166068159768,7.815274244805238,2.6050914149350795,1.9538188054997512,1.9538188054997512,3024387.0967741935,3.781580529321245,1.5126337248010138,0.7563168624005069,0.5042112416003379,0.3781584784838228
1855,3200,O_IB_P_OA_600,64126000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|600,600,16126000,0.00935308,3.78961,0.169323,5.333333333333333,20.163347370737515,8.06534701598165,2.6884490053272168,2.016337006110904,2.016337006110904,3023625.0,3.780627632013284,1.5122525654965595,0.7561262827482798,0.5040841884988532,0.3780631886457945
1856,3300,O_IB_P_OA_600,66126000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|600,600,16626000,0.00964308,3.90711,0.174573,5.5,20.788528673315263,8.315419787158064,2.7718065957193545,2.078855206722057,2.078855206722057,3022909.090909091,3.7797324860573203,1.5118945067560114,0.7559472533780057,0.5039648355853371,0.3779736739494649
1857,3400,O_IB_P_OA_600,68126000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|600,600,17126000,0.00993308,4.02461,0.179823,5.666666666666667,21.41370997589301,8.565492558334475,2.855164186111492,2.14137340733321,2.14137340733321,3022235.2941176468,3.778889995745825,1.511557510294319,0.7557787551471595,0.5038525034314397,0.37788942482350757
1858,3500,O_IB_P_OA_600,70126000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|600,600,17626000,0.01022308,4.14211,0.185073,5.833333333333333,22.038891278470757,8.815565329510887,2.938521776503629,2.203891607944363,2.203891607944363,3021600.0,3.778095647737844,1.511239770773295,0.7556198853866475,0.503746590257765,0.3778099899333193
1859,3600,O_IB_P_OA_600,72126000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|600,600,18126000,0.01051308,4.25961,0.190323,6.0,22.664072581048504,9.0656381006873,3.021879366895767,2.2664098085555158,2.2664098085555158,3021000.0,3.777345430174751,1.5109396834478834,0.7554698417239417,0.5036465611492944,0.37773496809258594
1860,3700,O_IB_P_OA_600,74147000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|600,600,18647000,0.01081526,4.382045,0.1957935,6.166666666666667,23.315511498334516,9.326213928253122,3.108737976084374,2.3315537735923373,2.3315537735923373,3023837.8378378376,3.780893756486678,1.512359015392398,0.756179507696199,0.504119671797466,0.37808980112308166
1861,3800,O_IB_P_OA_600,76147000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|600,600,19147000,0.01110526,4.499545,0.2010435,6.333333333333333,23.940692800912263,9.576286699429534,3.192095566476511,2.39407197420349,2.39407197420349,3023210.5263157897,3.780109389617726,1.512045268330979,0.7560226341654895,0.5040150894436597,0.3780113643479195
1862,3900,O_IB_P_OA_600,78147000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|600,600,19647000,0.01139526,4.617045,0.2062935,6.5,24.56587410349001,9.826359470605947,3.275453156868649,2.456590174814643,2.456590174814643,3022615.3846153845,3.779365246690771,1.5117476108624532,0.7558738054312266,0.5039158702874844,0.3779369499714835
1863,4000,O_IB_P_OA_600,80147000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|600,600,20147000,0.01168526,4.734545,0.2115435,6.666666666666667,25.19105540606776,10.076432241782358,3.358810747260786,2.519108375425796,2.519108375425796,3022050.0,3.778658310910164,1.5114648362673537,0.7557324181336769,0.5038216120891179,0.3778662563138694
1864,4100,O_IB_P_OA_600,82147000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|600,600,20647000,0.01197526,4.852045,0.2167935,6.833333333333333,25.81623670864551,10.326505012958771,3.4421683376529235,2.581626576036949,2.581626576036949,3021512.1951219514,3.777985859801782,1.5111958555549423,0.7555979277774711,0.5037319518516474,0.37779901112735836
1865,4200,O_IB_P_OA_600,84147000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|600,600,21147000,0.01226526,4.969545,0.2220435,7.0,26.441418011223256,10.576577784135184,3.5255259280450613,2.6441447766481017,2.6441447766481017,3021000.0,3.777345430174751,1.5109396834478834,0.7554698417239417,0.5036465611492944,0.37773496809258594
1866,4300,O_IB_P_OA_600,86168000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|600,600,21668000,0.01256744,5.09198,0.227514,7.166666666666667,27.092856928509267,10.837153611701005,3.6123845372336683,2.709288741684923,2.709288741684923,3023441.8604651163,3.7803986411873396,1.5121609690745588,0.7560804845372794,0.5040536563581863,0.37804028953743113
1867,4400,O_IB_P_OA_600,88168000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|600,600,22168000,0.01285744,5.20948,0.232764,7.333333333333333,27.718038231087014,11.087226382877418,3.6957421276258056,2.771806942296076,2.771806942296076,3022909.090909091,3.7797324860573203,1.5118945067560114,0.7559472533780057,0.5039648355853371,0.3779736739494649
1868,4500,O_IB_P_OA_600,90168000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|600,600,22668000,0.01314744,5.32698,0.238014,7.5,28.34321953366476,11.337299154053829,3.7790997180179433,2.834325142907229,2.834325142907229,3022400.0,3.7790959378219684,1.5116398872071772,0.7558199436035886,0.5038799624023924,0.37791001905429716
1869,4600,O_IB_P_OA_600,92168000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|600,600,23168000,0.01343744,5.44448,0.243264,7.666666666666667,28.96840083624251,11.587371925230242,3.8624573084100806,2.896843343518382,2.896843343518382,3021913.0434782607,3.778487065596849,1.5113963380735098,0.7556981690367549,0.5037987793578366,0.3778491317632672
1870,4700,O_IB_P_OA_600,94168000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|600,600,23668000,0.01372744,5.56198,0.248514,7.833333333333333,29.593582138820256,11.837444696406655,3.945814898802218,2.9593615441295347,2.9593615441295347,3021446.8085106383,3.777904102828118,1.5111631527327645,0.7555815763663822,0.5037210509109215,0.37779083542079167
1871,4800,O_IB_P_OA_600,96168000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|600,600,24168000,0.01401744,5.67948,0.253764,8.0,30.218763441398007,12.087517467583067,4.029172489194355,3.0218797447406875,3.0218797447406875,3021000.0,3.777345430174751,1.5109396834478834,0.7554698417239417,0.5036465611492944,0.37773496809258594
1872,100,O_IB_P_OA_700,2021000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|700,700,521000,0.00030218,0.122435,0.0054705,0.14285714285714285,0.651438917286013,0.26057582756582165,0.08685860918860722,0.06514396503682135,0.06514396503682135,3647000.0,4.560072421002091,1.8240307929607515,0.9120153964803758,0.6080102643202505,0.4560077552577494
1873,200,O_IB_P_OA_700,4021000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|700,700,1021000,0.00059218,0.239935,0.0107205,0.2857142857142857,1.2766202198637604,0.510648598742234,0.17021619958074466,0.12766216564797428,0.12766216564797428,3573500.0,4.468170769523161,1.787270095597819,0.8936350477989095,0.5957566985326064,0.4468175797679099
1874,300,O_IB_P_OA_700,6021000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|700,700,1521000,0.00088218,0.357435,0.0159705,0.42857142857142855,1.9018015224415081,0.7607213699186464,0.2535737899728821,0.19018036625912718,0.19018036625912718,3549000.0,4.4375368856968525,1.7750165298101748,0.8875082649050874,0.5916721766033916,0.44375418793796345
1875,400,O_IB_P_OA_700,8021000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|700,700,2021000,0.00117218,0.474935,0.0212205,0.5714285714285714,2.5269828250192554,1.0107941410950587,0.3369313803650196,0.2526985668702801,0.2526985668702801,3536750.0,4.4222199437836975,1.7688897469163527,0.8844448734581764,0.5896299156387842,0.4422224920229902
1876,500,O_IB_P_OA_700,10021000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|700,700,2521000,0.00146218,0.592435,0.0264705,0.7142857142857143,3.152164127597003,1.260866912271471,0.420288970757157,0.315216767481433,0.315216767481433,3529400.0,4.413029778635805,1.7652136771800595,0.8826068385900298,0.5884045590600198,0.44130347447400625
1877,600,O_IB_P_OA_700,12021000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|700,700,3021000,0.00175218,0.709935,0.0317205,0.8571428571428571,3.777345430174751,1.5109396834478834,0.5036465611492944,0.37773496809258594,0.37773496809258594,3524500.0,4.406903001870543,1.7627629640225306,0.8813814820112653,0.5875876546741768,0.4406907961080169
1878,700,O_IB_P_OA_700,14021000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|700,700,3521000,0.00204218,0.827435,0.0369705,1.0,4.402526732752499,1.7610124546242956,0.5870041515414319,0.4402531687037389,0.4402531687037389,3521000.0,4.402526732752499,1.7610124546242956,0.8805062273121478,0.5870041515414319,0.4402531687037389
1879,800,O_IB_P_OA_700,16042000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|700,700,4042000,0.00234436,0.94987,0.042441,1.1428571428571428,5.053965650038511,2.0215882821901174,0.6738627607300391,0.5053971337405602,0.5053971337405602,3536750.0,4.4222199437836975,1.7688897469163527,0.8844448734581764,0.5896299156387842,0.4422224920229902
1880,900,O_IB_P_OA_700,18042000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|700,700,4542000,0.00263436,1.06737,0.047691,1.2857142857142858,5.679146952616259,2.27166105336653,0.7572203511221766,0.5679153343517132,0.5679153343517132,3532666.6666666665,4.417114296479312,1.7668474859517451,0.8834237429758726,0.5889491619839151,0.4417119267179991
1881,1000,O_IB_P_OA_700,20042000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|700,700,5042000,0.00292436,1.18487,0.052941,1.4285714285714286,6.304328255194006,2.521733824542942,0.840577941514314,0.630433534962866,0.630433534962866,3529400.0,4.413029778635805,1.7652136771800595,0.8826068385900298,0.5884045590600198,0.44130347447400625
1882,1100,O_IB_P_OA_700,22042000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|700,700,5542000,0.00321436,1.30237,0.058191,1.5714285714285714,6.929509557771754,2.7718065957193545,0.9239355319064514,0.692951735574019,0.692951735574019,3526727.272727273,4.409687900400208,1.76387692454868,0.88193846227434,0.5879589748495601,0.44096928627437576
1883,1200,O_IB_P_OA_700,24042000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|700,700,6042000,0.00350436,1.41987,0.063441,1.7142857142857142,7.554690860349502,3.021879366895767,1.0072931222985888,0.7554699361851719,0.7554699361851719,3524500.0,4.406903001870543,1.7627629640225306,0.8813814820112653,0.5875876546741768,0.4406907961080169
1884,1300,O_IB_P_OA_700,26042000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|700,700,6542000,0.00379436,1.53737,0.068691,1.8571428571428572,8.179872162927248,3.271952138072179,1.0906507126907263,0.8179881367963249,0.8179881367963249,3522615.3846153845,4.4045465492685185,1.7618203820388656,0.8809101910194328,0.5872734606796218,0.44045515058263646
1885,1400,O_IB_P_OA_700,28042000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|700,700,7042000,0.00408436,1.65487,0.073941,2.0,8.805053465504997,3.522024909248591,1.1740083030828639,0.8805063374074777,0.8805063374074777,3521000.0,4.402526732752499,1.7610124546242956,0.8805062273121478,0.5870041515414319,0.4402531687037389
1886,1500,O_IB_P_OA_700,30063000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|700,700,7563000,0.00438654,1.777305,0.0794115,2.142857142857143,9.456492382791009,3.782600736814413,1.260866912271471,0.9456503024442992,0.9456503024442992,3529400.0,4.413029778635805,1.7652136771800595,0.8826068385900298,0.5884045590600198,0.44130347447400625
1887,1600,O_IB_P_OA_700,32063000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|700,700,8063000,0.00467654,1.894805,0.0846615,2.2857142857142856,10.081673685368758,4.032673507990825,1.3442245026636084,1.008168503055452,1.008168503055452,3527562.5,4.410732237348832,1.764294659745986,0.882147329872993,0.5880982199153287,0.44107372008676027
1888,1700,O_IB_P_OA_700,34063000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|700,700,8563000,0.00496654,2.012305,0.0899115,2.4285714285714284,10.706854987946505,4.282746279167237,1.427582093055746,1.070686703666605,1.070686703666605,3525941.1764705884,4.408704995036796,1.7634837620100392,0.8817418810050196,0.587827920670013,0.4408709956274256
1889,1800,O_IB_P_OA_700,36063000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|700,700,9063000,0.00525654,2.129805,0.0951615,2.5714285714285716,11.332036290524252,4.53281905034365,1.5109396834478834,1.1332049042777579,1.1332049042777579,3524499.9999999995,4.406903001870542,1.7627629640225304,0.8813814820112652,0.5875876546741767,0.44069079610801687
1890,1900,O_IB_P_OA_700,38063000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|700,700,9563000,0.00554654,2.247305,0.1004115,2.7142857142857144,11.957217593102,4.782891821520062,1.5942972738400207,1.1957231048889108,1.1957231048889108,3523210.526315789,4.405290692195473,1.7621180395073912,0.8810590197536956,0.5873726798357971,0.44052956495907236
1891,2000,O_IB_P_OA_700,40063000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|700,700,10063000,0.00583654,2.364805,0.1056615,2.857142857142857,12.582398895679747,5.032964592696475,1.6776548642321583,1.2582413055000636,1.2582413055000636,3522050.0,4.403839613487912,1.761537607443766,0.880768803721883,0.5871792024812553,0.4403844569250223
1892,2100,O_IB_P_OA_700,42063000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|700,700,10563000,0.00612654,2.482305,0.1109115,3.0,13.207580198257494,5.283037363872887,1.7610124546242956,1.3207595061112167,1.3207595061112167,3521000.0,4.402526732752499,1.7610124546242956,0.8805062273121478,0.5870041515414319,0.4402531687037389
1893,2200,O_IB_P_OA_700,44084000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|700,700,11084000,0.00642872,2.60474,0.116382,3.142857142857143,13.859019115543507,5.543613191438709,1.8478710638129028,1.385903471148038,1.385903471148038,3526727.272727273,4.409687900400208,1.76387692454868,0.88193846227434,0.5879589748495601,0.44096928627437576
1894,2300,O_IB_P_OA_700,46084000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|700,700,11584000,0.00671872,2.72224,0.121632,3.2857142857142856,14.484200418121254,5.793685962615121,1.9312286542050403,1.448421671759191,1.448421671759191,3525565.2173913047,4.408234909862991,1.7632957277524284,0.8816478638762142,0.5877652425841428,0.4408239870571451
1895,2400,O_IB_P_OA_700,48084000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|700,700,12084000,0.00700872,2.83974,0.126882,3.4285714285714284,15.109381720699004,6.043758733791534,2.0145862445971776,1.5109398723703438,1.5109398723703438,3524500.0,4.406903001870543,1.7627629640225306,0.8813814820112653,0.5875876546741768,0.4406907961080169
1896,2500,O_IB_P_OA_700,50084000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|700,700,12584000,0.00729872,2.95724,0.132132,3.5714285714285716,15.73456302327675,6.293831504967946,2.0979438349893154,1.5734580729814966,1.5734580729814966,3523520.0,4.40567764651749,1.7622728213910248,0.8811364106955124,0.5874242737970082,0.44056826043481906
1897,2600,O_IB_P_OA_700,52084000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|700,700,13084000,0.00758872,3.07474,0.137382,3.7142857142857144,16.359744325854496,6.543904276144358,2.1813014253814527,1.6359762735926497,1.6359762735926497,3522615.3846153845,4.4045465492685185,1.7618203820388656,0.8809101910194328,0.5872734606796218,0.44045515058263646
1898,2700,O_IB_P_OA_700,54084000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|700,700,13584000,0.00787872,3.19224,0.142632,3.857142857142857,16.984925628432244,6.79397704732077,2.26465901577359,1.6984944742038026,1.6984944742038026,3521777.7777777775,4.403499237000952,1.7614014567127922,0.8807007283563961,0.5871338189042641,0.44035041923802287
1899,2800,O_IB_P_OA_700,56084000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|700,700,14084000,0.00816872,3.30974,0.147882,4.0,17.610106931009994,7.044049818497182,2.3480166061657277,1.7610126748149555,1.7610126748149555,3521000.0,4.402526732752499,1.7610124546242956,0.8805062273121478,0.5870041515414319,0.4402531687037389
1900,2900,O_IB_P_OA_700,58105000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|700,700,14605000,0.0084709,3.432175,0.1533525,4.142857142857143,18.261545848296006,7.304625646063005,2.4348752153543347,1.8261566398517768,1.8261566398517768,3525344.8275862066,4.407959342692139,1.7631855007738284,0.8815927503869142,0.5877285002579429,0.4407964303090495
1901,3000,O_IB_P_OA_700,60105000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|700,700,15105000,0.0087609,3.549675,0.1586025,4.285714285714286,18.886727150873753,7.5546984172394165,2.518232805746472,1.8886748404629297,1.8886748404629297,3524500.0,4.406903001870543,1.7627629640225306,0.8813814820112653,0.5875876546741768,0.4406907961080169
1902,3100,O_IB_P_OA_700,62105000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|700,700,15605000,0.0090509,3.667175,0.1638525,4.428571428571429,19.5119084534515,7.804771188415829,2.6015903961386098,1.9511930410740828,1.9511930410740828,3523709.6774193547,4.405914812069693,1.7623676877068,0.8811838438534,0.5874558959022667,0.4405919770167283
1903,3200,O_IB_P_OA_700,64105000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|700,700,16105000,0.0093409,3.784675,0.1691025,4.571428571428571,20.137089756029248,8.054843959592242,2.684947986530747,2.0137112416852356,2.0137112416852356,3522968.75,4.404988384131398,1.7619971161608028,0.8809985580804014,0.5873323720536009,0.4404993341186453
1904,3300,O_IB_P_OA_700,66105000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|700,700,16605000,0.0096309,3.902175,0.1743525,4.714285714285714,20.762271058606995,8.304916730768653,2.7683055769228844,2.0762294422963885,2.0762294422963885,3522272.727272727,4.404118103340878,1.761649003496381,0.8808245017481905,0.5872163344987936,0.44041230594165814
1905,3400,O_IB_P_OA_700,68105000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|700,700,17105000,0.0099209,4.019675,0.1796025,4.857142857142857,21.387452361184742,8.554989501945066,2.851663167315022,2.1387476429075414,2.1387476429075414,3521617.6470588236,4.403299015538035,1.7613213680475137,0.8806606840237569,0.5871071226825045,0.44033039706919974
1906,3500,O_IB_P_OA_700,70105000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|700,700,17605000,0.0102109,4.137175,0.1848525,5.0,22.01263366376249,8.805062273121479,2.9350207577071594,2.2012658435186943,2.2012658435186943,3521000.0,4.402526732752499,1.7610124546242956,0.8805062273121478,0.5870041515414319,0.4402531687037389
1907,3600,O_IB_P_OA_700,72126000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|700,700,18126000,0.01051308,4.25961,0.190323,5.142857142857143,22.664072581048504,9.0656381006873,3.021879366895767,2.2664098085555158,2.2664098085555158,3524499.9999999995,4.406903001870542,1.7627629640225304,0.8813814820112652,0.5875876546741767,0.44069079610801687
1908,3700,O_IB_P_OA_700,74126000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|700,700,18626000,0.01080308,4.37711,0.195573,5.285714285714286,23.28925388362625,9.315710871863713,3.105236957287904,2.3289280091666686,2.3289280091666686,3523837.837837838,4.406075059064427,1.7624317865688106,0.8812158932844053,0.5874772621896035,0.44060800173423464
1909,3800,O_IB_P_OA_700,76126000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|700,700,19126000,0.01109308,4.49461,0.200823,5.428571428571429,23.914435186204,9.565783643040124,3.1885945476800415,2.3914462097778215,2.3914462097778215,3523210.526315789,4.405290692195473,1.7621180395073912,0.8810590197536956,0.5873726798357971,0.44052956495907236
1910,3900,O_IB_P_OA_700,78126000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|700,700,19626000,0.01138308,4.61211,0.206073,5.571428571428571,24.539616488781746,9.815856414216537,3.271952138072179,2.4539644103889744,2.4539644103889744,3522615.384615385,4.404546549268519,1.7618203820388658,0.8809101910194329,0.5872734606796219,0.4404551505826365
1911,4000,O_IB_P_OA_700,80126000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|700,700,20126000,0.01167308,4.72961,0.211323,5.714285714285714,25.164797791359494,10.06592918539295,3.3553097284643165,2.5164826110001273,2.5164826110001273,3522050.0,4.403839613487912,1.761537607443766,0.880768803721883,0.5871792024812553,0.4403844569250223
1912,4100,O_IB_P_OA_700,82126000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|700,700,20626000,0.01196308,4.84711,0.216573,5.857142857142857,25.78997909393724,10.316001956569362,3.438667318856454,2.57900081161128,2.57900081161128,3521512.1951219514,4.403167162379529,1.7612686267313544,0.8806343133656772,0.5870895422437848,0.4403172117385113
1913,4200,O_IB_P_OA_700,84126000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|700,700,21126000,0.01225308,4.96461,0.221823,6.0,26.415160396514988,10.566074727745773,3.522024909248591,2.6415190122224335,2.6415190122224335,3521000.0,4.402526732752499,1.7610124546242956,0.8805062273121478,0.5870041515414319,0.4402531687037389
1914,4300,O_IB_P_OA_700,86147000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|700,700,21647000,0.01255526,5.087045,0.2272935,6.142857142857143,27.066599313801003,10.826650555311595,3.6088835184371986,2.7066629772592545,2.7066629772592545,3523930.232558139,4.406190585967605,1.762477997376306,0.881238998688153,0.587492665792102,0.440619554437553
1915,4400,O_IB_P_OA_700,88147000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|700,700,22147000,0.01284526,5.204545,0.2325435,6.285714285714286,27.69178061637875,11.076723326488008,3.692241108829336,2.7691811778704074,2.7691811778704074,3523386.3636363638,4.40551055260571,1.762205983759456,0.881102991879728,0.5874019945864853,0.44055155102483756
1916,4500,O_IB_P_OA_700,90147000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|700,700,22647000,0.01313526,5.322045,0.2377935,6.428571428571429,28.316961918956498,11.32679609766442,3.7755986992214736,2.8316993784815603,2.8316993784815603,3522866.6666666665,4.404860742948788,1.7619460596366876,0.8809730298183438,0.5873153532122292,0.4404865699860205
1917,4600,O_IB_P_OA_700,92147000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|700,700,23147000,0.01342526,5.439545,0.2430435,6.571428571428571,28.942143221534245,11.576868868840833,3.858956289613611,2.894217579092713,2.894217579092713,3522369.5652173916,4.404239185885646,1.7616974365627356,0.8808487182813678,0.5872324788542452,0.44042441420976075
1918,4700,O_IB_P_OA_700,94147000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|700,700,23647000,0.01371526,5.557045,0.2482935,6.714285714285714,29.567324524111992,11.826941640017244,3.9423138800057482,2.9567357797038665,2.9567357797038665,3521893.6170212766,4.403644078059233,1.7614593931940579,0.8807296965970289,0.5871531310646859,0.44036490336015033
1919,4800,O_IB_P_OA_700,96147000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|700,700,24147000,0.01400526,5.674545,0.2535435,6.857142857142857,30.19250582668974,12.077014411193657,4.025671470397886,3.0192539803150193,3.0192539803150193,3521437.5,4.403073766392254,1.761231268299075,0.8806156341495375,0.5870770894330251,0.44030787212927364
1920,100,O_IB_P_OA_800,2021000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|800,800,521000,0.00030218,0.122435,0.0054705,0.125,0.651438917286013,0.26057582756582165,0.08685860918860722,0.06514396503682135,0.06514396503682135,4168000.0,5.211511338288104,2.084606620526573,1.0423033102632866,0.6948688735088577,0.5211517202945708
1921,200,O_IB_P_OA_800,4021000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|800,800,1021000,0.00059218,0.239935,0.0107205,0.25,1.2766202198637604,0.510648598742234,0.17021619958074466,0.12766216564797428,0.12766216564797428,4084000.0,5.106480879455042,2.042594394968936,1.021297197484468,0.6808647983229786,0.5106486625918971
1922,300,O_IB_P_OA_800,6021000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|800,800,1521000,0.00088218,0.357435,0.0159705,0.375,1.9018015224415081,0.7607213699186464,0.2535737899728821,0.19018036625912718,0.19018036625912718,4056000.0,5.071470726510688,2.028590319783057,1.0142951598915284,0.6761967732610189,0.5071476433576725
1923,400,O_IB_P_OA_800,8021000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|800,800,2021000,0.00117218,0.474935,0.0212205,0.5,2.5269828250192554,1.0107941410950587,0.3369313803650196,0.2526985668702801,0.2526985668702801,4042000.0,5.053965650038511,2.0215882821901174,1.0107941410950587,0.6738627607300391,0.5053971337405602
1924,500,O_IB_P_OA_800,10021000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|800,800,2521000,0.00146218,0.592435,0.0264705,0.625,3.152164127597003,1.260866912271471,0.420288970757157,0.315216767481433,0.315216767481433,4033600.0,5.043462604155205,2.0173870596343537,1.0086935298171769,0.6724623532114512,0.5043468279702928
1925,600,O_IB_P_OA_800,12021000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|800,800,3021000,0.00175218,0.709935,0.0317205,0.75,3.777345430174751,1.5109396834478834,0.5036465611492944,0.37773496809258594,0.37773496809258594,4028000.0,5.036460573566334,2.0145862445971776,1.0072931222985888,0.6715287481990593,0.503646624123448
1926,700,O_IB_P_OA_800,14021000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|800,800,3521000,0.00204218,0.827435,0.0369705,0.875,4.402526732752499,1.7610124546242956,0.5870041515414319,0.4402531687037389,0.4402531687037389,4024000.0,5.031459123145712,2.0125856624277665,1.0062928312138832,0.6708618874759221,0.5031464785185588
1927,800,O_IB_P_OA_800,16021000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|800,800,4021000,0.00233218,0.944935,0.0422205,1.0,5.027708035330246,2.011085225800708,0.6703617419335693,0.5027713693148917,0.5027713693148917,4021000.0,5.027708035330246,2.011085225800708,1.005542612900354,0.6703617419335693,0.5027713693148917
1928,900,O_IB_P_OA_800,18042000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|800,800,4542000,0.00263436,1.06737,0.047691,1.125,5.679146952616259,2.27166105336653,0.7572203511221766,0.5679153343517132,0.5679153343517132,4037333.3333333335,5.0481306245477855,2.0192542696591373,1.0096271348295687,0.6730847565530459,0.5048136305348562
1929,1000,O_IB_P_OA_800,20042000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|800,800,5042000,0.00292436,1.18487,0.052941,1.25,6.304328255194006,2.521733824542942,0.840577941514314,0.630433534962866,0.630433534962866,4033600.0,5.043462604155205,2.0173870596343537,1.0086935298171769,0.6724623532114512,0.5043468279702928
1930,1100,O_IB_P_OA_800,22042000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|800,800,5542000,0.00321436,1.30237,0.058191,1.375,6.929509557771754,2.7718065957193545,0.9239355319064514,0.692951735574019,0.692951735574019,4030545.4545454546,5.039643314743094,2.0158593423413484,1.0079296711706742,0.6719531141137829,0.5039648985992865
1931,1200,O_IB_P_OA_800,24042000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|800,800,6042000,0.00350436,1.41987,0.063441,1.5,7.554690860349502,3.021879366895767,1.0072931222985888,0.7554699361851719,0.7554699361851719,4028000.0,5.036460573566334,2.0145862445971776,1.0072931222985888,0.6715287481990593,0.503646624123448
1932,1300,O_IB_P_OA_800,26042000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|800,800,6542000,0.00379436,1.53737,0.068691,1.625,8.179872162927248,3.271952138072179,1.0906507126907263,0.8179881367963249,0.8179881367963249,4025846.153846154,5.033767484878307,2.013509008044418,1.006754504022209,0.6711696693481393,0.5033773149515846
1933,1400,O_IB_P_OA_800,28042000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|800,800,7042000,0.00408436,1.65487,0.073941,1.75,8.805053465504997,3.522024909248591,1.1740083030828639,0.8805063374074777,0.8805063374074777,4024000.0,5.031459123145712,2.0125856624277665,1.0062928312138832,0.6708618874759221,0.5031464785185588
1934,1500,O_IB_P_OA_800,30042000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|800,800,7542000,0.00437436,1.77237,0.079191,1.875,9.430234768082745,3.7720976804250035,1.2573658934750012,0.9430245380186306,0.9430245380186306,4022400.0,5.029458542977464,2.011785429560002,1.005892714780001,0.6705951431866674,0.5029464202766031
1935,1600,O_IB_P_OA_800,32042000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|800,800,8042000,0.00466436,1.88987,0.084441,2.0,10.055416070660492,4.022170451601416,1.3407234838671387,1.0055427386297835,1.0055427386297835,4021000.0,5.027708035330246,2.011085225800708,1.005542612900354,0.6703617419335693,0.5027713693148917
1936,1700,O_IB_P_OA_800,34063000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|800,800,8563000,0.00496654,2.012305,0.0899115,2.125,10.706854987946505,4.282746279167237,1.427582093055746,1.070686703666605,1.070686703666605,4029647.0588235296,5.038519994327767,2.015410013725759,1.0077050068628794,0.6718033379085864,0.5038525664313436
1937,1800,O_IB_P_OA_800,36063000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|800,800,9063000,0.00525654,2.129805,0.0951615,2.25,11.332036290524252,4.53281905034365,1.5109396834478834,1.1332049042777579,1.1332049042777579,4028000.0,5.036460573566334,2.0145862445971776,1.0072931222985888,0.6715287481990593,0.503646624123448
1938,1900,O_IB_P_OA_800,38063000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|800,800,9563000,0.00554654,2.247305,0.1004115,2.375,11.957217593102,4.782891821520062,1.5942972738400207,1.1957231048889108,1.1957231048889108,4026526.3157894737,5.034617933937684,2.0138491880084475,1.0069245940042237,0.6712830626694825,0.5034623599532256
1939,2000,O_IB_P_OA_800,40063000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|800,800,10063000,0.00583654,2.364805,0.1056615,2.5,12.582398895679747,5.032964592696475,1.6776548642321583,1.2582413055000636,1.2582413055000636,4025200.0,5.032959558271899,2.01318583707859,1.006592918539295,0.6710619456928633,0.5032965222000255
1940,2100,O_IB_P_OA_800,42063000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|800,800,10563000,0.00612654,2.482305,0.1109115,2.625,13.207580198257494,5.283037363872887,1.7610124546242956,1.3207595061112167,1.3207595061112167,4024000.0,5.031459123145712,2.0125856624277665,1.0062928312138832,0.6708618874759221,0.5031464785185588
1941,2200,O_IB_P_OA_800,44063000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|800,800,11063000,0.00641654,2.599805,0.1161615,2.75,13.832761500835241,5.5331101350492995,1.844370045016433,1.3832777067223696,1.3832777067223696,4022909.090909091,5.030095091212815,2.012040049108836,1.006020024554418,0.670680016369612,0.5030100751717708
1942,2300,O_IB_P_OA_800,46063000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|800,800,11563000,0.00670654,2.717305,0.1214115,2.875,14.45794280341299,5.783182906225711,1.9277276354085706,1.4457959073335225,1.4457959073335225,4021913.0434782607,5.0288496707523445,2.0115418804263343,1.0057709402131672,0.6705139601421115,0.502885532985573
1943,2400,O_IB_P_OA_800,48063000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|800,800,12063000,0.00699654,2.834805,0.1266615,3.0,15.083124105990738,6.033255677402124,2.011085225800708,1.5083141079446754,1.5083141079446754,4021000.0,5.027708035330246,2.011085225800708,1.005542612900354,0.6703617419335693,0.5027713693148917
1944,2500,O_IB_P_OA_800,50084000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|800,800,12584000,0.00729872,2.95724,0.132132,3.125,15.73456302327675,6.293831504967946,2.0979438349893154,1.5734580729814966,1.5734580729814966,4026880.0,5.03506016744856,2.014026081589743,1.0070130407948714,0.6713420271965809,0.5035065833540789
1945,2600,O_IB_P_OA_800,52084000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|800,800,13084000,0.00758872,3.07474,0.137382,3.25,16.359744325854496,6.543904276144358,2.1813014253814527,1.6359762735926497,1.6359762735926497,4025846.153846154,5.033767484878307,2.013509008044418,1.006754504022209,0.6711696693481393,0.5033773149515846
1946,2700,O_IB_P_OA_800,54084000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|800,800,13584000,0.00787872,3.19224,0.142632,3.375,16.984925628432244,6.79397704732077,2.26465901577359,1.6984944742038026,1.6984944742038026,4024888.888888889,5.032570556572518,2.0130302362431913,1.0065151181215957,0.6710100787477304,0.5032576219863119
1947,2800,O_IB_P_OA_800,56084000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|800,800,14084000,0.00816872,3.30974,0.147882,3.5,17.610106931009994,7.044049818497182,2.3480166061657277,1.7610126748149555,1.7610126748149555,4024000.0,5.031459123145712,2.0125856624277665,1.0062928312138832,0.6708618874759221,0.5031464785185588
1948,2900,O_IB_P_OA_800,58084000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|800,800,14584000,0.00845872,3.42724,0.153132,3.625,18.23528823358774,7.294122589673595,2.431374196557865,1.8235308754261084,1.8235308754261084,4023172.4137931033,5.030424340300066,2.0121717488754745,1.0060858744377372,0.6707239162918248,0.5030430001175471
1949,3000,O_IB_P_OA_800,60084000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|800,800,15084000,0.00874872,3.54474,0.158382,3.75,18.86046953616549,7.544195360850007,2.5147317869500023,1.8860490760372612,1.8860490760372612,4022400.0,5.029458542977464,2.011785429560002,1.005892714780001,0.6705951431866674,0.5029464202766031
1950,3100,O_IB_P_OA_800,62084000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|800,800,15584000,0.00903872,3.66224,0.163632,3.875,19.485650838743236,7.79426813202642,2.59808937734214,1.9485672766484143,1.9485672766484143,4021677.419354839,5.028555055159544,2.011424034071334,1.005712017035667,0.670474678023778,0.5028560713931391
1951,3200,O_IB_P_OA_800,64084000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|800,800,16084000,0.00932872,3.77974,0.168882,4.0,20.110832141320984,8.044340903202832,2.6814469677342774,2.011085477259567,2.011085477259567,4021000.0,5.027708035330246,2.011085225800708,1.005542612900354,0.6703617419335693,0.5027713693148917
1952,3300,O_IB_P_OA_800,66105000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|800,800,16605000,0.0096309,3.902175,0.1743525,4.125,20.762271058606995,8.304916730768653,2.7683055769228844,2.0762294422963885,2.0762294422963885,4025454.5454545454,5.033277832389575,2.0133131468530068,1.0066565734265034,0.6711043822843357,0.5033283496476093
1953,3400,O_IB_P_OA_800,68105000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|800,800,17105000,0.0099209,4.019675,0.1796025,4.25,21.387452361184742,8.554989501945066,2.851663167315022,2.1387476429075414,2.1387476429075414,4024705.882352941,5.032341732043469,2.0129387063400155,1.0064693531700077,0.6709795687800052,0.5032347395076568
1954,3500,O_IB_P_OA_800,70105000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|800,800,17605000,0.0102109,4.137175,0.1848525,4.375,22.01263366376249,8.805062273121479,2.9350207577071594,2.2012658435186943,2.2012658435186943,4024000.0,5.031459123145712,2.0125856624277665,1.0062928312138832,0.6708618874759221,0.5031464785185588
1955,3600,O_IB_P_OA_800,72105000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|800,800,18105000,0.0105009,4.254675,0.1901025,4.5,22.63781496634024,9.055135044297892,3.0183783480992967,2.263784044129847,2.263784044129847,4023333.3333333335,5.030625548075609,2.012252232066198,1.006126116033099,0.670750744022066,0.5030631209177439
1956,3700,O_IB_P_OA_800,74105000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|800,800,18605000,0.0107909,4.372175,0.1953525,4.625,23.262996268917988,9.305207815474303,3.1017359384914345,2.326302244741,2.326302244741,4022702.7027027025,5.0298370311174025,2.0119368249674165,1.0059684124837083,0.6706456083224722,0.5029842691331892
1957,3800,O_IB_P_OA_800,76105000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|800,800,19105000,0.0110809,4.489675,0.2006025,4.75,23.888177571495735,9.555280586650715,3.185093528883572,2.3888204453521533,2.3888204453521533,4022105.263157895,5.029090015051733,2.0116380182422557,1.0058190091211279,0.670546006080752,0.5029095674425585
1958,3900,O_IB_P_OA_800,78105000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|800,800,19605000,0.0113709,4.607175,0.2058525,4.875,24.513358874073482,9.805353357827128,3.268451119275709,2.451338645963306,2.451338645963306,4021538.4615384615,5.0283813075022525,2.011354534938898,1.005677267469449,0.6704515116462993,0.5028386966078576
1959,4000,O_IB_P_OA_800,80105000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|800,800,20105000,0.0116609,4.724675,0.2111025,5.0,25.13854017665123,10.05542612900354,3.351808709667847,2.513856846574459,2.513856846574459,4021000.0,5.027708035330246,2.011085225800708,1.005542612900354,0.6703617419335693,0.5027713693148917
1960,4100,O_IB_P_OA_800,82126000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|800,800,20626000,0.01196308,4.84711,0.216573,5.125,25.78997909393724,10.316001956569362,3.438667318856454,2.57900081161128,2.57900081161128,4024585.3658536584,5.032191042719462,2.0128784305501193,1.0064392152750596,0.6709594768500398,0.5032196705582986
1961,4200,O_IB_P_OA_800,84126000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|800,800,21126000,0.01225308,4.96461,0.221823,5.25,26.415160396514988,10.566074727745773,3.522024909248591,2.6415190122224335,2.6415190122224335,4024000.0,5.031459123145712,2.0125856624277665,1.0062928312138832,0.6708618874759221,0.5031464785185588
1962,4300,O_IB_P_OA_800,86126000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|800,800,21626000,0.01254308,5.08211,0.227073,5.375,27.040341699092735,10.816147498922186,3.605382499640729,2.7040372128335863,2.7040372128335863,4023441.8604651163,5.030761246342835,2.0123065114273837,1.0061532557136919,0.6707688371424612,0.5030766907597369
1963,4400,O_IB_P_OA_800,88126000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|800,800,22126000,0.01283308,5.19961,0.232323,5.5,27.665523001670483,11.066220270098599,3.688740090032866,2.766555413444739,2.766555413444739,4022909.090909091,5.030095091212815,2.012040049108836,1.006020024554418,0.670680016369612,0.5030100751717708
1964,4500,O_IB_P_OA_800,90126000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|800,800,22626000,0.01312308,5.31711,0.237573,5.625,28.290704304248234,11.316293041275012,3.7720976804250035,2.829073614055892,2.829073614055892,4022400.0,5.029458542977464,2.011785429560002,1.005892714780001,0.6705951431866674,0.5029464202766031
1965,4600,O_IB_P_OA_800,92126000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|800,800,23126000,0.01341308,5.43461,0.242823,5.75,28.91588560682598,11.566365812451423,3.8554552708171412,2.891591814667045,2.891591814667045,4021913.0434782607,5.0288496707523445,2.0115418804263343,1.0057709402131672,0.6705139601421115,0.502885532985573
1966,4700,O_IB_P_OA_800,94126000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|800,800,23626000,0.01370308,5.55211,0.248073,5.875,29.541066909403728,11.816438583627836,3.9388128612092785,2.954110015278198,2.954110015278198,4021446.8085106383,5.028266707983613,2.011308695085589,1.0056543475427946,0.6704362316951964,0.5028272366430975
1967,4800,O_IB_P_OA_800,96126000,BASE_LINE|INTERNAL_BATCH|PUSH|ONE_AMOUNT|800,800,24126000,0.01399308,5.66961,0.253323,6.0,30.166248211981475,12.066511354804248,4.022170451601416,3.0166282158893507,3.0166282158893507,4021000.0,5.027708035330246,2.011085225800708,1.005542612900354,0.6703617419335693,0.5027713693148917


==> data/export-AvgGasPrice.csv <==
"Date(UTC)","UnixTimeStamp","Value"
"7/30/2015","1438214400","0"
"7/31/2015","1438300800","0"
"8/1/2015","1438387200","0"
"8/2/2015","1438473600","0"
"8/3/2015","1438560000","0"
"8/4/2015","1438646400","0"
"8/5/2015","1438732800","0"
"8/6/2015","1438819200","0"
"8/7/2015","1438905600","604684154870"
"8/8/2015","1438992000","322713574989"
"8/9/2015","1439078400","475467129048"
"8/10/2015","1439164800","421654904254"
"8/11/2015","1439251200","77838819162"
"8/12/2015","1439337600","444902379011"
"8/13/2015","1439424000","268683475202"
"8/14/2015","1439510400","193455494453"
"8/15/2015","1439596800","144368937208"
"8/16/2015","1439683200","120940093311"
"8/17/2015","1439769600","132149993345"
"8/18/2015","1439856000","146513014268"
"8/19/2015","1439942400","194583349948"
"8/20/2015","1440028800","99011782801"
"8/21/2015","1440115200","79543407701"
"8/22/2015","1440201600","552841333007"
"8/23/2015","1440288000","73439482806"
"8/24/2015","1440374400","92409814705"
"8/25/2015","1440460800","76432335617"
"8/26/2015","1440547200","60481160549"
"8/27/2015","1440633600","59307091958"
"8/28/2015","1440720000","92879907335"
"8/29/2015","1440806400","56211090684"
"8/30/2015","1440892800","55155494457"
"8/31/2015","1440979200","58423521569"
"9/1/2015","1441065600","56671549652"
"9/2/2015","1441152000","59243651401"
"9/3/2015","1441238400","55051483461"
"9/4/2015","1441324800","58779015464"
"9/5/2015","1441411200","54768144366"
"9/6/2015","1441497600","55089818552"
"9/7/2015","1441584000","53594260637"
"9/8/2015","1441670400","64932639811"
"9/9/2015","1441756800","53779997784"
"9/10/2015","1441843200","54630657670"
"9/11/2015","1441929600","55713802958"
"9/12/2015","1442016000","61830202468"
"9/13/2015","1442102400","52313524792"
"9/14/2015","1442188800","53772389657"
"9/15/2015","1442275200","53191101494"
"9/16/2015","1442361600","111518559318"
"9/17/2015","1442448000","55637920883"
"9/18/2015","1442534400","55703151966"
"9/19/2015","1442620800","51639660974"
"9/20/2015","1442707200","52910345407"
"9/21/2015","1442793600","51171380285"
"9/22/2015","1442880000","51465441496"
"9/23/2015","1442966400","51732832046"
"9/24/2015","1443052800","54262646753"
"9/25/2015","1443139200","52300197415"
"9/26/2015","1443225600","55315658061"
"9/27/2015","1443312000","51025979902"
"9/28/2015","1443398400","52683661382"
"9/29/2015","1443484800","55437141860"
"9/30/2015","1443571200","51461473059"
"10/1/2015","1443657600","51474669294"
"10/2/2015","1443744000","52567714347"
"10/3/2015","1443830400","52502578427"
"10/4/2015","1443916800","50733256095"
"10/5/2015","1444003200","50742818443"
"10/6/2015","1444089600","51375494165"
"10/7/2015","1444176000","51181314265"
"10/8/2015","1444262400","56971870131"
"10/9/2015","1444348800","61962572208"
"10/10/2015","1444435200","64893302980"
"10/11/2015","1444521600","56318375319"
"10/12/2015","1444608000","51359902694"
"10/13/2015","1444694400","53219625156"
"10/14/2015","1444780800","57976429615"
"10/15/2015","1444867200","54823147993"
"10/16/2015","1444953600","53404946237"
"10/17/2015","1445040000","53619552703"
"10/18/2015","1445126400","52006592112"
"10/19/2015","1445212800","52456819761"
"10/20/2015","1445299200","53767556518"
"10/21/2015","1445385600","53588794315"
"10/22/2015","1445472000","57253941421"
"10/23/2015","1445558400","51207267003"
"10/24/2015","1445644800","50749518370"
"10/25/2015","1445731200","51635339670"
"10/26/2015","1445817600","54585998170"
"10/27/2015","1445904000","53525777571"
"10/28/2015","1445990400","54787998286"
"10/29/2015","1446076800","52364630378"
"10/30/2015","1446163200","54017718700"
"10/31/2015","1446249600","53753181787"
"11/1/2015","1446336000","50751088484"
"11/2/2015","1446422400","53162663704"
"11/3/2015","1446508800","51578536572"
"11/4/2015","1446595200","52243136362"
"11/5/2015","1446681600","52990311400"
"11/6/2015","1446768000","52184810513"
"11/7/2015","1446854400","51944373853"
"11/8/2015","1446940800","52414324288"
"11/9/2015","1447027200","51918274052"
"11/10/2015","1447113600","52237284910"
"11/11/2015","1447200000","52560853806"
"11/12/2015","1447286400","59050838844"
"11/13/2015","1447372800","51534479321"
"11/14/2015","1447459200","51216461485"
"11/15/2015","1447545600","51537798825"
"11/16/2015","1447632000","56768038418"
"11/17/2015","1447718400","56303859554"
"11/18/2015","1447804800","53515892028"
"11/19/2015","1447891200","54119551224"
"11/20/2015","1447977600","54384895828"
"11/21/2015","1448064000","54039631830"
"11/22/2015","1448150400","53793371733"
"11/23/2015","1448236800","55629754775"
"11/24/2015","1448323200","58042755370"
"11/25/2015","1448409600","54235748106"
"11/26/2015","1448496000","53986356287"
"11/27/2015","1448582400","53456555142"
"11/28/2015","1448668800","54312682973"
"11/29/2015","1448755200","53321187419"
"11/30/2015","1448841600","55199244474"
"12/1/2015","1448928000","54837947431"
"12/2/2015","1449014400","53588845124"
"12/3/2015","1449100800","53564860105"
"12/4/2015","1449187200","53920215595"
"12/5/2015","1449273600","54430269329"
"12/6/2015","1449360000","53904812363"
"12/7/2015","1449446400","53988885934"
"12/8/2015","1449532800","53743612456"
"12/9/2015","1449619200","54733915734"
"12/10/2015","1449705600","54938250098"
"12/11/2015","1449792000","58195798149"
"12/12/2015","1449878400","59486449382"
"12/13/2015","1449964800","56701649126"
"12/14/2015","1450051200","53372600387"
"12/15/2015","1450137600","62650330558"
"12/16/2015","1450224000","54026271431"
"12/17/2015","1450310400","55081281267"
"12/18/2015","1450396800","55034649240"
"12/19/2015","1450483200","53891713881"
"12/20/2015","1450569600","53342677327"
"12/21/2015","1450656000","53466176225"
"12/22/2015","1450742400","53627121090"
"12/23/2015","1450828800","55663754533"
"12/24/2015","1450915200","52792315740"
"12/25/2015","1451001600","53550792729"
"12/26/2015","1451088000","53675955367"
"12/27/2015","1451174400","66846252680"
"12/28/2015","1451260800","53108130511"
"12/29/2015","1451347200","53729001893"
"12/30/2015","1451433600","56716784472"
"12/31/2015","1451520000","57661175081"
"1/1/2016","1451606400","54747565393"
"1/2/2016","1451692800","53323453178"
"1/3/2016","1451779200","53342341402"
"1/4/2016","1451865600","54038066808"
"1/5/2016","1451952000","57078526509"
"1/6/2016","1452038400","53724486418"
"1/7/2016","1452124800","53273537581"
"1/8/2016","1452211200","53800517545"
"1/9/2016","1452297600","53277018400"
"1/10/2016","1452384000","53104731714"
"1/11/2016","1452470400","53940328769"
"1/12/2016","1452556800","54526276152"
"1/13/2016","1452643200","58256098368"
"1/14/2016","1452729600","55250356301"
"1/15/2016","1452816000","57562550443"
"1/16/2016","1452902400","55150540726"
"1/17/2016","1452988800","53477721574"
"1/18/2016","1453075200","53945900879"
"1/19/2016","1453161600","53767376718"
"1/20/2016","1453248000","55721616549"
"1/21/2016","1453334400","60639283859"
"1/22/2016","1453420800","56195249052"
"1/23/2016","1453507200","55504259187"
"1/24/2016","1453593600","58951408559"
"1/25/2016","1453680000","56752420983"
"1/26/2016","1453766400","58955359850"
"1/27/2016","1453852800","58687046251"
"1/28/2016","1453939200","56180261528"
"1/29/2016","1454025600","59508641167"
"1/30/2016","1454112000","67198755701"
"1/31/2016","1454198400","66544976813"
"2/1/2016","1454284800","66170097350"
"2/2/2016","1454371200","65763607541"
"2/3/2016","1454457600","64138762372"
"2/4/2016","1454544000","73409019027"
"2/5/2016","1454630400","68267066894"
"2/6/2016","1454716800","131916789237"
"2/7/2016","1454803200","81674346130"
"2/8/2016","1454889600","80464718771"
"2/9/2016","1454976000","124510154916"
"2/10/2016","1455062400","141417210581"
"2/11/2016","1455148800","66426480457"
"2/12/2016","1455235200","62799761220"
"2/13/2016","1455321600","57729244744"
"2/14/2016","1455408000","53479540613"
"2/15/2016","1455494400","56788416456"
"2/16/2016","1455580800","55814592783"
"2/17/2016","1455667200","54601880947"
"2/18/2016","1455753600","54513971078"
"2/19/2016","1455840000","54608221632"
"2/20/2016","1455926400","53778238540"
"2/21/2016","1456012800","54255151037"
"2/22/2016","1456099200","59577980579"
"2/23/2016","1456185600","61016867321"
"2/24/2016","1456272000","58177356219"
"2/25/2016","1456358400","57464169480"
"2/26/2016","1456444800","54600904591"
"2/27/2016","1456531200","54108259575"
"2/28/2016","1456617600","54072562583"
"2/29/2016","1456704000","58416492222"
"3/1/2016","1456790400","59690933816"
"3/2/2016","1456876800","67322497890"
"3/3/2016","1456963200","56545945782"
"3/4/2016","1457049600","53626100171"
"3/5/2016","1457136000","47489912177"
"3/6/2016","1457222400","47260765636"
"3/7/2016","1457308800","50440843854"
"3/8/2016","1457395200","53596473626"
"3/9/2016","1457481600","38089619702"
"3/10/2016","1457568000","30204433047"
"3/11/2016","1457654400","29035652694"
"3/12/2016","1457740800","29197411911"
"3/13/2016","1457827200","30820960382"
"3/14/2016","1457913600","28509995013"
"3/15/2016","1458000000","26342144976"
"3/16/2016","1458086400","25523949148"
"3/17/2016","1458172800","27708932990"
"3/18/2016","1458259200","26302902480"
"3/19/2016","1458345600","29326753003"
"3/20/2016","1458432000","26655411712"
"3/21/2016","1458518400","26198708915"
"3/22/2016","1458604800","23516912695"
"3/23/2016","1458691200","24515668491"
"3/24/2016","1458777600","24817035022"
"3/25/2016","1458864000","28125320881"
"3/26/2016","1458950400","25100050063"
"3/27/2016","1459036800","23366025518"
"3/28/2016","1459123200","23293862605"
"3/29/2016","1459209600","24748798767"
"3/30/2016","1459296000","29356903690"
"3/31/2016","1459382400","23943731847"
"4/1/2016","1459468800","23089731009"
"4/2/2016","1459555200","22939736669"
"4/3/2016","1459641600","22705288437"
"4/4/2016","1459728000","23071306359"
"4/5/2016","1459814400","22855001812"
"4/6/2016","1459900800","23774218158"
"4/7/2016","1459987200","22920002717"
"4/8/2016","1460073600","23663537901"
"4/9/2016","1460160000","23374699345"
"4/10/2016","1460246400","23678330657"
"4/11/2016","1460332800","23659454582"
"4/12/2016","1460419200","23059716953"
"4/13/2016","1460505600","25246911318"
"4/14/2016","1460592000","25758426765"
"4/15/2016","1460678400","22848354360"
"4/16/2016","1460764800","22969314896"
"4/17/2016","1460851200","23167419890"
"4/18/2016","1460937600","22692256964"
"4/19/2016","1461024000","22921917181"
"4/20/2016","1461110400","23244541703"
"4/21/2016","1461196800","24583057704"
"4/22/2016","1461283200","23168317793"
"4/23/2016","1461369600","23328772911"
"4/24/2016","1461456000","22898306186"
"4/25/2016","1461542400","22894325246"
"4/26/2016","1461628800","24013247909"
"4/27/2016","1461715200","22769355411"
"4/28/2016","1461801600","23151110557"
"4/29/2016","1461888000","22517844341"
"4/30/2016","1461974400","23589420595"
"5/1/2016","1462060800","24074701211"
"5/2/2016","1462147200","23735031560"
"5/3/2016","1462233600","24296239464"
"5/4/2016","1462320000","23683442809"
"5/5/2016","1462406400","24293386757"
"5/6/2016","1462492800","23038005218"
"5/7/2016","1462579200","23118154788"
"5/8/2016","1462665600","23310345000"
"5/9/2016","1462752000","23021017203"
"5/10/2016","1462838400","23592720268"
"5/11/2016","1462924800","23627226077"
"5/12/2016","1463011200","25330807567"
"5/13/2016","1463097600","28093994639"
"5/14/2016","1463184000","23703052414"
"5/15/2016","1463270400","22439773235"
"5/16/2016","1463356800","22740132145"
"5/17/2016","1463443200","22852181919"
"5/18/2016","1463529600","23498384260"
"5/19/2016","1463616000","23539460755"
"5/20/2016","1463702400","23617555647"
"5/21/2016","1463788800","22932813089"
"5/22/2016","1463875200","22915048414"
"5/23/2016","1463961600","23047905809"
"5/24/2016","1464048000","23390787327"
"5/25/2016","1464134400","23119167836"
"5/26/2016","1464220800","22614164987"
"5/27/2016","1464307200","23740827315"
"5/28/2016","1464393600","26746665349"
"5/29/2016","1464480000","23677018969"
"5/30/2016","1464566400","23145863918"
"5/31/2016","1464652800","22735089093"
"6/1/2016","1464739200","22687558792"
"6/2/2016","1464825600","22831513081"
"6/3/2016","1464912000","22754854055"
"6/4/2016","1464998400","22562926511"
"6/5/2016","1465084800","22634657554"
"6/6/2016","1465171200","23217826841"
"6/7/2016","1465257600","23737534493"
"6/8/2016","1465344000","23042966451"
"6/9/2016","1465430400","22658862386"
"6/10/2016","1465516800","22804128940"
"6/11/2016","1465603200","22375029283"
"6/12/2016","1465689600","22951154962"
"6/13/2016","1465776000","22759240658"
"6/14/2016","1465862400","22856579441"
"6/15/2016","1465948800","22714226454"
"6/16/2016","1466035200","23212696396"
"6/17/2016","1466121600","24632069593"
"6/18/2016","1466208000","24843768913"
"6/19/2016","1466294400","22736174769"
"6/20/2016","1466380800","22691090048"
"6/21/2016","1466467200","25068845210"
"6/22/2016","1466553600","23017973391"
"6/23/2016","1466640000","22617185981"
"6/24/2016","1466726400","22376397200"
"6/25/2016","1466812800","22497935939"
"6/26/2016","1466899200","22141167067"
"6/27/2016","1466985600","22312348466"
"6/28/2016","1467072000","22584213073"
"6/29/2016","1467158400","22918582594"
"6/30/2016","1467244800","22446491113"
"7/1/2016","1467331200","22618172634"
"7/2/2016","1467417600","22174765936"
"7/3/2016","1467504000","22438609328"
"7/4/2016","1467590400","22445903080"
"7/5/2016","1467676800","22791928270"
"7/6/2016","1467763200","22376280596"
"7/7/2016","1467849600","22363551641"
"7/8/2016","1467936000","22368208463"
"7/9/2016","1468022400","22412574674"
"7/10/2016","1468108800","22296567527"
"7/11/2016","1468195200","22505333819"
"7/12/2016","1468281600","22440652514"
"7/13/2016","1468368000","22106770557"
"7/14/2016","1468454400","22324847989"
"7/15/2016","1468540800","22150401292"
"7/16/2016","1468627200","22453905433"
"7/17/2016","1468713600","22385907496"
"7/18/2016","1468800000","22194304300"
"7/19/2016","1468886400","21817375021"
"7/20/2016","1468972800","22553228644"
"7/21/2016","1469059200","22496025782"
"7/22/2016","1469145600","22388524770"
"7/23/2016","1469232000","22644090502"
"7/24/2016","1469318400","23334840904"
"7/25/2016","1469404800","23055593809"
"7/26/2016","1469491200","23802114598"
"7/27/2016","1469577600","22886382980"
"7/28/2016","1469664000","24336775150"
"7/29/2016","1469750400","22951966479"
"7/30/2016","1469836800","22341575288"
"7/31/2016","1469923200","22551495057"
"8/1/2016","1470009600","22560601997"
"8/2/2016","1470096000","22679744211"
"8/3/2016","1470182400","22667499175"
"8/4/2016","1470268800","22424068262"
"8/5/2016","1470355200","22709716839"
"8/6/2016","1470441600","22261007498"
"8/7/2016","1470528000","22143757119"
"8/8/2016","1470614400","22238663553"
"8/9/2016","1470700800","22880314198"
"8/10/2016","1470787200","22839922128"
"8/11/2016","1470873600","22430005194"
"8/12/2016","1470960000","23389186213"
"8/13/2016","1471046400","22116282460"
"8/14/2016","1471132800","22080023368"
"8/15/2016","1471219200","22387394758"
"8/16/2016","1471305600","22133315567"
"8/17/2016","1471392000","22449010538"
"8/18/2016","1471478400","22271755769"
"8/19/2016","1471564800","23013031811"
"8/20/2016","1471651200","22008202022"
"8/21/2016","1471737600","22724928781"
"8/22/2016","1471824000","22323641612"
"8/23/2016","1471910400","22472449180"
"8/24/2016","1471996800","22134955112"
"8/25/2016","1472083200","21662495420"
"8/26/2016","1472169600","22060468684"
"8/27/2016","1472256000","22084491734"
"8/28/2016","1472342400","22327330954"
"8/29/2016","1472428800","22503390990"
"8/30/2016","1472515200","21969060645"
"8/31/2016","1472601600","22383972827"
"9/1/2016","1472688000","22350497450"
"9/2/2016","1472774400","21832746445"
"9/3/2016","1472860800","22180114518"
"9/4/2016","1472947200","23122925314"
"9/5/2016","1473033600","22297761925"
"9/6/2016","1473120000","22011556383"
"9/7/2016","1473206400","22086810764"
"9/8/2016","1473292800","22630806155"
"9/9/2016","1473379200","21954984795"
"9/10/2016","1473465600","22516085593"
"9/11/2016","1473552000","23221716092"
"9/12/2016","1473638400","23192092540"
"9/13/2016","1473724800","22172975216"
"9/14/2016","1473811200","21847315101"
"9/15/2016","1473897600","22076869309"
"9/16/2016","1473984000","21913132122"
"9/17/2016","1474070400","22349371995"
"9/18/2016","1474156800","22722051979"
"9/19/2016","1474243200","22459974842"
"9/20/2016","1474329600","22114596899"
"9/21/2016","1474416000","21875371150"
"9/22/2016","1474502400","21998293790"
"9/23/2016","1474588800","36520780497"
"9/24/2016","1474675200","33231902597"
"9/25/2016","1474761600","38650733832"
"9/26/2016","1474848000","43188170153"
"9/27/2016","1474934400","35880566234"
"9/28/2016","1475020800","31053957466"
"9/29/2016","1475107200","30521640536"
"9/30/2016","1475193600","29817386069"
"10/1/2016","1475280000","27851144123"
"10/2/2016","1475366400","29274270351"
"10/3/2016","1475452800","28921116127"
"10/4/2016","1475539200","25719466740"
"10/5/2016","1475625600","25204877308"
"10/6/2016","1475712000","23383154022"
"10/7/2016","1475798400","23148248452"
"10/8/2016","1475884800","23382156317"
"10/9/2016","1475971200","24293403159"
"10/10/2016","1476057600","23808820587"
"10/11/2016","1476144000","24289033632"
"10/12/2016","1476230400","26037096488"
"10/13/2016","1476316800","74508549155"
"10/14/2016","1476403200","47491822159"
"10/15/2016","1476489600","67021626922"
"10/16/2016","1476576000","64860315135"
"10/17/2016","1476662400","62917625993"
"10/18/2016","1476748800","56109104953"
"10/19/2016","1476835200","26727015004"
"10/20/2016","1476921600","28388678071"
"10/21/2016","1477008000","27327186756"
"10/22/2016","1477094400","25568419660"
"10/23/2016","1477180800","27189463354"
"10/24/2016","1477267200","26738598194"
"10/25/2016","1477353600","25467763116"
"10/26/2016","1477440000","24766803093"
"10/27/2016","1477526400","25335805631"
"10/28/2016","1477612800","26393346615"
"10/29/2016","1477699200","26931401011"
"10/30/2016","1477785600","25710654068"
"10/31/2016","1477872000","24958279875"
"11/1/2016","1477958400","27306724366"
"11/2/2016","1478044800","24483859111"
"11/3/2016","1478131200","24961749448"
"11/4/2016","1478217600","23953353775"
"11/5/2016","1478304000","24196990421"
"11/6/2016","1478390400","24064007293"
"11/7/2016","1478476800","24556000429"
"11/8/2016","1478563200","24358801328"
"11/9/2016","1478649600","25674126403"
"11/10/2016","1478736000","24703835063"
"11/11/2016","1478822400","28889390493"
"11/12/2016","1478908800","25243993965"
"11/13/2016","1478995200","25168748733"
"11/14/2016","1479081600","24969184273"
"11/15/2016","1479168000","24586128040"
"11/16/2016","1479254400","24746018974"
"11/17/2016","1479340800","24334480804"
"11/18/2016","1479427200","24779293462"
"11/19/2016","1479513600","24367796634"
"11/20/2016","1479600000","24297865025"
"11/21/2016","1479686400","24827550548"
"11/22/2016","1479772800","23329377849"
"11/23/2016","1479859200","24571404785"
"11/24/2016","1479945600","27981297065"
"11/25/2016","1480032000","24440853301"
"11/26/2016","1480118400","24641800522"
"11/27/2016","1480204800","25256371561"
"11/28/2016","1480291200","25726139305"
"11/29/2016","1480377600","25163119754"
"11/30/2016","1480464000","23375317675"
"12/1/2016","1480550400","22785340768"
"12/2/2016","1480636800","23095222285"
"12/3/2016","1480723200","22832490174"
"12/4/2016","1480809600","22644586389"
"12/5/2016","1480896000","23613848731"
"12/6/2016","1480982400","23636815655"
"12/7/2016","1481068800","23374892164"
"12/8/2016","1481155200","939588332579"
"12/9/2016","1481241600","22949471336"
"12/10/2016","1481328000","22755035263"
"12/11/2016","1481414400","23102362744"
"12/12/2016","1481500800","23597952573"
"12/13/2016","1481587200","22648901910"
"12/14/2016","1481673600","22618352558"
"12/15/2016","1481760000","23094151934"
"12/16/2016","1481846400","22992393242"
"12/17/2016","1481932800","23595023607"
"12/18/2016","1482019200","23992718388"
"12/19/2016","1482105600","23123514564"
"12/20/2016","1482192000","24119840003"
"12/21/2016","1482278400","23592292635"
"12/22/2016","1482364800","20481256826"
"12/23/2016","1482451200","21893017280"
"12/24/2016","1482537600","22905581735"
"12/25/2016","1482624000","22736759512"
"12/26/2016","1482710400","22814139095"
"12/27/2016","1482796800","23152519818"
"12/28/2016","1482883200","22822250696"
"12/29/2016","1482969600","23046273651"
"12/30/2016","1483056000","22836679784"
"12/31/2016","1483142400","22450276633"
"1/1/2017","1483228800","22502464773"
"1/2/2017","1483315200","22989772352"
"1/3/2017","1483401600","23220439902"
"1/4/2017","1483488000","23038159919"
"1/5/2017","1483574400","22939235415"
"1/6/2017","1483660800","23009819425"
"1/7/2017","1483747200","22843513981"
"1/8/2017","1483833600","22998988736"
"1/9/2017","1483920000","23091635207"
"1/10/2017","1484006400","22532703925"
"1/11/2017","1484092800","22676639926"
"1/12/2017","1484179200","23040753981"
"1/13/2017","1484265600","22119879499"
"1/14/2017","1484352000","22409886093"
"1/15/2017","1484438400","22419878847"
"1/16/2017","1484524800","22395773525"
"1/17/2017","1484611200","22742343222"
"1/18/2017","1484697600","22420105832"
"1/19/2017","1484784000","22228644380"
"1/20/2017","1484870400","22369863556"
"1/21/2017","1484956800","22405633901"
"1/22/2017","1485043200","22118050371"
"1/23/2017","1485129600","22267116021"
"1/24/2017","1485216000","22081334070"
"1/25/2017","1485302400","22329866070"
"1/26/2017","1485388800","22478987111"
"1/27/2017","1485475200","22449741445"
"1/28/2017","1485561600","22219721089"
"1/29/2017","1485648000","22393586898"
"1/30/2017","1485734400","22234080218"
"1/31/2017","1485820800","23010693003"
"2/1/2017","1485907200","22534983936"
"2/2/2017","1485993600","22623466807"
"2/3/2017","1486080000","22508635957"
"2/4/2017","1486166400","22623314914"
"2/5/2017","1486252800","22331019732"
"2/6/2017","1486339200","22488425969"
"2/7/2017","1486425600","22381838948"
"2/8/2017","1486512000","22770223820"
"2/9/2017","1486598400","22865377988"
"2/10/2017","1486684800","22403621823"
"2/11/2017","1486771200","22195555854"
"2/12/2017","1486857600","22626108892"
"2/13/2017","1486944000","23210412106"
"2/14/2017","1487030400","22818886821"
"2/15/2017","1487116800","31915437681"
"2/16/2017","1487203200","22602328224"
"2/17/2017","1487289600","22533195533"
"2/18/2017","1487376000","23057941420"
"2/19/2017","1487462400","22391656238"
"2/20/2017","1487548800","22466228953"
"2/21/2017","1487635200","22569187220"
"2/22/2017","1487721600","22844411723"
"2/23/2017","1487808000","22741575515"
"2/24/2017","1487894400","22755690878"
"2/25/2017","1487980800","22580332911"
"2/26/2017","1488067200","22771424431"
"2/27/2017","1488153600","23193818563"
"2/28/2017","1488240000","23580755304"
"3/1/2017","1488326400","27402631555"
"3/2/2017","1488412800","23609865289"
"3/3/2017","1488499200","23008036079"
"3/4/2017","1488585600","22752613012"
"3/5/2017","1488672000","22459193729"
"3/6/2017","1488758400","22683379793"
"3/7/2017","1488844800","22439900327"
"3/8/2017","1488931200","22717981194"
"3/9/2017","1489017600","22460423289"
"3/10/2017","1489104000","25715550291"
"3/11/2017","1489190400","22822227019"
"3/12/2017","1489276800","22944292835"
"3/13/2017","1489363200","23503094188"
"3/14/2017","1489449600","22958465248"
"3/15/2017","1489536000","22877843867"
"3/16/2017","1489622400","23318234775"
"3/17/2017","1489708800","27329559604"
"3/18/2017","1489795200","22588280322"
"3/19/2017","1489881600","22676654708"
"3/20/2017","1489968000","22485861954"
"3/21/2017","1490054400","22401666063"
"3/22/2017","1490140800","22752454613"
"3/23/2017","1490227200","22541771175"
"3/24/2017","1490313600","27441833681"
"3/25/2017","1490400000","23012529660"
"3/26/2017","1490486400","22249849693"
"3/27/2017","1490572800","22247794560"
"3/28/2017","1490659200","22247087954"
"3/29/2017","1490745600","22264312196"
"3/30/2017","1490832000","22337722011"
"3/31/2017","1490918400","22421222086"
"4/1/2017","1491004800","22145659410"
"4/2/2017","1491091200","22176202916"
"4/3/2017","1491177600","22176569227"
"4/4/2017","1491264000","22335006404"
"4/5/2017","1491350400","22438228964"
"4/6/2017","1491436800","22774967565"
"4/7/2017","1491523200","22133175527"
"4/8/2017","1491609600","22134943280"
"4/9/2017","1491696000","21963656913"
"4/10/2017","1491782400","22330645586"
"4/11/2017","1491868800","22007626117"
"4/12/2017","1491955200","23067711028"
"4/13/2017","1492041600","22310955741"
"4/14/2017","1492128000","22257379067"
"4/15/2017","1492214400","22240477959"
"4/16/2017","1492300800","22100218538"
"4/17/2017","1492387200","22255010723"
"4/18/2017","1492473600","22747420158"
"4/19/2017","1492560000","22626922333"
"4/20/2017","1492646400","22480105997"
"4/21/2017","1492732800","22819358782"
"4/22/2017","1492819200","22631052480"
"4/23/2017","1492905600","21898039096"
"4/24/2017","1492992000","22992421400"
"4/25/2017","1493078400","21734015245"
"4/26/2017","1493164800","22048839796"
"4/27/2017","1493251200","22377947330"
"4/28/2017","1493337600","22130700584"
"4/29/2017","1493424000","22799209590"
"4/30/2017","1493510400","22541845100"
"5/1/2017","1493596800","22989649815"
"5/2/2017","1493683200","22975461233"
"5/3/2017","1493769600","22182605256"
"5/4/2017","1493856000","22523480694"
"5/5/2017","1493942400","22905913235"
"5/6/2017","1494028800","22254507120"
"5/7/2017","1494115200","22863576069"
"5/8/2017","1494201600","22304778708"
"5/9/2017","1494288000","22419891708"
"5/10/2017","1494374400","22141501610"
"5/11/2017","1494460800","22276386524"
"5/12/2017","1494547200","22224260597"
"5/13/2017","1494633600","22176736929"
"5/14/2017","1494720000","22054420864"
"5/15/2017","1494806400","22225479222"
"5/16/2017","1494892800","22338079736"
"5/17/2017","1494979200","26658490658"
"5/18/2017","1495065600","22641931556"
"5/19/2017","1495152000","22510140833"
"5/20/2017","1495238400","22578527232"
"5/21/2017","1495324800","22366670221"
"5/22/2017","1495411200","22950916506"
"5/23/2017","1495497600","22876914693"
"5/24/2017","1495584000","23511877462"
"5/25/2017","1495670400","22627478169"
"5/26/2017","1495756800","22767260891"
"5/27/2017","1495843200","22312210827"
"5/28/2017","1495929600","21916364414"
"5/29/2017","1496016000","22429141176"
"5/30/2017","1496102400","24758885831"
"5/31/2017","1496188800","38210063774"
"6/1/2017","1496275200","23808562950"
"6/2/2017","1496361600","22913829909"
"6/3/2017","1496448000","22677818318"
"6/4/2017","1496534400","23508783552"
"6/5/2017","1496620800","22886137204"
"6/6/2017","1496707200","23539130279"
"6/7/2017","1496793600","23555770569"
"6/8/2017","1496880000","23571788218"
"6/9/2017","1496966400","22518978783"
"6/10/2017","1497052800","22422146714"
"6/11/2017","1497139200","23843612254"
"6/12/2017","1497225600","30391141090"
"6/13/2017","1497312000","24903912970"
"6/14/2017","1497398400","22812812579"
"6/15/2017","1497484800","23411815379"
"6/16/2017","1497571200","22083654403"
"6/17/2017","1497657600","20940055933"
"6/18/2017","1497744000","19777146521"
"6/19/2017","1497830400","21054562068"
"6/20/2017","1497916800","35606261848"
"6/21/2017","1498003200","58264077197"
"6/22/2017","1498089600","41150573699"
"6/23/2017","1498176000","40960227374"
"6/24/2017","1498262400","47309213754"
"6/25/2017","1498348800","34521352334"
"6/26/2017","1498435200","49580734026"
"6/27/2017","1498521600","31580245373"
"6/28/2017","1498608000","43482890266"
"6/29/2017","1498694400","35022170593"
"6/30/2017","1498780800","27223635401"
"7/1/2017","1498867200","26689728580"
"7/2/2017","1498953600","25581333280"
"7/3/2017","1499040000","28117349173"
"7/4/2017","1499126400","24664144555"
"7/5/2017","1499212800","26133024523"
"7/6/2017","1499299200","24841070314"
"7/7/2017","1499385600","27021742038"
"7/8/2017","1499472000","26089973919"
"7/9/2017","1499558400","26860797614"
"7/10/2017","1499644800","22840512365"
"7/11/2017","1499731200","24575033101"
"7/12/2017","1499817600","24301621064"
"7/13/2017","1499904000","23629822115"
"7/14/2017","1499990400","23119742999"
"7/15/2017","1500076800","26644007281"
"7/16/2017","1500163200","24225254470"
"7/17/2017","1500249600","25008451290"
"7/18/2017","1500336000","26922445269"
"7/19/2017","1500422400","25859171423"
"7/20/2017","1500508800","23785270501"
"7/21/2017","1500595200","34121661718"
"7/22/2017","1500681600","24728177686"
"7/23/2017","1500768000","24411781141"
"7/24/2017","1500854400","24993645320"
"7/25/2017","1500940800","26699669746"
"7/26/2017","1501027200","26644959295"
"7/27/2017","1501113600","25759576270"
"7/28/2017","1501200000","25160319003"
"7/29/2017","1501286400","24073380192"
"7/30/2017","1501372800","23908993567"
"7/31/2017","1501459200","22305961187"
"8/1/2017","1501545600","25462492943"
"8/2/2017","1501632000","25145539900"
"8/3/2017","1501718400","24881344614"
"8/4/2017","1501804800","22630338284"
"8/5/2017","1501891200","23984146001"
"8/6/2017","1501977600","24293412889"
"8/7/2017","1502064000","25187717437"
"8/8/2017","1502150400","23836962422"
"8/9/2017","1502236800","24062207266"
"8/10/2017","1502323200","24244829373"
"8/11/2017","1502409600","25055821756"
"8/12/2017","1502496000","24802395477"
"8/13/2017","1502582400","22053673388"
"8/14/2017","1502668800","22124106465"
"8/15/2017","1502755200","21732658516"
"8/16/2017","1502841600","34716303601"
"8/17/2017","1502928000","29045025650"
"8/18/2017","1503014400","44653492844"
"8/19/2017","1503100800","25853813413"
"8/20/2017","1503187200","22972240493"
"8/21/2017","1503273600","23061643547"
"8/22/2017","1503360000","23423033219"
"8/23/2017","1503446400","23256200293"
"8/24/2017","1503532800","24488987225"
"8/25/2017","1503619200","25311366617"
"8/26/2017","1503705600","22816054496"
"8/27/2017","1503792000","22152769744"
"8/28/2017","1503878400","23023333378"
"8/29/2017","1503964800","26062902403"
"8/30/2017","1504051200","25922353625"
"8/31/2017","1504137600","36202779201"
"9/1/2017","1504224000","29038234385"
"9/2/2017","1504310400","62682734227"
"9/3/2017","1504396800","24625907338"
"9/4/2017","1504483200","27792328086"
"9/5/2017","1504569600","30139309787"
"9/6/2017","1504656000","36519706124"
"9/7/2017","1504742400","36147491376"
"9/8/2017","1504828800","42275877643"
"9/9/2017","1504915200","29941043195"
"9/10/2017","1505001600","36135150446"
"9/11/2017","1505088000","26441744516"
"9/12/2017","1505174400","28430040166"
"9/13/2017","1505260800","27123610125"
"9/14/2017","1505347200","28372005082"
"9/15/2017","1505433600","35527257414"
"9/16/2017","1505520000","35281116400"
"9/17/2017","1505606400","32847109838"
"9/18/2017","1505692800","27527967857"
"9/19/2017","1505779200","28240983765"
"9/20/2017","1505865600","30102925181"
"9/21/2017","1505952000","23983898010"
"9/22/2017","1506038400","24379043547"
"9/23/2017","1506124800","23562292733"
"9/24/2017","1506211200","28226701571"
"9/25/2017","1506297600","25547420148"
"9/26/2017","1506384000","24571949910"
"9/27/2017","1506470400","26548967736"
"9/28/2017","1506556800","25409632808"
"9/29/2017","1506643200","23184436268"
"9/30/2017","1506729600","26231412090"
"10/1/2017","1506816000","24190581701"
"10/2/2017","1506902400","25376879520"
"10/3/2017","1506988800","23882103385"
"10/4/2017","1507075200","23689836678"
"10/5/2017","1507161600","24302843665"
"10/6/2017","1507248000","25759310387"
"10/7/2017","1507334400","22705744740"
"10/8/2017","1507420800","24091593642"
"10/9/2017","1507507200","24174030452"
"10/10/2017","1507593600","25058292801"
"10/11/2017","1507680000","30039329444"
"10/12/2017","1507766400","24512657109"
"10/13/2017","1507852800","26489325565"
"10/14/2017","1507939200","24196653845"
"10/15/2017","1508025600","23514174126"
"10/16/2017","1508112000","16678649826"
"10/17/2017","1508198400","14194850634"
"10/18/2017","1508284800","14081137033"
"10/19/2017","1508371200","12235259269"
"10/20/2017","1508457600","14610349751"
"10/21/2017","1508544000","12128683877"
"10/22/2017","1508630400","10751750663"
"10/23/2017","1508716800","13780011469"
"10/24/2017","1508803200","14415708346"
"10/25/2017","1508889600","12720316553"
"10/26/2017","1508976000","12385996259"
"10/27/2017","1509062400","11545392383"
"10/28/2017","1509148800","10491940195"
"10/29/2017","1509235200","10371979124"
"10/30/2017","1509321600","11808258897"
"10/31/2017","1509408000","13692446133"
"11/1/2017","1509494400","14979336359"
"11/2/2017","1509580800","15919836477"
"11/3/2017","1509667200","12781813101"
"11/4/2017","1509753600","11624799927"
"11/5/2017","1509840000","10703460687"
"11/6/2017","1509926400","10433598351"
"11/7/2017","1510012800","13393206633"
"11/8/2017","1510099200","16154783877"
"11/9/2017","1510185600","15785570759"
"11/10/2017","1510272000","15036090671"
"11/11/2017","1510358400","15394750336"
"11/12/2017","1510444800","18011273725"
"11/13/2017","1510531200","16603636136"
"11/14/2017","1510617600","16704405736"
"11/15/2017","1510704000","17408995522"
"11/16/2017","1510790400","16023943398"
"11/17/2017","1510876800","16406020669"
"11/18/2017","1510963200","13339014477"
"11/19/2017","1511049600","14229082585"
"11/20/2017","1511136000","16089304528"
"11/21/2017","1511222400","17548793491"
"11/22/2017","1511308800","16469836119"
"11/23/2017","1511395200","15992127664"
"11/24/2017","1511481600","15456892039"
"11/25/2017","1511568000","12891179323"
"11/26/2017","1511654400","14953923259"
"11/27/2017","1511740800","15537337870"
"11/28/2017","1511827200","16779210323"
"11/29/2017","1511913600","17499867713"
"11/30/2017","1512000000","16354038320"
"12/1/2017","1512086400","14561757161"
"12/2/2017","1512172800","13179215357"
"12/3/2017","1512259200","14068434201"
"12/4/2017","1512345600","21962218932"
"12/5/2017","1512432000","30921177676"
"12/6/2017","1512518400","42116421717"
"12/7/2017","1512604800","59656597683"
"12/8/2017","1512691200","61102848374"
"12/9/2017","1512777600","55563635227"
"12/10/2017","1512864000","43572173439"
"12/11/2017","1512950400","35272081823"
"12/12/2017","1513036800","38367405491"
"12/13/2017","1513123200","38631503447"
"12/14/2017","1513209600","41791954659"
"12/15/2017","1513296000","35432934113"
"12/16/2017","1513382400","35296363949"
"12/17/2017","1513468800","29121338315"
"12/18/2017","1513555200","27442929390"
"12/19/2017","1513641600","34330952644"
"12/20/2017","1513728000","41559360197"
"12/21/2017","1513814400","41640835518"
"12/22/2017","1513900800","40786863196"
"12/23/2017","1513987200","33285710975"
"12/24/2017","1514073600","30228420219"
"12/25/2017","1514160000","26111076108"
"12/26/2017","1514246400","25927218047"
"12/27/2017","1514332800","25108575762"
"12/28/2017","1514419200","24132948080"
"12/29/2017","1514505600","25027593719"
"12/30/2017","1514592000","24163343242"
"12/31/2017","1514678400","24709168252"
"1/1/2018","1514764800","23306357402"
"1/2/2018","1514851200","26315022737"
"1/3/2018","1514937600","27919698108"
"1/4/2018","1515024000","33357029107"
"1/5/2018","1515110400","84460889356"
"1/6/2018","1515196800","95788574583"
"1/7/2018","1515283200","74588438927"
"1/8/2018","1515369600","73644673858"
"1/9/2018","1515456000","76790296973"
"1/10/2018","1515542400","95442073535"
"1/11/2018","1515628800","82600430565"
"1/12/2018","1515715200","60014533220"
"1/13/2018","1515801600","63717170951"
"1/14/2018","1515888000","58397110440"
"1/15/2018","1515974400","53860527328"
"1/16/2018","1516060800","54778776336"
"1/17/2018","1516147200","52114059603"
"1/18/2018","1516233600","53748001984"
"1/19/2018","1516320000","51161244711"
"1/20/2018","1516406400","51085545977"
"1/21/2018","1516492800","40356756648"
"1/22/2018","1516579200","33802546511"
"1/23/2018","1516665600","39247302060"
"1/24/2018","1516752000","37646911483"
"1/25/2018","1516838400","33569002791"
"1/26/2018","1516924800","28114173259"
"1/27/2018","1517011200","27546279427"
"1/28/2018","1517097600","27800189170"
"1/29/2018","1517184000","37028443300"
"1/30/2018","1517270400","30081646328"
"1/31/2018","1517356800","29402730461"
"2/1/2018","1517443200","40436332603"
"2/2/2018","1517529600","35386250064"
"2/3/2018","1517616000","29301000333"
"2/4/2018","1517702400","29029951503"
"2/5/2018","1517788800","26867195837"
"2/6/2018","1517875200","27964527864"
"2/7/2018","1517961600","26694182218"
"2/8/2018","1518048000","24968333160"
"2/9/2018","1518134400","22856286885"
"2/10/2018","1518220800","23836230354"
"2/11/2018","1518307200","21902813565"
"2/12/2018","1518393600","20824108310"
"2/13/2018","1518480000","21675219499"
"2/14/2018","1518566400","22501126990"
"2/15/2018","1518652800","21565784189"
"2/16/2018","1518739200","21590561665"
"2/17/2018","1518825600","21836733413"
"2/18/2018","1518912000","23119908681"
"2/19/2018","1518998400","19905796465"
"2/20/2018","1519084800","20246730594"
"2/21/2018","1519171200","19358082715"
"2/22/2018","1519257600","17902757911"
"2/23/2018","1519344000","18833737841"
"2/24/2018","1519430400","19384760070"
"2/25/2018","1519516800","16760068675"
"2/26/2018","1519603200","17771487138"
"2/27/2018","1519689600","17894714377"
"2/28/2018","1519776000","20187807483"
"3/1/2018","1519862400","18473527342"
"3/2/2018","1519948800","20451455718"
"3/3/2018","1520035200","16322757085"
"3/4/2018","1520121600","17306576278"
"3/5/2018","1520208000","19642692604"
"3/6/2018","1520294400","18179260115"
"3/7/2018","1520380800","19767121442"
"3/8/2018","1520467200","18357044883"
"3/9/2018","1520553600","17752199400"
"3/10/2018","1520640000","14790736580"
"3/11/2018","1520726400","13799398206"
"3/12/2018","1520812800","15351654962"
"3/13/2018","1520899200","13206717876"
"3/14/2018","1520985600","14203805847"
"3/15/2018","1521072000","14353164971"
"3/16/2018","1521158400","16340801409"
"3/17/2018","1521244800","12252599210"
"3/18/2018","1521331200","12747853336"
"3/19/2018","1521417600","13093728143"
"3/20/2018","1521504000","13429840214"
"3/21/2018","1521590400","14142299137"
"3/22/2018","1521676800","14406721931"
"3/23/2018","1521763200","15620447607"
"3/24/2018","1521849600","13781856544"
"3/25/2018","1521936000","13537750854"
"3/26/2018","1522022400","18175711428"
"3/27/2018","1522108800","14361185569"
"3/28/2018","1522195200","14632876426"
"3/29/2018","1522281600","15636728747"
"3/30/2018","1522368000","12774734071"
"3/31/2018","1522454400","11477477292"
"4/1/2018","1522540800","11102468465"
"4/2/2018","1522627200","12126196454"
"4/3/2018","1522713600","12293014582"
"4/4/2018","1522800000","10971643800"
"4/5/2018","1522886400","15470303694"
"4/6/2018","1522972800","13576704140"
"4/7/2018","1523059200","10753965447"
"4/8/2018","1523145600","10486377770"
"4/9/2018","1523232000","11897226799"
"4/10/2018","1523318400","12186519151"
"4/11/2018","1523404800","12413186820"
"4/12/2018","1523491200","13472050250"
"4/13/2018","1523577600","15622290969"
"4/14/2018","1523664000","12185010900"
"4/15/2018","1523750400","11501339825"
"4/16/2018","1523836800","11892614029"
"4/17/2018","1523923200","12173043612"
"4/18/2018","1524009600","14288533754"
"4/19/2018","1524096000","12808754360"
"4/20/2018","1524182400","12534360242"
"4/21/2018","1524268800","11341532081"
"4/22/2018","1524355200","11663977885"
"4/23/2018","1524441600","12244561688"
"4/24/2018","1524528000","14321823448"
"4/25/2018","1524614400","13557508252"
"4/26/2018","1524700800","14271989942"
"4/27/2018","1524787200","14685431596"
"4/28/2018","1524873600","17582460945"
"4/29/2018","1524960000","15442471407"
"4/30/2018","1525046400","16262401104"
"5/1/2018","1525132800","14281953004"
"5/2/2018","1525219200","14722424091"
"5/3/2018","1525305600","16368874314"
"5/4/2018","1525392000","14696638866"
"5/5/2018","1525478400","13440494470"
"5/6/2018","1525564800","13668120194"
"5/7/2018","1525651200","13631658303"
"5/8/2018","1525737600","16204375940"
"5/9/2018","1525824000","15052534314"
"5/10/2018","1525910400","18434177249"
"5/11/2018","1525996800","18760220475"
"5/12/2018","1526083200","13466355305"
"5/13/2018","1526169600","14402165925"
"5/14/2018","1526256000","18385997794"
"5/15/2018","1526342400","18370030387"
"5/16/2018","1526428800","18298682673"
"5/17/2018","1526515200","18994356610"
"5/18/2018","1526601600","18721721358"
"5/19/2018","1526688000","17766897892"
"5/20/2018","1526774400","16896601978"
"5/21/2018","1526860800","17929703654"
"5/22/2018","1526947200","19404072640"
"5/23/2018","1527033600","19763806846"
"5/24/2018","1527120000","18505927074"
"5/25/2018","1527206400","18300433853"
"5/26/2018","1527292800","15815615114"
"5/27/2018","1527379200","14776104835"
"5/28/2018","1527465600","21322427757"
"5/29/2018","1527552000","21228260655"
"5/30/2018","1527638400","21433398617"
"5/31/2018","1527724800","26020776841"
"6/1/2018","1527811200","22281817392"
"6/2/2018","1527897600","16102612105"
"6/3/2018","1527984000","15436188157"
"6/4/2018","1528070400","19065322604"
"6/5/2018","1528156800","17186633256"
"6/6/2018","1528243200","19741822241"
"6/7/2018","1528329600","16981460044"
"6/8/2018","1528416000","15945608934"
"6/9/2018","1528502400","12618229591"
"6/10/2018","1528588800","12552615017"
"6/11/2018","1528675200","13950267534"
"6/12/2018","1528761600","14048931400"
"6/13/2018","1528848000","14416451849"
"6/14/2018","1528934400","15916958110"
"6/15/2018","1529020800","16804997297"
"6/16/2018","1529107200","24848435239"
"6/17/2018","1529193600","11225914551"
"6/18/2018","1529280000","11823977189"
"6/19/2018","1529366400","14427312991"
"6/20/2018","1529452800","13472257819"
"6/21/2018","1529539200","13047918845"
"6/22/2018","1529625600","38878511772"
"6/23/2018","1529712000","14029394940"
"6/24/2018","1529798400","16163435399"
"6/25/2018","1529884800","15637044897"
"6/26/2018","1529971200","12011100131"
"6/27/2018","1530057600","12446563365"
"6/28/2018","1530144000","11696277117"
"6/29/2018","1530230400","12115784768"
"6/30/2018","1530316800","34210516007"
"7/1/2018","1530403200","59842298209"
"7/2/2018","1530489600","86348485003"
"7/3/2018","1530576000","82063750329"
"7/4/2018","1530662400","59083789609"
"7/5/2018","1530748800","48722316331"
"7/6/2018","1530835200","70207114167"
"7/7/2018","1530921600","60236707195"
"7/8/2018","1531008000","35585852337"
"7/9/2018","1531094400","25829787141"
"7/10/2018","1531180800","21324119980"
"7/11/2018","1531267200","19054597794"
"7/12/2018","1531353600","29189063475"
"7/13/2018","1531440000","29846792155"
"7/14/2018","1531526400","57677945355"
"7/15/2018","1531612800","48216188725"
"7/16/2018","1531699200","18562899613"
"7/17/2018","1531785600","17548648323"
"7/18/2018","1531872000","15413432909"
"7/19/2018","1531958400","13033482562"
"7/20/2018","1532044800","15878840129"
"7/21/2018","1532131200","15826395751"
"7/22/2018","1532217600","11032570831"
"7/23/2018","1532304000","15546838989"
"7/24/2018","1532390400","15414715967"
"7/25/2018","1532476800","13351179160"
"7/26/2018","1532563200","12324821471"
"7/27/2018","1532649600","10745209264"
"7/28/2018","1532736000","11542424148"
"7/29/2018","1532822400","9257167474"
"7/30/2018","1532908800","10934695303"
"7/31/2018","1532995200","11023798202"
"8/1/2018","1533081600","36681296496"
"8/2/2018","1533168000","10200915813"
"8/3/2018","1533254400","10514159674"
"8/4/2018","1533340800","9924637420"
"8/5/2018","1533427200","8072326506"
"8/6/2018","1533513600","12535927147"
"8/7/2018","1533600000","25250639628"
"8/8/2018","1533686400","57398987243"
"8/9/2018","1533772800","53118840657"
"8/10/2018","1533859200","34476266415"
"8/11/2018","1533945600","14836056985"
"8/12/2018","1534032000","10976239504"
"8/13/2018","1534118400","14813774854"
"8/14/2018","1534204800","16051359286"
"8/15/2018","1534291200","15051933577"
"8/16/2018","1534377600","12638796914"
"8/17/2018","1534464000","39211744629"
"8/18/2018","1534550400","16113373784"
"8/19/2018","1534636800","14361319521"
"8/20/2018","1534723200","12426913415"
"8/21/2018","1534809600","13046942385"
"8/22/2018","1534896000","17019976734"
"8/23/2018","1534982400","14051914381"
"8/24/2018","1535068800","21501969162"
"8/25/2018","1535155200","11428670781"
"8/26/2018","1535241600","16106529314"
"8/27/2018","1535328000","12387120423"
"8/28/2018","1535414400","12808584631"
"8/29/2018","1535500800","17290135695"
"8/30/2018","1535587200","13559213793"
"8/31/2018","1535673600","14419214330"
"9/1/2018","1535760000","11043181909"
"9/2/2018","1535846400","10276825820"
"9/3/2018","1535932800","12111122355"
"9/4/2018","1536019200","13885223845"
"9/5/2018","1536105600","12606166478"
"9/6/2018","1536192000","14951867224"
"9/7/2018","1536278400","14734121984"
"9/8/2018","1536364800","12166983189"
"9/9/2018","1536451200","12538460676"
"9/10/2018","1536537600","13452874427"
"9/11/2018","1536624000","15682663024"
"9/12/2018","1536710400","16182751014"
"9/13/2018","1536796800","16645393282"
"9/14/2018","1536883200","14645624925"
"9/15/2018","1536969600","13261799419"
"9/16/2018","1537056000","13161379589"
"9/17/2018","1537142400","15406825205"
"9/18/2018","1537228800","25201881762"
"9/19/2018","1537315200","19871422869"
"9/20/2018","1537401600","15892963469"
"9/21/2018","1537488000","18242050701"
"9/22/2018","1537574400","14429730599"
"9/23/2018","1537660800","13141149214"
"9/24/2018","1537747200","16838604807"
"9/25/2018","1537833600","16972035503"
"9/26/2018","1537920000","16344658408"
"9/27/2018","1538006400","16744302672"
"9/28/2018","1538092800","18138439166"
"9/29/2018","1538179200","21874799566"
"9/30/2018","1538265600","16556363668"
"10/1/2018","1538352000","18941010255"
"10/2/2018","1538438400","19034870185"
"10/3/2018","1538524800","13248714205"
"10/4/2018","1538611200","13254100643"
"10/5/2018","1538697600","13568425987"
"10/6/2018","1538784000","9435830094"
"10/7/2018","1538870400","11769350664"
"10/8/2018","1538956800","14576687784"
"10/9/2018","1539043200","12984496071"
"10/10/2018","1539129600","15893091379"
"10/11/2018","1539216000","15385072382"
"10/12/2018","1539302400","29285035983"
"10/13/2018","1539388800","11594824099"
"10/14/2018","1539475200","11723908779"
"10/15/2018","1539561600","15629941859"
"10/16/2018","1539648000","12735518129"
"10/17/2018","1539734400","13443082264"
"10/18/2018","1539820800","13150134317"
"10/19/2018","1539907200","13701804233"
"10/20/2018","1539993600","13289407017"
"10/21/2018","1540080000","12030570166"
"10/22/2018","1540166400","13162272626"
"10/23/2018","1540252800","14521834338"
"10/24/2018","1540339200","15173388388"
"10/25/2018","1540425600","16014791521"
"10/26/2018","1540512000","16417658883"
"10/27/2018","1540598400","14137366445"
"10/28/2018","1540684800","12960915217"
"10/29/2018","1540771200","14943596679"
"10/30/2018","1540857600","14925838057"
"10/31/2018","1540944000","14904469017"
"11/1/2018","1541030400","14202259616"
"11/2/2018","1541116800","15183112207"
"11/3/2018","1541203200","16145620959"
"11/4/2018","1541289600","13064568368"
"11/5/2018","1541376000","16749446191"
"11/6/2018","1541462400","17333551729"
"11/7/2018","1541548800","16337162082"
"11/8/2018","1541635200","18892302279"
"11/9/2018","1541721600","15752819992"
"11/10/2018","1541808000","12031282399"
"11/11/2018","1541894400","10621852227"
"11/12/2018","1541980800","14368146227"
"11/13/2018","1542067200","15059123069"
"11/14/2018","1542153600","17416039750"
"11/15/2018","1542240000","18474728790"
"11/16/2018","1542326400","16120812190"
"11/17/2018","1542412800","13275250100"
"11/18/2018","1542499200","14895978165"
"11/19/2018","1542585600","17028262287"
"11/20/2018","1542672000","17960754304"
"11/21/2018","1542758400","15269813534"
"11/22/2018","1542844800","15007551180"
"11/23/2018","1542931200","15807815573"
"11/24/2018","1543017600","15420458863"
"11/25/2018","1543104000","16305637620"
"11/26/2018","1543190400","16319129861"
"11/27/2018","1543276800","14675345264"
"11/28/2018","1543363200","16292970940"
"11/29/2018","1543449600","20346219794"
"11/30/2018","1543536000","22652461526"
"12/1/2018","1543622400","17360683398"
"12/2/2018","1543708800","15744999974"
"12/3/2018","1543795200","17352151387"
"12/4/2018","1543881600","17192821913"
"12/5/2018","1543968000","17707618986"
"12/6/2018","1544054400","16361316325"
"12/7/2018","1544140800","16593133453"
"12/8/2018","1544227200","12334654966"
"12/9/2018","1544313600","11985499611"
"12/10/2018","1544400000","13943396527"
"12/11/2018","1544486400","14800362183"
"12/12/2018","1544572800","14460515241"
"12/13/2018","1544659200","17612949432"
"12/14/2018","1544745600","29183615469"
"12/15/2018","1544832000","12752651260"
"12/16/2018","1544918400","11777989321"
"12/17/2018","1545004800","13823213704"
"12/18/2018","1545091200","31672019232"
"12/19/2018","1545177600","15897547045"
"12/20/2018","1545264000","15781758963"
"12/21/2018","1545350400","15818617345"
"12/22/2018","1545436800","14021469358"
"12/23/2018","1545523200","14622664850"
"12/24/2018","1545609600","16608758417"
"12/25/2018","1545696000","14765402060"
"12/26/2018","1545782400","24477635489"
"12/27/2018","1545868800","13530493595"
"12/28/2018","1545955200","14151079675"
"12/29/2018","1546041600","12984151825"
"12/30/2018","1546128000","15843483124"
"12/31/2018","1546214400","13844116120"
"1/1/2019","1546300800","14330651283"
"1/2/2019","1546387200","13518333631"
"1/3/2019","1546473600","12695511480"
"1/4/2019","1546560000","14197164275"
"1/5/2019","1546646400","24120227063"
"1/6/2019","1546732800","13443565864"
"1/7/2019","1546819200","15727137336"
"1/8/2019","1546905600","13679045245"
"1/9/2019","1546992000","13525936033"
"1/10/2019","1547078400","15364969669"
"1/11/2019","1547164800","13631672273"
"1/12/2019","1547251200","12182668844"
"1/13/2019","1547337600","12299362181"
"1/14/2019","1547424000","19179700938"
"1/15/2019","1547510400","18403886289"
"1/16/2019","1547596800","20629866067"
"1/17/2019","1547683200","13639170146"
"1/18/2019","1547769600","14390713391"
"1/19/2019","1547856000","12427478085"
"1/20/2019","1547942400","12387866392"
"1/21/2019","1548028800","13567626739"
"1/22/2019","1548115200","18561474026"
"1/23/2019","1548201600","13308904468"
"1/24/2019","1548288000","14394162195"
"1/25/2019","1548374400","13857565780"
"1/26/2019","1548460800","12616710414"
"1/27/2019","1548547200","11788620538"
"1/28/2019","1548633600","15213901906"
"1/29/2019","1548720000","12439032644"
"1/30/2019","1548806400","13051979777"
"1/31/2019","1548892800","14209971121"
"2/1/2019","1548979200","13234562600"
"2/2/2019","1549065600","12000569516"
"2/3/2019","1549152000","11637460620"
"2/4/2019","1549238400","12082194503"
"2/5/2019","1549324800","12593215644"
"2/6/2019","1549411200","12593166346"
"2/7/2019","1549497600","14057368181"
"2/8/2019","1549584000","13310836398"
"2/9/2019","1549670400","12390959208"
"2/10/2019","1549756800","12847065310"
"2/11/2019","1549843200","13977805236"
"2/12/2019","1549929600","13012487105"
"2/13/2019","1550016000","13713241302"
"2/14/2019","1550102400","19148327564"
"2/15/2019","1550188800","14753437258"
"2/16/2019","1550275200","13510079150"
"2/17/2019","1550361600","13757940835"
"2/18/2019","1550448000","17094399315"
"2/19/2019","1550534400","373905995022"
"2/20/2019","1550620800","16098676684"
"2/21/2019","1550707200","15306757881"
"2/22/2019","1550793600","14913439608"
"2/23/2019","1550880000","14039107293"
"2/24/2019","1550966400","16251853700"
"2/25/2019","1551052800","17020990610"
"2/26/2019","1551139200","17415861033"
"2/27/2019","1551225600","16334617513"
"2/28/2019","1551312000","18834674068"
"3/1/2019","1551398400","12974077284"
"3/2/2019","1551484800","12153807142"
"3/3/2019","1551571200","12061882513"
"3/4/2019","1551657600","12666122902"
"3/5/2019","1551744000","13496902482"
"3/6/2019","1551830400","14045984060"
"3/7/2019","1551916800","13740882181"
"3/8/2019","1552003200","13479470622"
"3/9/2019","1552089600","11957111022"
"3/10/2019","1552176000","12106103256"
"3/11/2019","1552262400","12484460496"
"3/12/2019","1552348800","12238102548"
"3/13/2019","1552435200","11704565023"
"3/14/2019","1552521600","11052545157"
"3/15/2019","1552608000","11016047852"
"3/16/2019","1552694400","10383394399"
"3/17/2019","1552780800","14577386112"
"3/18/2019","1552867200","195879275790"
"3/19/2019","1552953600","13115885101"
"3/20/2019","1553040000","12179174942"
"3/21/2019","1553126400","13904796043"
"3/22/2019","1553212800","12584442788"
"3/23/2019","1553299200","10993968628"
"3/24/2019","1553385600","11003609358"
"3/25/2019","1553472000","12549223821"
"3/26/2019","1553558400","13059718677"
"3/27/2019","1553644800","13596847307"
"3/28/2019","1553731200","12197114669"
"3/29/2019","1553817600","12576130900"
"3/30/2019","1553904000","10413550419"
"3/31/2019","1553990400","10558447429"
"4/1/2019","1554076800","12552870066"
"4/2/2019","1554163200","13857811373"
"4/3/2019","1554249600","16783552076"
"4/4/2019","1554336000","13718910474"
"4/5/2019","1554422400","11844298751"
"4/6/2019","1554508800","10759382633"
"4/7/2019","1554595200","11332764771"
"4/8/2019","1554681600","12537949552"
"4/9/2019","1554768000","12040035380"
"4/10/2019","1554854400","15258127612"
"4/11/2019","1554940800","12499489602"
"4/12/2019","1555027200","11673635693"
"4/13/2019","1555113600","10652876605"
"4/14/2019","1555200000","10388886423"
"4/15/2019","1555286400","10617255578"
"4/16/2019","1555372800","10784749556"
"4/17/2019","1555459200","11272692912"
"4/18/2019","1555545600","11933245058"
"4/19/2019","1555632000","11036616753"
"4/20/2019","1555718400","8988625935"
"4/21/2019","1555804800","9504825894"
"4/22/2019","1555891200","10745867154"
"4/23/2019","1555977600","11225045012"
"4/24/2019","1556064000","12141527708"
"4/25/2019","1556150400","10528010066"
"4/26/2019","1556236800","12095560071"
"4/27/2019","1556323200","9632992552"
"4/28/2019","1556409600","9399212617"
"4/29/2019","1556496000","10356343230"
"4/30/2019","1556582400","10119622328"
"5/1/2019","1556668800","9786414125"
"5/2/2019","1556755200","40480290586"
"5/3/2019","1556841600","10997063020"
"5/4/2019","1556928000","10092628539"
"5/5/2019","1557014400","9698121519"
"5/6/2019","1557100800","10589774139"
"5/7/2019","1557187200","12582212961"
"5/8/2019","1557273600","10988087035"
"5/9/2019","1557360000","10636414510"
"5/10/2019","1557446400","11387738585"
"5/11/2019","1557532800","10905004770"
"5/12/2019","1557619200","10835160355"
"5/13/2019","1557705600","13689484729"
"5/14/2019","1557792000","13338733306"
"5/15/2019","1557878400","16275386400"
"5/16/2019","1557964800","21005575115"
"5/17/2019","1558051200","18212850135"
"5/18/2019","1558137600","14709151796"
"5/19/2019","1558224000","14046405891"
"5/20/2019","1558310400","15523993957"
"5/21/2019","1558396800","12949937514"
"5/22/2019","1558483200","16439389013"
"5/23/2019","1558569600","14469157604"
"5/24/2019","1558656000","15059891209"
"5/25/2019","1558742400","12137206615"
"5/26/2019","1558828800","10795166754"
"5/27/2019","1558915200","14709981473"
"5/28/2019","1559001600","15120065441"
"5/29/2019","1559088000","16609583268"
"5/30/2019","1559174400","17362707848"
"5/31/2019","1559260800","15875042148"
"6/1/2019","1559347200","13503119540"
"6/2/2019","1559433600","10838097166"
"6/3/2019","1559520000","13640935323"
"6/4/2019","1559606400","14336552294"
"6/5/2019","1559692800","14726678555"
"6/6/2019","1559779200","12778204456"
"6/7/2019","1559865600","13551596264"
"6/8/2019","1559952000","17865004622"
"6/9/2019","1560038400","11772205947"
"6/10/2019","1560124800","18767554680"
"6/11/2019","1560211200","15302451335"
"6/12/2019","1560297600","10704744804"
"6/13/2019","1560384000","12498549026"
"6/14/2019","1560470400","14507586823"
"6/15/2019","1560556800","16655327552"
"6/16/2019","1560643200","11744583227"
"6/17/2019","1560729600","18033291141"
"6/18/2019","1560816000","14140107747"
"6/19/2019","1560902400","15149051110"
"6/20/2019","1560988800","19171082160"


==> data/export-EtherPrice.csv <==
"Date(UTC)","UnixTimeStamp","Value"
"7/30/2015","1438214400","0.00"
"7/31/2015","1438300800","0.00"
"8/1/2015","1438387200","0.00"
"8/2/2015","1438473600","0.00"
"8/3/2015","1438560000","0.00"
"8/4/2015","1438646400","0.00"
"8/5/2015","1438732800","0.00"
"8/6/2015","1438819200","0.00"
"8/7/2015","1438905600","2.77"
"8/8/2015","1438992000","0.81"
"8/9/2015","1439078400","0.74"
"8/10/2015","1439164800","0.68"
"8/11/2015","1439251200","1.06"
"8/12/2015","1439337600","1.25"
"8/13/2015","1439424000","1.78"
"8/14/2015","1439510400","1.79"
"8/15/2015","1439596800","1.79"
"8/16/2015","1439683200","1.37"
"8/17/2015","1439769600","1.19"
"8/18/2015","1439856000","1.27"
"8/19/2015","1439942400","1.26"
"8/20/2015","1440028800","1.48"
"8/21/2015","1440115200","1.44"
"8/22/2015","1440201600","1.39"
"8/23/2015","1440288000","1.35"
"8/24/2015","1440374400","1.24"
"8/25/2015","1440460800","1.17"
"8/26/2015","1440547200","1.16"
"8/27/2015","1440633600","1.13"
"8/28/2015","1440720000","1.30"
"8/29/2015","1440806400","1.18"
"8/30/2015","1440892800","1.32"
"8/31/2015","1440979200","1.35"
"9/1/2015","1441065600","1.35"
"9/2/2015","1441152000","1.29"
"9/3/2015","1441238400","1.26"
"9/4/2015","1441324800","1.27"
"9/5/2015","1441411200","1.37"
"9/6/2015","1441497600","1.30"
"9/7/2015","1441584000","1.24"
"9/8/2015","1441670400","1.23"
"9/9/2015","1441756800","1.21"
"9/10/2015","1441843200","1.16"
"9/11/2015","1441929600","0.98"
"9/12/2015","1442016000","1.04"
"9/13/2015","1442102400","0.94"
"9/14/2015","1442188800","0.87"
"9/15/2015","1442275200","0.94"
"9/16/2015","1442361600","0.90"
"9/17/2015","1442448000","0.89"
"9/18/2015","1442534400","0.85"
"9/19/2015","1442620800","0.89"
"9/20/2015","1442707200","0.94"
"9/21/2015","1442793600","0.90"
"9/22/2015","1442880000","0.90"
"9/23/2015","1442966400","0.90"
"9/24/2015","1443052800","0.81"
"9/25/2015","1443139200","0.74"
"9/26/2015","1443225600","0.78"
"9/27/2015","1443312000","0.72"
"9/28/2015","1443398400","0.59"
"9/29/2015","1443484800","0.68"
"9/30/2015","1443571200","0.72"
"10/1/2015","1443657600","0.68"
"10/2/2015","1443744000","0.68"
"10/3/2015","1443830400","0.69"
"10/4/2015","1443916800","0.67"
"10/5/2015","1444003200","0.63"
"10/6/2015","1444089600","0.66"
"10/7/2015","1444176000","0.61"
"10/8/2015","1444262400","0.62"
"10/9/2015","1444348800","0.65"
"10/10/2015","1444435200","0.63"
"10/11/2015","1444521600","0.63"
"10/12/2015","1444608000","0.63"
"10/13/2015","1444694400","0.60"
"10/14/2015","1444780800","0.51"
"10/15/2015","1444867200","0.56"
"10/16/2015","1444953600","0.53"
"10/17/2015","1445040000","0.55"
"10/18/2015","1445126400","0.52"
"10/19/2015","1445212800","0.49"
"10/20/2015","1445299200","0.44"
"10/21/2015","1445385600","0.44"
"10/22/2015","1445472000","0.59"
"10/23/2015","1445558400","0.52"
"10/24/2015","1445644800","0.57"
"10/25/2015","1445731200","0.65"
"10/26/2015","1445817600","0.74"
"10/27/2015","1445904000","0.87"
"10/28/2015","1445990400","1.01"
"10/29/2015","1446076800","1.16"
"10/30/2015","1446163200","1.04"
"10/31/2015","1446249600","0.89"
"11/1/2015","1446336000","1.05"
"11/2/2015","1446422400","0.96"
"11/3/2015","1446508800","1.00"
"11/4/2015","1446595200","0.87"
"11/5/2015","1446681600","0.89"
"11/6/2015","1446768000","0.92"
"11/7/2015","1446854400","0.92"
"11/8/2015","1446940800","1.02"
"11/9/2015","1447027200","1.00"
"11/10/2015","1447113600","0.92"
"11/11/2015","1447200000","0.78"
"11/12/2015","1447286400","0.89"
"11/13/2015","1447372800","0.89"
"11/14/2015","1447459200","0.89"
"11/15/2015","1447545600","0.90"
"11/16/2015","1447632000","0.94"
"11/17/2015","1447718400","1.00"
"11/18/2015","1447804800","0.99"
"11/19/2015","1447891200","0.95"
"11/20/2015","1447977600","0.93"
"11/21/2015","1448064000","0.97"
"11/22/2015","1448150400","0.96"
"11/23/2015","1448236800","0.94"
"11/24/2015","1448323200","0.91"
"11/25/2015","1448409600","0.86"
"11/26/2015","1448496000","0.88"
"11/27/2015","1448582400","0.87"
"11/28/2015","1448668800","0.91"
"11/29/2015","1448755200","0.87"
"11/30/2015","1448841600","0.88"
"12/1/2015","1448928000","0.87"
"12/2/2015","1449014400","0.83"
"12/3/2015","1449100800","0.82"
"12/4/2015","1449187200","0.84"
"12/5/2015","1449273600","0.85"
"12/6/2015","1449360000","0.84"
"12/7/2015","1449446400","0.80"
"12/8/2015","1449532800","0.83"
"12/9/2015","1449619200","0.79"
"12/10/2015","1449705600","0.84"
"12/11/2015","1449792000","0.91"
"12/12/2015","1449878400","0.97"
"12/13/2015","1449964800","0.96"
"12/14/2015","1450051200","0.99"
"12/15/2015","1450137600","1.01"
"12/16/2015","1450224000","0.99"
"12/17/2015","1450310400","0.94"
"12/18/2015","1450396800","0.91"
"12/19/2015","1450483200","0.90"
"12/20/2015","1450569600","0.90"
"12/21/2015","1450656000","0.89"
"12/22/2015","1450742400","0.87"
"12/23/2015","1450828800","0.85"
"12/24/2015","1450915200","0.85"
"12/25/2015","1451001600","0.87"
"12/26/2015","1451088000","0.85"
"12/27/2015","1451174400","0.85"
"12/28/2015","1451260800","0.84"
"12/29/2015","1451347200","0.87"
"12/30/2015","1451433600","0.90"
"12/31/2015","1451520000","0.93"
"1/1/2016","1451606400","0.93"
"1/2/2016","1451692800","0.93"
"1/3/2016","1451779200","0.97"
"1/4/2016","1451865600","0.95"
"1/5/2016","1451952000","0.95"
"1/6/2016","1452038400","0.96"
"1/7/2016","1452124800","0.95"
"1/8/2016","1452211200","0.99"
"1/9/2016","1452297600","0.99"
"1/10/2016","1452384000","0.99"
"1/11/2016","1452470400","1.05"
"1/12/2016","1452556800","1.22"
"1/13/2016","1452643200","1.13"
"1/14/2016","1452729600","1.16"
"1/15/2016","1452816000","1.22"
"1/16/2016","1452902400","1.22"
"1/17/2016","1452988800","1.31"
"1/18/2016","1453075200","1.47"
"1/19/2016","1453161600","1.37"
"1/20/2016","1453248000","1.53"
"1/21/2016","1453334400","1.54"
"1/22/2016","1453420800","1.52"
"1/23/2016","1453507200","2.03"
"1/24/2016","1453593600","2.10"
"1/25/2016","1453680000","2.50"
"1/26/2016","1453766400","2.30"
"1/27/2016","1453852800","2.42"
"1/28/2016","1453939200","2.55"
"1/29/2016","1454025600","2.41"
"1/30/2016","1454112000","2.43"
"1/31/2016","1454198400","2.20"
"2/1/2016","1454284800","2.17"
"2/2/2016","1454371200","2.45"
"2/3/2016","1454457600","2.53"
"2/4/2016","1454544000","2.57"
"2/5/2016","1454630400","2.56"
"2/6/2016","1454716800","2.53"
"2/7/2016","1454803200","3.00"
"2/8/2016","1454889600","3.16"
"2/9/2016","1454976000","3.76"
"2/10/2016","1455062400","4.35"
"2/11/2016","1455148800","6.38"
"2/12/2016","1455235200","5.27"
"2/13/2016","1455321600","5.22"
"2/14/2016","1455408000","5.20"
"2/15/2016","1455494400","5.22"
"2/16/2016","1455580800","4.25"
"2/17/2016","1455667200","3.86"
"2/18/2016","1455753600","4.36"
"2/19/2016","1455840000","4.45"
"2/20/2016","1455926400","4.37"
"2/21/2016","1456012800","4.63"
"2/22/2016","1456099200","5.60"
"2/23/2016","1456185600","5.70"
"2/24/2016","1456272000","6.23"
"2/25/2016","1456358400","5.93"
"2/26/2016","1456444800","6.03"
"2/27/2016","1456531200","6.31"
"2/28/2016","1456617600","6.50"
"2/29/2016","1456704000","6.35"
"3/1/2016","1456790400","7.59"
"3/2/2016","1456876800","8.70"
"3/3/2016","1456963200","9.35"
"3/4/2016","1457049600","9.96"
"3/5/2016","1457136000","11.00"
"3/6/2016","1457222400","10.98"
"3/7/2016","1457308800","9.50"
"3/8/2016","1457395200","9.88"
"3/9/2016","1457481600","11.55"
"3/10/2016","1457568000","11.11"
"3/11/2016","1457654400","11.25"
"3/12/2016","1457740800","13.25"
"3/13/2016","1457827200","15.00"
"3/14/2016","1457913600","12.50"
"3/15/2016","1458000000","13.09"
"3/16/2016","1458086400","12.92"
"3/17/2016","1458172800","11.14"
"3/18/2016","1458259200","10.75"
"3/19/2016","1458345600","10.55"
"3/20/2016","1458432000","10.06"
"3/21/2016","1458518400","11.97"
"3/22/2016","1458604800","10.96"
"3/23/2016","1458691200","12.29"
"3/24/2016","1458777600","11.13"
"3/25/2016","1458864000","10.69"
"3/26/2016","1458950400","11.00"
"3/27/2016","1459036800","10.50"
"3/28/2016","1459123200","11.58"
"3/29/2016","1459209600","11.73"
"3/30/2016","1459296000","11.88"
"3/31/2016","1459382400","11.41"
"4/1/2016","1459468800","11.63"
"4/2/2016","1459555200","11.61"
"4/3/2016","1459641600","11.58"
"4/4/2016","1459728000","11.10"
"4/5/2016","1459814400","10.39"
"4/6/2016","1459900800","10.79"
"4/7/2016","1459987200","10.08"
"4/8/2016","1460073600","9.74"
"4/9/2016","1460160000","9.16"
"4/10/2016","1460246400","8.80"
"4/11/2016","1460332800","8.72"
"4/12/2016","1460419200","7.53"
"4/13/2016","1460505600","8.02"
"4/14/2016","1460592000","8.48"
"4/15/2016","1460678400","8.22"
"4/16/2016","1460764800","8.48"
"4/17/2016","1460851200","9.45"
"4/18/2016","1460937600","8.92"
"4/19/2016","1461024000","8.77"
"4/20/2016","1461110400","8.54"
"4/21/2016","1461196800","8.15"
"4/22/2016","1461283200","7.83"
"4/23/2016","1461369600","8.31"
"4/24/2016","1461456000","8.00"
"4/25/2016","1461542400","7.43"
"4/26/2016","1461628800","7.50"
"4/27/2016","1461715200","7.77"
"4/28/2016","1461801600","7.30"
"4/29/2016","1461888000","7.51"
"4/30/2016","1461974400","8.83"
"5/1/2016","1462060800","8.76"
"5/2/2016","1462147200","10.03"
"5/3/2016","1462233600","9.37"
"5/4/2016","1462320000","9.43"
"5/5/2016","1462406400","9.79"
"5/6/2016","1462492800","9.27"
"5/7/2016","1462579200","9.30"
"5/8/2016","1462665600","9.44"
"5/9/2016","1462752000","9.32"
"5/10/2016","1462838400","9.39"
"5/11/2016","1462924800","9.97"
"5/12/2016","1463011200","10.10"
"5/13/2016","1463097600","10.48"
"5/14/2016","1463184000","10.14"
"5/15/2016","1463270400","9.94"
"5/16/2016","1463356800","11.04"
"5/17/2016","1463443200","12.26"
"5/18/2016","1463529600","13.29"
"5/19/2016","1463616000","14.49"
"5/20/2016","1463702400","13.73"
"5/21/2016","1463788800","13.95"
"5/22/2016","1463875200","14.21"
"5/23/2016","1463961600","13.45"
"5/24/2016","1464048000","12.62"
"5/25/2016","1464134400","12.53"
"5/26/2016","1464220800","12.37"
"5/27/2016","1464307200","11.11"
"5/28/2016","1464393600","11.56"
"5/29/2016","1464480000","12.28"
"5/30/2016","1464566400","12.48"
"5/31/2016","1464652800","13.85"
"6/1/2016","1464739200","13.83"
"6/2/2016","1464825600","13.78"
"6/3/2016","1464912000","13.78"
"6/4/2016","1464998400","13.66"
"6/5/2016","1465084800","13.85"
"6/6/2016","1465171200","13.96"
"6/7/2016","1465257600","14.41"
"6/8/2016","1465344000","14.44"
"6/9/2016","1465430400","14.49"
"6/10/2016","1465516800","13.97"
"6/11/2016","1465603200","14.01"
"6/12/2016","1465689600","15.57"
"6/13/2016","1465776000","17.55"
"6/14/2016","1465862400","18.70"
"6/15/2016","1465948800","18.30"
"6/16/2016","1466035200","20.61"
"6/17/2016","1466121600","15.49"
"6/18/2016","1466208000","11.36"
"6/19/2016","1466294400","12.33"
"6/20/2016","1466380800","11.70"
"6/21/2016","1466467200","12.71"
"6/22/2016","1466553600","13.21"
"6/23/2016","1466640000","13.58"
"6/24/2016","1466726400","14.25"
"6/25/2016","1466812800","14.28"
"6/26/2016","1466899200","13.82"
"6/27/2016","1466985600","14.04"
"6/28/2016","1467072000","12.15"
"6/29/2016","1467158400","12.76"
"6/30/2016","1467244800","12.40"
"7/1/2016","1467331200","12.23"
"7/2/2016","1467417600","12.04"
"7/3/2016","1467504000","11.85"
"7/4/2016","1467590400","11.34"
"7/5/2016","1467676800","10.45"
"7/6/2016","1467763200","10.51"
"7/7/2016","1467849600","10.07"
"7/8/2016","1467936000","11.30"
"7/9/2016","1468022400","10.92"
"7/10/2016","1468108800","10.97"
"7/11/2016","1468195200","10.58"
"7/12/2016","1468281600","10.54"
"7/13/2016","1468368000","10.44"
"7/14/2016","1468454400","11.55"
"7/15/2016","1468540800","11.88"
"7/16/2016","1468627200","11.59"
"7/17/2016","1468713600","11.19"
"7/18/2016","1468800000","11.03"
"7/19/2016","1468886400","11.63"
"7/20/2016","1468972800","12.54"
"7/21/2016","1469059200","12.66"
"7/22/2016","1469145600","14.82"
"7/23/2016","1469232000","14.40"
"7/24/2016","1469318400","12.63"
"7/25/2016","1469404800","13.84"
"7/26/2016","1469491200","12.08"
"7/27/2016","1469577600","13.05"
"7/28/2016","1469664000","12.87"
"7/29/2016","1469750400","12.87"
"7/30/2016","1469836800","12.57"
"7/31/2016","1469923200","11.86"
"8/1/2016","1470009600","11.04"
"8/2/2016","1470096000","8.30"
"8/3/2016","1470182400","10.42"
"8/4/2016","1470268800","11.21"
"8/5/2016","1470355200","11.05"
"8/6/2016","1470441600","10.95"
"8/7/2016","1470528000","10.98"
"8/8/2016","1470614400","11.29"
"8/9/2016","1470700800","12.22"
"8/10/2016","1470787200","12.22"
"8/11/2016","1470873600","11.68"
"8/12/2016","1470960000","11.78"
"8/13/2016","1471046400","11.56"
"8/14/2016","1471132800","11.21"
"8/15/2016","1471219200","11.21"
"8/16/2016","1471305600","11.17"
"8/17/2016","1471392000","10.77"
"8/18/2016","1471478400","10.77"
"8/19/2016","1471564800","10.71"
"8/20/2016","1471651200","11.28"
"8/21/2016","1471737600","11.14"
"8/22/2016","1471824000","11.07"
"8/23/2016","1471910400","11.01"
"8/24/2016","1471996800","11.01"
"8/25/2016","1472083200","11.35"
"8/26/2016","1472169600","11.26"
"8/27/2016","1472256000","11.19"
"8/28/2016","1472342400","10.99"
"8/29/2016","1472428800","10.95"
"8/30/2016","1472515200","11.21"
"8/31/2016","1472601600","11.55"
"9/1/2016","1472688000","12.21"
"9/2/2016","1472774400","12.08"
"9/3/2016","1472860800","11.85"
"9/4/2016","1472947200","11.71"
"9/5/2016","1473033600","11.75"
"9/6/2016","1473120000","11.70"
"9/7/2016","1473206400","11.59"
"9/8/2016","1473292800","11.39"
"9/9/2016","1473379200","11.72"
"9/10/2016","1473465600","12.05"
"9/11/2016","1473552000","11.64"
"9/12/2016","1473638400","11.89"
"9/13/2016","1473724800","11.92"
"9/14/2016","1473811200","11.97"
"9/15/2016","1473897600","11.96"
"9/16/2016","1473984000","12.61"
"9/17/2016","1474070400","12.83"
"9/18/2016","1474156800","12.39"
"9/19/2016","1474243200","12.93"
"9/20/2016","1474329600","14.72"
"9/21/2016","1474416000","13.72"
"9/22/2016","1474502400","13.11"
"9/23/2016","1474588800","13.36"
"9/24/2016","1474675200","12.91"
"9/25/2016","1474761600","13.05"
"9/26/2016","1474848000","12.89"
"9/27/2016","1474934400","13.09"
"9/28/2016","1475020800","13.30"
"9/29/2016","1475107200","13.17"
"9/30/2016","1475193600","13.24"
"10/1/2016","1475280000","13.21"
"10/2/2016","1475366400","13.23"
"10/3/2016","1475452800","13.45"
"10/4/2016","1475539200","13.32"
"10/5/2016","1475625600","13.09"
"10/6/2016","1475712000","12.87"
"10/7/2016","1475798400","12.68"
"10/8/2016","1475884800","12.24"
"10/9/2016","1475971200","12.06"
"10/10/2016","1476057600","11.74"
"10/11/2016","1476144000","11.75"
"10/12/2016","1476230400","11.77"
"10/13/2016","1476316800","12.02"
"10/14/2016","1476403200","11.90"
"10/15/2016","1476489600","11.96"
"10/16/2016","1476576000","11.93"
"10/17/2016","1476662400","11.98"
"10/18/2016","1476748800","12.50"
"10/19/2016","1476835200","11.98"
"10/20/2016","1476921600","12.05"
"10/21/2016","1477008000","12.07"
"10/22/2016","1477094400","12.06"
"10/23/2016","1477180800","11.95"
"10/24/2016","1477267200","11.93"
"10/25/2016","1477353600","11.38"
"10/26/2016","1477440000","11.50"
"10/27/2016","1477526400","11.43"
"10/28/2016","1477612800","11.08"
"10/29/2016","1477699200","10.39"
"10/30/2016","1477785600","11.22"
"10/31/2016","1477872000","10.91"
"11/1/2016","1477958400","10.75"
"11/2/2016","1478044800","10.82"
"11/3/2016","1478131200","10.86"
"11/4/2016","1478217600","11.13"
"11/5/2016","1478304000","11.11"
"11/6/2016","1478390400","10.97"
"11/7/2016","1478476800","10.90"
"11/8/2016","1478563200","10.86"
"11/9/2016","1478649600","10.64"
"11/10/2016","1478736000","10.52"
"11/11/2016","1478822400","10.29"
"11/12/2016","1478908800","9.96"
"11/13/2016","1478995200","10.13"
"11/14/2016","1479081600","10.00"
"11/15/2016","1479168000","10.22"
"11/16/2016","1479254400","10.01"
"11/17/2016","1479340800","9.95"
"11/18/2016","1479427200","9.53"
"11/19/2016","1479513600","9.70"
"11/20/2016","1479600000","9.57"
"11/21/2016","1479686400","9.56"
"11/22/2016","1479772800","9.84"
"11/23/2016","1479859200","9.78"
"11/24/2016","1479945600","9.22"
"11/25/2016","1480032000","9.39"
"11/26/2016","1480118400","9.34"
"11/27/2016","1480204800","8.91"
"11/28/2016","1480291200","8.66"
"11/29/2016","1480377600","8.18"
"11/30/2016","1480464000","8.59"
"12/1/2016","1480550400","8.44"
"12/2/2016","1480636800","7.65"
"12/3/2016","1480723200","7.90"
"12/4/2016","1480809600","7.54"
"12/5/2016","1480896000","6.69"
"12/6/2016","1480982400","7.61"
"12/7/2016","1481068800","8.35"
"12/8/2016","1481155200","8.30"
"12/9/2016","1481241600","8.52"
"12/10/2016","1481328000","8.09"
"12/11/2016","1481414400","8.20"
"12/12/2016","1481500800","8.45"
"12/13/2016","1481587200","8.40"
"12/14/2016","1481673600","8.23"
"12/15/2016","1481760000","7.76"
"12/16/2016","1481846400","7.85"
"12/17/2016","1481932800","7.66"
"12/18/2016","1482019200","7.89"
"12/19/2016","1482105600","7.61"
"12/20/2016","1482192000","7.59"
"12/21/2016","1482278400","7.87"
"12/22/2016","1482364800","7.64"
"12/23/2016","1482451200","7.16"
"12/24/2016","1482537600","7.23"
"12/25/2016","1482624000","7.19"
"12/26/2016","1482710400","7.21"
"12/27/2016","1482796800","7.15"
"12/28/2016","1482883200","7.57"
"12/29/2016","1482969600","8.21"
"12/30/2016","1483056000","8.16"
"12/31/2016","1483142400","8.05"
"1/1/2017","1483228800","8.14"
"1/2/2017","1483315200","8.33"
"1/3/2017","1483401600","9.59"
"1/4/2017","1483488000","10.88"
"1/5/2017","1483574400","10.20"
"1/6/2017","1483660800","10.07"
"1/7/2017","1483747200","9.78"
"1/8/2017","1483833600","10.27"
"1/9/2017","1483920000","10.20"
"1/10/2017","1484006400","10.55"
"1/11/2017","1484092800","9.83"
"1/12/2017","1484179200","9.81"
"1/13/2017","1484265600","9.78"
"1/14/2017","1484352000","9.78"
"1/15/2017","1484438400","9.88"
"1/16/2017","1484524800","9.59"
"1/17/2017","1484611200","10.14"
"1/18/2017","1484697600","10.19"
"1/19/2017","1484784000","10.43"
"1/20/2017","1484870400","10.60"
"1/21/2017","1484956800","10.91"
"1/22/2017","1485043200","10.71"
"1/23/2017","1485129600","10.78"
"1/24/2017","1485216000","10.51"
"1/25/2017","1485302400","10.51"
"1/26/2017","1485388800","10.65"
"1/27/2017","1485475200","10.51"
"1/28/2017","1485561600","10.54"
"1/29/2017","1485648000","10.47"
"1/30/2017","1485734400","10.62"
"1/31/2017","1485820800","10.71"
"2/1/2017","1485907200","10.71"
"2/2/2017","1485993600","10.78"
"2/3/2017","1486080000","10.95"
"2/4/2017","1486166400","11.32"
"2/5/2017","1486252800","11.22"
"2/6/2017","1486339200","11.32"
"2/7/2017","1486425600","11.45"
"2/8/2017","1486512000","11.39"
"2/9/2017","1486598400","10.94"
"2/10/2017","1486684800","11.34"
"2/11/2017","1486771200","11.43"
"2/12/2017","1486857600","11.42"
"2/13/2017","1486944000","11.39"
"2/14/2017","1487030400","13.00"
"2/15/2017","1487116800","12.97"
"2/16/2017","1487203200","12.95"
"2/17/2017","1487289600","12.72"
"2/18/2017","1487376000","12.83"
"2/19/2017","1487462400","12.82"
"2/20/2017","1487548800","12.52"
"2/21/2017","1487635200","12.77"
"2/22/2017","1487721600","12.69"
"2/23/2017","1487808000","13.13"
"2/24/2017","1487894400","13.11"
"2/25/2017","1487980800","13.57"
"2/26/2017","1488067200","14.59"
"2/27/2017","1488153600","15.55"
"2/28/2017","1488240000","16.07"
"3/1/2017","1488326400","17.55"
"3/2/2017","1488412800","19.08"
"3/3/2017","1488499200","19.48"
"3/4/2017","1488585600","18.61"
"3/5/2017","1488672000","19.22"
"3/6/2017","1488758400","19.75"
"3/7/2017","1488844800","18.91"
"3/8/2017","1488931200","16.54"
"3/9/2017","1489017600","17.71"
"3/10/2017","1489104000","19.13"
"3/11/2017","1489190400","21.45"
"3/12/2017","1489276800","23.31"
"3/13/2017","1489363200","28.45"
"3/14/2017","1489449600","28.58"
"3/15/2017","1489536000","35.18"
"3/16/2017","1489622400","45.51"
"3/17/2017","1489708800","44.48"
"3/18/2017","1489795200","34.00"
"3/19/2017","1489881600","43.12"
"3/20/2017","1489968000","42.51"
"3/21/2017","1490054400","42.67"
"3/22/2017","1490140800","41.65"
"3/23/2017","1490227200","43.20"
"3/24/2017","1490313600","53.19"
"3/25/2017","1490400000","50.62"
"3/26/2017","1490486400","50.63"
"3/27/2017","1490572800","49.06"
"3/28/2017","1490659200","50.25"
"3/29/2017","1490745600","53.07"
"3/30/2017","1490832000","51.91"
"3/31/2017","1490918400","49.91"
"4/1/2017","1491004800","50.60"
"4/2/2017","1491091200","48.55"
"4/3/2017","1491177600","44.13"
"4/4/2017","1491264000","44.43"
"4/5/2017","1491350400","44.90"
"4/6/2017","1491436800","43.23"
"4/7/2017","1491523200","42.31"
"4/8/2017","1491609600","44.37"
"4/9/2017","1491696000","43.72"
"4/10/2017","1491782400","43.74"
"4/11/2017","1491868800","43.74"
"4/12/2017","1491955200","46.38"
"4/13/2017","1492041600","49.97"
"4/14/2017","1492128000","47.32"
"4/15/2017","1492214400","48.89"
"4/16/2017","1492300800","48.22"
"4/17/2017","1492387200","47.94"
"4/18/2017","1492473600","49.88"
"4/19/2017","1492560000","47.88"
"4/20/2017","1492646400","49.36"
"4/21/2017","1492732800","48.27"
"4/22/2017","1492819200","48.41"
"4/23/2017","1492905600","48.75"
"4/24/2017","1492992000","49.94"
"4/25/2017","1493078400","50.09"
"4/26/2017","1493164800","53.28"
"4/27/2017","1493251200","63.14"
"4/28/2017","1493337600","72.42"
"4/29/2017","1493424000","69.83"
"4/30/2017","1493510400","79.83"
"5/1/2017","1493596800","77.53"
"5/2/2017","1493683200","77.25"
"5/3/2017","1493769600","80.37"
"5/4/2017","1493856000","94.55"
"5/5/2017","1493942400","90.79"
"5/6/2017","1494028800","94.82"
"5/7/2017","1494115200","90.46"
"5/8/2017","1494201600","88.39"
"5/9/2017","1494288000","86.27"
"5/10/2017","1494374400","87.83"
"5/11/2017","1494460800","88.20"
"5/12/2017","1494547200","85.15"
"5/13/2017","1494633600","87.96"
"5/14/2017","1494720000","88.72"
"5/15/2017","1494806400","90.32"
"5/16/2017","1494892800","87.80"
"5/17/2017","1494979200","86.98"
"5/18/2017","1495065600","95.88"
"5/19/2017","1495152000","124.38"
"5/20/2017","1495238400","123.06"
"5/21/2017","1495324800","148.00"
"5/22/2017","1495411200","160.39"
"5/23/2017","1495497600","169.50"
"5/24/2017","1495584000","193.03"
"5/25/2017","1495670400","177.33"
"5/26/2017","1495756800","162.83"
"5/27/2017","1495843200","156.63"
"5/28/2017","1495929600","172.86"
"5/29/2017","1496016000","194.17"
"5/30/2017","1496102400","228.58"
"5/31/2017","1496188800","228.64"
"6/1/2017","1496275200","220.70"
"6/2/2017","1496361600","222.04"
"6/3/2017","1496448000","224.30"
"6/4/2017","1496534400","244.96"
"6/5/2017","1496620800","247.75"
"6/6/2017","1496707200","264.26"
"6/7/2017","1496793600","255.77"
"6/8/2017","1496880000","259.41"
"6/9/2017","1496966400","279.11"
"6/10/2017","1497052800","335.95"
"6/11/2017","1497139200","339.68"
"6/12/2017","1497225600","394.66"
"6/13/2017","1497312000","388.09"
"6/14/2017","1497398400","343.84"
"6/15/2017","1497484800","344.68"
"6/16/2017","1497571200","353.61"
"6/17/2017","1497657600","368.10"
"6/18/2017","1497744000","351.53"
"6/19/2017","1497830400","358.20"
"6/20/2017","1497916800","350.53"
"6/21/2017","1498003200","325.30"
"6/22/2017","1498089600","320.97"
"6/23/2017","1498176000","326.85"
"6/24/2017","1498262400","304.54"
"6/25/2017","1498348800","279.36"
"6/26/2017","1498435200","253.68"
"6/27/2017","1498521600","286.14"
"6/28/2017","1498608000","315.86"
"6/29/2017","1498694400","292.90"
"6/30/2017","1498780800","280.68"
"7/1/2017","1498867200","261.00"
"7/2/2017","1498953600","283.99"
"7/3/2017","1499040000","276.41"
"7/4/2017","1499126400","269.05"
"7/5/2017","1499212800","266.00"
"7/6/2017","1499299200","265.88"
"7/7/2017","1499385600","240.94"
"7/8/2017","1499472000","245.67"
"7/9/2017","1499558400","237.72"
"7/10/2017","1499644800","205.76"
"7/11/2017","1499731200","190.55"
"7/12/2017","1499817600","224.15"
"7/13/2017","1499904000","205.41"
"7/14/2017","1499990400","197.14"
"7/15/2017","1500076800","169.10"
"7/16/2017","1500163200","155.42"
"7/17/2017","1500249600","189.97"
"7/18/2017","1500336000","227.09"
"7/19/2017","1500422400","194.41"
"7/20/2017","1500508800","226.33"
"7/21/2017","1500595200","216.33"
"7/22/2017","1500681600","230.47"
"7/23/2017","1500768000","228.32"
"7/24/2017","1500854400","225.48"
"7/25/2017","1500940800","203.59"
"7/26/2017","1501027200","202.88"
"7/27/2017","1501113600","202.93"
"7/28/2017","1501200000","191.21"
"7/29/2017","1501286400","206.14"
"7/30/2017","1501372800","196.78"
"7/31/2017","1501459200","201.33"
"8/1/2017","1501545600","225.90"
"8/2/2017","1501632000","218.12"
"8/3/2017","1501718400","224.39"
"8/4/2017","1501804800","220.60"
"8/5/2017","1501891200","253.09"
"8/6/2017","1501977600","264.56"
"8/7/2017","1502064000","269.94"
"8/8/2017","1502150400","296.51"
"8/9/2017","1502236800","295.28"
"8/10/2017","1502323200","298.28"
"8/11/2017","1502409600","309.32"
"8/12/2017","1502496000","308.02"
"8/13/2017","1502582400","296.62"
"8/14/2017","1502668800","299.16"
"8/15/2017","1502755200","286.52"
"8/16/2017","1502841600","301.38"
"8/17/2017","1502928000","300.30"
"8/18/2017","1503014400","292.62"
"8/19/2017","1503100800","293.02"
"8/20/2017","1503187200","298.20"
"8/21/2017","1503273600","321.85"
"8/22/2017","1503360000","313.37"
"8/23/2017","1503446400","317.40"
"8/24/2017","1503532800","325.28"
"8/25/2017","1503619200","330.06"
"8/26/2017","1503705600","332.86"
"8/27/2017","1503792000","347.88"
"8/28/2017","1503878400","347.66"
"8/29/2017","1503964800","372.35"
"8/30/2017","1504051200","383.86"
"8/31/2017","1504137600","388.33"
"9/1/2017","1504224000","391.42"
"9/2/2017","1504310400","351.03"
"9/3/2017","1504396800","352.45"
"9/4/2017","1504483200","303.70"
"9/5/2017","1504569600","317.94"
"9/6/2017","1504656000","338.92"
"9/7/2017","1504742400","335.37"
"9/8/2017","1504828800","306.72"
"9/9/2017","1504915200","303.79"
"9/10/2017","1505001600","299.21"
"9/11/2017","1505088000","297.95"
"9/12/2017","1505174400","294.10"
"9/13/2017","1505260800","275.84"
"9/14/2017","1505347200","223.14"
"9/15/2017","1505433600","259.57"
"9/16/2017","1505520000","254.49"
"9/17/2017","1505606400","258.40"
"9/18/2017","1505692800","297.53"
"9/19/2017","1505779200","283.00"
"9/20/2017","1505865600","283.56"
"9/21/2017","1505952000","257.77"
"9/22/2017","1506038400","262.94"
"9/23/2017","1506124800","286.14"
"9/24/2017","1506211200","282.60"
"9/25/2017","1506297600","294.89"
"9/26/2017","1506384000","288.64"
"9/27/2017","1506470400","309.97"
"9/28/2017","1506556800","302.77"
"9/29/2017","1506643200","292.58"
"9/30/2017","1506729600","302.77"
"10/1/2017","1506816000","303.95"
"10/2/2017","1506902400","296.81"
"10/3/2017","1506988800","291.81"
"10/4/2017","1507075200","291.68"
"10/5/2017","1507161600","294.99"
"10/6/2017","1507248000","308.33"
"10/7/2017","1507334400","311.26"
"10/8/2017","1507420800","309.49"
"10/9/2017","1507507200","296.95"
"10/10/2017","1507593600","298.46"
"10/11/2017","1507680000","302.86"
"10/12/2017","1507766400","302.89"
"10/13/2017","1507852800","336.83"
"10/14/2017","1507939200","338.81"
"10/15/2017","1508025600","336.58"
"10/16/2017","1508112000","334.23"
"10/17/2017","1508198400","316.14"
"10/18/2017","1508284800","313.54"
"10/19/2017","1508371200","307.41"
"10/20/2017","1508457600","303.08"
"10/21/2017","1508544000","299.55"
"10/22/2017","1508630400","294.03"
"10/23/2017","1508716800","285.27"
"10/24/2017","1508803200","296.50"
"10/25/2017","1508889600","296.35"
"10/26/2017","1508976000","295.54"
"10/27/2017","1509062400","296.36"
"10/28/2017","1509148800","293.35"
"10/29/2017","1509235200","304.04"
"10/30/2017","1509321600","306.80"
"10/31/2017","1509408000","303.64"
"11/1/2017","1509494400","289.42"
"11/2/2017","1509580800","284.92"
"11/3/2017","1509667200","304.51"
"11/4/2017","1509753600","300.04"
"11/5/2017","1509840000","296.23"
"11/6/2017","1509926400","296.82"
"11/7/2017","1510012800","291.84"
"11/8/2017","1510099200","307.35"
"11/9/2017","1510185600","319.66"
"11/10/2017","1510272000","296.86"
"11/11/2017","1510358400","314.23"
"11/12/2017","1510444800","306.02"
"11/13/2017","1510531200","314.60"
"11/14/2017","1510617600","334.72"
"11/15/2017","1510704000","331.20"
"11/16/2017","1510790400","330.32"
"11/17/2017","1510876800","331.72"
"11/18/2017","1510963200","346.65"
"11/19/2017","1511049600","354.60"
"11/20/2017","1511136000","367.71"
"11/21/2017","1511222400","360.52"
"11/22/2017","1511308800","380.84"
"11/23/2017","1511395200","406.57"
"11/24/2017","1511481600","470.43"
"11/25/2017","1511568000","464.61"
"11/26/2017","1511654400","470.54"
"11/27/2017","1511740800","475.24"
"11/28/2017","1511827200","466.27"
"11/29/2017","1511913600","427.42"
"11/30/2017","1512000000","434.85"
"12/1/2017","1512086400","461.58"
"12/2/2017","1512172800","457.96"
"12/3/2017","1512259200","462.81"
"12/4/2017","1512345600","466.93"
"12/5/2017","1512432000","453.96"
"12/6/2017","1512518400","422.48"
"12/7/2017","1512604800","421.15"
"12/8/2017","1512691200","451.74"
"12/9/2017","1512777600","472.86"
"12/10/2017","1512864000","436.49"
"12/11/2017","1512950400","513.29"
"12/12/2017","1513036800","656.52"
"12/13/2017","1513123200","699.09"
"12/14/2017","1513209600","693.58"
"12/15/2017","1513296000","684.27"
"12/16/2017","1513382400","692.83"
"12/17/2017","1513468800","717.71"
"12/18/2017","1513555200","785.99"
"12/19/2017","1513641600","812.50"
"12/20/2017","1513728000","799.17"
"12/21/2017","1513814400","789.39"
"12/22/2017","1513900800","657.83"
"12/23/2017","1513987200","700.44"
"12/24/2017","1514073600","675.91"
"12/25/2017","1514160000","723.14"
"12/26/2017","1514246400","753.40"
"12/27/2017","1514332800","739.94"
"12/28/2017","1514419200","716.69"
"12/29/2017","1514505600","739.60"
"12/30/2017","1514592000","692.99"
"12/31/2017","1514678400","741.13"
"1/1/2018","1514764800","756.20"
"1/2/2018","1514851200","861.97"
"1/3/2018","1514937600","941.10"
"1/4/2018","1515024000","944.83"
"1/5/2018","1515110400","967.13"
"1/6/2018","1515196800","1006.41"
"1/7/2018","1515283200","1117.75"
"1/8/2018","1515369600","1136.11"
"1/9/2018","1515456000","1289.24"
"1/10/2018","1515542400","1248.99"
"1/11/2018","1515628800","1139.32"
"1/12/2018","1515715200","1261.03"
"1/13/2018","1515801600","1385.02"
"1/14/2018","1515888000","1359.48"
"1/15/2018","1515974400","1278.69"
"1/16/2018","1516060800","1050.26"
"1/17/2018","1516147200","1024.69"
"1/18/2018","1516233600","1012.97"
"1/19/2018","1516320000","1037.36"
"1/20/2018","1516406400","1150.50"
"1/21/2018","1516492800","1049.09"
"1/22/2018","1516579200","999.64"
"1/23/2018","1516665600","984.47"
"1/24/2018","1516752000","1061.78"
"1/25/2018","1516838400","1046.37"
"1/26/2018","1516924800","1048.58"
"1/27/2018","1517011200","1109.08"
"1/28/2018","1517097600","1231.58"
"1/29/2018","1517184000","1169.96"
"1/30/2018","1517270400","1063.75"
"1/31/2018","1517356800","1111.31"
"2/1/2018","1517443200","1026.19"
"2/2/2018","1517529600","917.47"
"2/3/2018","1517616000","970.87"
"2/4/2018","1517702400","827.59"
"2/5/2018","1517788800","695.08"
"2/6/2018","1517875200","785.01"
"2/7/2018","1517961600","751.81"
"2/8/2018","1518048000","813.55"
"2/9/2018","1518134400","877.88"
"2/10/2018","1518220800","850.75"
"2/11/2018","1518307200","811.24"
"2/12/2018","1518393600","865.27"
"2/13/2018","1518480000","840.98"
"2/14/2018","1518566400","920.11"
"2/15/2018","1518652800","927.95"
"2/16/2018","1518739200","938.02"
"2/17/2018","1518825600","974.77"
"2/18/2018","1518912000","913.90"
"2/19/2018","1518998400","939.79"
"2/20/2018","1519084800","885.52"
"2/21/2018","1519171200","840.10"
"2/22/2018","1519257600","804.63"
"2/23/2018","1519344000","854.70"
"2/24/2018","1519430400","833.49"
"2/25/2018","1519516800","840.28"
"2/26/2018","1519603200","867.62"
"2/27/2018","1519689600","871.58"
"2/28/2018","1519776000","851.50"
"3/1/2018","1519862400","869.87"
"3/2/2018","1519948800","855.60"
"3/3/2018","1520035200","855.65"
"3/4/2018","1520121600","864.83"
"3/5/2018","1520208000","849.42"
"3/6/2018","1520294400","815.69"
"3/7/2018","1520380800","751.13"
"3/8/2018","1520467200","698.83"
"3/9/2018","1520553600","726.92"
"3/10/2018","1520640000","682.30"
"3/11/2018","1520726400","720.36"
"3/12/2018","1520812800","697.02"
"3/13/2018","1520899200","689.96"
"3/14/2018","1520985600","613.15"
"3/15/2018","1521072000","610.56"
"3/16/2018","1521158400","600.53"
"3/17/2018","1521244800","549.79"
"3/18/2018","1521331200","537.38"
"3/19/2018","1521417600","555.55"
"3/20/2018","1521504000","557.57"
"3/21/2018","1521590400","559.91"
"3/22/2018","1521676800","539.89"
"3/23/2018","1521763200","543.83"
"3/24/2018","1521849600","520.16"
"3/25/2018","1521936000","523.01"
"3/26/2018","1522022400","486.25"
"3/27/2018","1522108800","448.78"
"3/28/2018","1522195200","445.93"
"3/29/2018","1522281600","383.90"
"3/30/2018","1522368000","393.82"
"3/31/2018","1522454400","394.07"
"4/1/2018","1522540800","378.85"
"4/2/2018","1522627200","384.68"
"4/3/2018","1522713600","415.93"
"4/4/2018","1522800000","378.65"
"4/5/2018","1522886400","381.36"
"4/6/2018","1522972800","370.35"
"4/7/2018","1523059200","384.98"
"4/8/2018","1523145600","400.72"
"4/9/2018","1523232000","399.02"
"4/10/2018","1523318400","415.65"
"4/11/2018","1523404800","430.42"
"4/12/2018","1523491200","493.95"
"4/13/2018","1523577600","494.96"
"4/14/2018","1523664000","502.79"
"4/15/2018","1523750400","534.15"
"4/16/2018","1523836800","511.67"
"4/17/2018","1523923200","503.03"
"4/18/2018","1524009600","525.78"
"4/19/2018","1524096000","567.25"
"4/20/2018","1524182400","617.16"
"4/21/2018","1524268800","605.17"
"4/22/2018","1524355200","621.33"
"4/23/2018","1524441600","644.13"
"4/24/2018","1524528000","703.35"
"4/25/2018","1524614400","617.73"
"4/26/2018","1524700800","661.45"
"4/27/2018","1524787200","643.33"
"4/28/2018","1524873600","683.02"
"4/29/2018","1524960000","689.31"
"4/30/2018","1525046400","670.04"
"5/1/2018","1525132800","670.81"
"5/2/2018","1525219200","686.74"
"5/3/2018","1525305600","777.62"
"5/4/2018","1525392000","784.21"
"5/5/2018","1525478400","816.58"
"5/6/2018","1525564800","790.39"
"5/7/2018","1525651200","752.40"
"5/8/2018","1525737600","747.79"
"5/9/2018","1525824000","751.27"
"5/10/2018","1525910400","723.61"
"5/11/2018","1525996800","677.80"
"5/12/2018","1526083200","683.64"
"5/13/2018","1526169600","729.34"
"5/14/2018","1526256000","727.41"
"5/15/2018","1526342400","705.64"
"5/16/2018","1526428800","706.72"
"5/17/2018","1526515200","668.38"
"5/18/2018","1526601600","693.57"
"5/19/2018","1526688000","696.05"
"5/20/2018","1526774400","715.15"
"5/21/2018","1526860800","696.73"
"5/22/2018","1526947200","640.84"
"5/23/2018","1527033600","577.01"
"5/24/2018","1527120000","602.59"
"5/25/2018","1527206400","584.77"
"5/26/2018","1527292800","585.76"
"5/27/2018","1527379200","569.64"
"5/28/2018","1527465600","512.03"
"5/29/2018","1527552000","566.59"
"5/30/2018","1527638400","557.12"
"5/31/2018","1527724800","577.23"
"6/1/2018","1527811200","579.01"
"6/2/2018","1527897600","590.53"
"6/3/2018","1527984000","619.04"
"6/4/2018","1528070400","591.31"
"6/5/2018","1528156800","608.23"
"6/6/2018","1528243200","606.30"
"6/7/2018","1528329600","604.44"
"6/8/2018","1528416000","599.55"
"6/9/2018","1528502400","593.38"
"6/10/2018","1528588800","524.74"
"6/11/2018","1528675200","531.15"
"6/12/2018","1528761600","494.53"
"6/13/2018","1528848000","476.30"
"6/14/2018","1528934400","519.83"
"6/15/2018","1529020800","487.51"
"6/16/2018","1529107200","497.22"
"6/17/2018","1529193600","496.74"
"6/18/2018","1529280000","517.63"
"6/19/2018","1529366400","538.45"
"6/20/2018","1529452800","536.16"
"6/21/2018","1529539200","525.77"
"6/22/2018","1529625600","462.16"
"6/23/2018","1529712000","474.18"
"6/24/2018","1529798400","455.25"
"6/25/2018","1529884800","458.82"
"6/26/2018","1529971200","429.58"
"6/27/2018","1530057600","441.75"
"6/28/2018","1530144000","420.72"
"6/29/2018","1530230400","435.25"
"6/30/2018","1530316800","453.42"
"7/1/2018","1530403200","451.95"
"7/2/2018","1530489600","476.58"
"7/3/2018","1530576000","461.95"
"7/4/2018","1530662400","467.19"
"7/5/2018","1530748800","467.55"
"7/6/2018","1530835200","469.93"
"7/7/2018","1530921600","485.81"
"7/8/2018","1531008000","486.19"
"7/9/2018","1531094400","471.48"
"7/10/2018","1531180800","432.69"
"7/11/2018","1531267200","445.59"
"7/12/2018","1531353600","430.91"
"7/13/2018","1531440000","432.46"
"7/14/2018","1531526400","433.74"
"7/15/2018","1531612800","449.62"
"7/16/2018","1531699200","478.75"
"7/17/2018","1531785600","499.06"
"7/18/2018","1531872000","479.02"
"7/19/2018","1531958400","468.65"
"7/20/2018","1532044800","448.84"
"7/21/2018","1532131200","461.04"
"7/22/2018","1532217600","457.65"
"7/23/2018","1532304000","449.63"
"7/24/2018","1532390400","479.47"
"7/25/2018","1532476800","471.28"
"7/26/2018","1532563200","462.03"
"7/27/2018","1532649600","469.69"
"7/28/2018","1532736000","468.55"
"7/29/2018","1532822400","466.20"
"7/30/2018","1532908800","456.56"
"7/31/2018","1532995200","431.99"
"8/1/2018","1533081600","419.87"
"8/2/2018","1533168000","410.83"
"8/3/2018","1533254400","417.62"
"8/4/2018","1533340800","406.91"
"8/5/2018","1533427200","408.81"
"8/6/2018","1533513600","404.95"
"8/7/2018","1533600000","377.94"
"8/8/2018","1533686400","355.57"
"8/9/2018","1533772800","363.51"
"8/10/2018","1533859200","331.57"
"8/11/2018","1533945600","318.01"
"8/12/2018","1534032000","318.20"
"8/13/2018","1534118400","284.03"
"8/14/2018","1534204800","278.31"
"8/15/2018","1534291200","281.24"
"8/16/2018","1534377600","286.80"
"8/17/2018","1534464000","317.57"
"8/18/2018","1534550400","294.85"
"8/19/2018","1534636800","299.62"
"8/20/2018","1534723200","270.81"
"8/21/2018","1534809600","281.13"
"8/22/2018","1534896000","270.37"
"8/23/2018","1534982400","275.83"
"8/24/2018","1535068800","281.37"
"8/25/2018","1535155200","277.56"
"8/26/2018","1535241600","274.30"
"8/27/2018","1535328000","288.02"
"8/28/2018","1535414400","295.55"
"8/29/2018","1535500800","288.67"
"8/30/2018","1535587200","284.15"
"8/31/2018","1535673600","281.66"
"9/1/2018","1535760000","295.36"
"9/2/2018","1535846400","295.02"
"9/3/2018","1535932800","288.97"
"9/4/2018","1536019200","285.23"
"9/5/2018","1536105600","228.27"
"9/6/2018","1536192000","229.52"
"9/7/2018","1536278400","215.14"
"9/8/2018","1536364800","196.77"
"9/9/2018","1536451200","195.99"
"9/10/2018","1536537600","197.14"
"9/11/2018","1536624000","185.15"
"9/12/2018","1536710400","183.03"
"9/13/2018","1536796800","211.27"
"9/14/2018","1536883200","208.87"
"9/15/2018","1536969600","221.63"
"9/16/2018","1537056000","220.12"
"9/17/2018","1537142400","196.04"
"9/18/2018","1537228800","208.39"
"9/19/2018","1537315200","209.78"
"9/20/2018","1537401600","224.76"
"9/21/2018","1537488000","247.69"
"9/22/2018","1537574400","240.78"
"9/23/2018","1537660800","244.55"
"9/24/2018","1537747200","227.92"
"9/25/2018","1537833600","219.20"
"9/26/2018","1537920000","214.21"
"9/27/2018","1538006400","229.09"
"9/28/2018","1538092800","221.56"
"9/29/2018","1538179200","231.32"
"9/30/2018","1538265600","232.60"
"10/1/2018","1538352000","230.89"
"10/2/2018","1538438400","225.41"
"10/3/2018","1538524800","219.97"
"10/4/2018","1538611200","221.76"
"10/5/2018","1538697600","227.90"
"10/6/2018","1538784000","224.62"
"10/7/2018","1538870400","225.65"
"10/8/2018","1538956800","229.33"
"10/9/2018","1539043200","227.49"
"10/10/2018","1539129600","225.26"
"10/11/2018","1539216000","189.83"
"10/12/2018","1539302400","195.97"
"10/13/2018","1539388800","199.45"
"10/14/2018","1539475200","194.99"
"10/15/2018","1539561600","210.80"
"10/16/2018","1539648000","210.22"
"10/17/2018","1539734400","207.60"
"10/18/2018","1539820800","202.49"
"10/19/2018","1539907200","202.86"
"10/20/2018","1539993600","205.08"
"10/21/2018","1540080000","204.77"
"10/22/2018","1540166400","203.60"
"10/23/2018","1540252800","203.70"
"10/24/2018","1540339200","202.92"
"10/25/2018","1540425600","201.23"
"10/26/2018","1540512000","203.37"
"10/27/2018","1540598400","202.79"
"10/28/2018","1540684800","203.72"
"10/29/2018","1540771200","195.67"
"10/30/2018","1540857600","196.19"
"10/31/2018","1540944000","197.85"
"11/1/2018","1541030400","198.73"
"11/2/2018","1541116800","201.02"
"11/3/2018","1541203200","199.47"
"11/4/2018","1541289600","211.30"
"11/5/2018","1541376000","209.70"
"11/6/2018","1541462400","219.56"
"11/7/2018","1541548800","217.99"
"11/8/2018","1541635200","211.29"
"11/9/2018","1541721600","209.39"
"11/10/2018","1541808000","211.90"
"11/11/2018","1541894400","211.70"
"11/12/2018","1541980800","210.81"
"11/13/2018","1542067200","206.42"
"11/14/2018","1542153600","182.72"
"11/15/2018","1542240000","181.53"
"11/16/2018","1542326400","174.84"
"11/17/2018","1542412800","174.22"
"11/18/2018","1542499200","177.53"
"11/19/2018","1542585600","148.22"
"11/20/2018","1542672000","130.74"
"11/21/2018","1542758400","136.50"
"11/22/2018","1542844800","124.83"
"11/23/2018","1542931200","123.37"
"11/24/2018","1543017600","112.75"
"11/25/2018","1543104000","116.75"
"11/26/2018","1543190400","108.87"
"11/27/2018","1543276800","110.19"
"11/28/2018","1543363200","122.88"
"11/29/2018","1543449600","117.48"
"11/30/2018","1543536000","112.87"
"12/1/2018","1543622400","118.50"
"12/2/2018","1543708800","115.96"
"12/3/2018","1543795200","108.23"
"12/4/2018","1543881600","109.82"
"12/5/2018","1543968000","101.57"
"12/6/2018","1544054400","90.43"
"12/7/2018","1544140800","93.61"
"12/8/2018","1544227200","91.44"
"12/9/2018","1544313600","94.42"
"12/10/2018","1544400000","90.70"
"12/11/2018","1544486400","88.05"
"12/12/2018","1544572800","90.52"
"12/13/2018","1544659200","86.39"
"12/14/2018","1544745600","83.90"
"12/15/2018","1544832000","84.27"
"12/16/2018","1544918400","85.39"
"12/17/2018","1545004800","95.44"
"12/18/2018","1545091200","102.44"
"12/19/2018","1545177600","100.63"
"12/20/2018","1545264000","116.43"
"12/21/2018","1545350400","109.44"
"12/22/2018","1545436800","118.36"
"12/23/2018","1545523200","131.56"
"12/24/2018","1545609600","140.87"
"12/25/2018","1545696000","130.99"
"12/26/2018","1545782400","132.61"
"12/27/2018","1545868800","116.72"
"12/28/2018","1545955200","139.73"
"12/29/2018","1546041600","137.30"
"12/30/2018","1546128000","141.33"
"12/31/2018","1546214400","133.49"
"1/1/2019","1546300800","142.66"
"1/2/2019","1546387200","156.57"
"1/3/2019","1546473600","149.44"
"1/4/2019","1546560000","156.04"
"1/5/2019","1546646400","156.23"
"1/6/2019","1546732800","158.61"
"1/7/2019","1546819200","152.09"
"1/8/2019","1546905600","151.10"
"1/9/2019","1546992000","151.17"
"1/10/2019","1547078400","127.96"
"1/11/2019","1547164800","127.16"
"1/12/2019","1547251200","125.83"
"1/13/2019","1547337600","125.68"
"1/14/2019","1547424000","116.45"
"1/15/2019","1547510400","129.57"
"1/16/2019","1547596800","121.61"
"1/17/2019","1547683200","123.36"
"1/18/2019","1547769600","123.57"
"1/19/2019","1547856000","120.31"
"1/20/2019","1547942400","118.41"
"1/21/2019","1548028800","116.72"
"1/22/2019","1548115200","118.91"
"1/23/2019","1548201600","118.99"
"1/24/2019","1548288000","117.70"
"1/25/2019","1548374400","116.32"
"1/26/2019","1548460800","115.91"
"1/27/2019","1548547200","112.27"
"1/28/2019","1548633600","103.46"
"1/29/2019","1548720000","106.48"
"1/30/2019","1548806400","105.22"
"1/31/2019","1548892800","106.89"
"2/1/2019","1548979200","107.10"
"2/2/2019","1549065600","107.90"
"2/3/2019","1549152000","107.21"
"2/4/2019","1549238400","106.90"
"2/5/2019","1549324800","106.93"
"2/6/2019","1549411200","104.50"
"2/7/2019","1549497600","104.30"
"2/8/2019","1549584000","119.49"
"2/9/2019","1549670400","119.13"
"2/10/2019","1549756800","125.58"
"2/11/2019","1549843200","120.76"
"2/12/2019","1549929600","122.63"
"2/13/2019","1550016000","121.73"
"2/14/2019","1550102400","120.85"
"2/15/2019","1550188800","122.02"
"2/16/2019","1550275200","121.75"
"2/17/2019","1550361600","134.28"
"2/18/2019","1550448000","146.53"
"2/19/2019","1550534400","144.40"
"2/20/2019","1550620800","149.23"
"2/21/2019","1550707200","145.59"
"2/22/2019","1550793600","145.68"
"2/23/2019","1550880000","149.48"
"2/24/2019","1550966400","159.48"
"2/25/2019","1551052800","139.02"
"2/26/2019","1551139200","136.23"
"2/27/2019","1551225600","135.94"
"2/28/2019","1551312000","136.29"
"3/1/2019","1551398400","136.88"
"3/2/2019","1551484800","134.04"
"3/3/2019","1551571200","131.21"
"3/4/2019","1551657600","127.19"
"3/5/2019","1551744000","137.45"
"3/6/2019","1551830400","138.49"
"3/7/2019","1551916800","138.01"
"3/8/2019","1552003200","134.14"
"3/9/2019","1552089600","134.14"
"3/10/2019","1552176000","136.36"
"3/11/2019","1552262400","133.54"
"3/12/2019","1552348800","134.37"
"3/13/2019","1552435200","132.93"
"3/14/2019","1552521600","132.89"
"3/15/2019","1552608000","138.52"
"3/16/2019","1552694400","141.68"
"3/17/2019","1552780800","139.74"
"3/18/2019","1552867200","138.50"
"3/19/2019","1552953600","139.46"
"3/20/2019","1553040000","139.48"
"3/21/2019","1553126400","135.61"
"3/22/2019","1553212800","137.79"
"3/23/2019","1553299200","137.74"
"3/24/2019","1553385600","136.21"
"3/25/2019","1553472000","133.96"
"3/26/2019","1553558400","134.29"
"3/27/2019","1553644800","138.85"
"3/28/2019","1553731200","138.39"
"3/29/2019","1553817600","144.41"
"3/30/2019","1553904000","144.00"
"3/31/2019","1553990400","143.26"
"4/1/2019","1554076800","142.39"
"4/2/2019","1554163200","164.93"
"4/3/2019","1554249600","161.18"
"4/4/2019","1554336000","162.44"
"4/5/2019","1554422400","158.26"
"4/6/2019","1554508800","166.17"
"4/7/2019","1554595200","175.57"
"4/8/2019","1554681600","181.06"
"4/9/2019","1554768000","176.30"
"4/10/2019","1554854400","176.04"
"4/11/2019","1554940800","165.24"
"4/12/2019","1555027200","164.56"
"4/13/2019","1555113600","165.22"
"4/14/2019","1555200000","164.76"
"4/15/2019","1555286400","160.30"
"4/16/2019","1555372800","166.90"
"4/17/2019","1555459200","165.69"
"4/18/2019","1555545600","167.01"
"4/19/2019","1555632000","174.05"
"4/20/2019","1555718400","174.70"
"4/21/2019","1555804800","174.04"
"4/22/2019","1555891200","170.61"
"4/23/2019","1555977600","170.66"
"4/24/2019","1556064000","166.05"
"4/25/2019","1556150400","165.63"
"4/26/2019","1556236800","152.63"
"4/27/2019","1556323200","158.36"
"4/28/2019","1556409600","158.05"
"4/29/2019","1556496000","156.69"
"4/30/2019","1556582400","159.81"
"5/1/2019","1556668800","161.42"
"5/2/2019","1556755200","161.29"
"5/3/2019","1556841600","168.24"
"5/4/2019","1556928000","163.61"
"5/5/2019","1557014400","163.94"
"5/6/2019","1557100800","164.26"
"5/7/2019","1557187200","174.84"
"5/8/2019","1557273600","171.42"
"5/9/2019","1557360000","171.34"
"5/10/2019","1557446400","172.61"
"5/11/2019","1557532800","172.33"
"5/12/2019","1557619200","199.09"
"5/13/2019","1557705600","187.31"
"5/14/2019","1557792000","217.16"
"5/15/2019","1557878400","235.52"
"5/16/2019","1557964800","264.47"
"5/17/2019","1558051200","232.42"
"5/18/2019","1558137600","242.96"
"5/19/2019","1558224000","254.81"
"5/20/2019","1558310400","252.10"
"5/21/2019","1558396800","254.94"
"5/22/2019","1558483200","256.83"
"5/23/2019","1558569600","245.60"
"5/24/2019","1558656000","249.61"
"5/25/2019","1558742400","251.75"
"5/26/2019","1558828800","268.26"
"5/27/2019","1558915200","271.83"
"5/28/2019","1559001600","271.45"
"5/29/2019","1559088000","265.28"
"5/30/2019","1559174400","254.45"
"5/31/2019","1559260800","267.42"
"6/1/2019","1559347200","267.81"
"6/2/2019","1559433600","269.31"
"6/3/2019","1559520000","249.61"
"6/4/2019","1559606400","251.08"
"6/5/2019","1559692800","246.16"
"6/6/2019","1559779200","249.43"
"6/7/2019","1559865600","251.19"
"6/8/2019","1559952000","244.40"
"6/9/2019","1560038400","231.43"
"6/10/2019","1560124800","247.96"
"6/11/2019","1560211200","245.16"
"6/12/2019","1560297600","263.05"
"6/13/2019","1560384000","255.09"
"6/14/2019","1560470400","256.19"
"6/15/2019","1560556800","269.22"
"6/16/2019","1560643200","268.53"
"6/17/2019","1560729600","273.92"
"6/18/2019","1560816000","264.51"
"6/19/2019","1560902400","269.01"
"6/20/2019","1560988800","268.25"


==> data/line_50_discounted_value_BASE_LINE_INTERNAL_BATCH_PUSH_ONE_AMOUNT_100.csv <==
#   discounted_value
100 6.62056
200 13.23856
300 19.85656
400 26.47456
500 33.09256
600 39.71056
700 46.32856
800 52.94656
900 59.56456
1000    66.18256
1100    72.80056
1200    79.41856
1300    86.03656
1400    92.65456
1500    99.27256
1600    105.89056
1700    112.50856
1800    119.12656
1900    125.74456
2000    132.36256
2100    138.98056
2200    145.59856
2300    152.21656
2400    158.83456
2500    165.45256
2600    172.07056
2700    178.68856
2800    185.30656
2900    191.92456
3000    198.54256
3100    205.16056
3200    211.77856
3300    218.39656
3400    225.01456
3500    231.63256
3600    238.25056
3700    244.86856
3800    251.48656
3900    258.10456
4000    264.72256
4100    271.34056
4200    277.95856
4300    284.57656
4400    291.19456
4500    297.81256
4600    304.43056
4700    311.04856
4800    317.66656
4900    324.28456
5000    330.90256

==> data/line_50_discounted_value_EXTERNAL_BATCH_PUSH_100.csv <==
#	discounted_value
100	17.98157
200	35.95994
300	53.93639
400	71.91668
500	89.89697
600	107.87022
700	125.85691
800	143.8404
900	161.81941
1000	179.7965
1100	197.78575
1200	215.75068
1300	233.74505
1400	251.71766
1500	269.68643
1600	287.68144
1700	305.66877
1800	323.63562
1900	341.62295
2000	359.60452
2100	377.57393
2200	395.56702
2300	413.53259
2400	431.50456
2500	449.49509
2600	467.47858
2700	485.46015
2800	503.43212
2900	521.42073
3000	539.37862
3100	557.36147
3200	575.3392
3300	593.33357
3400	611.31386
3500	629.27303
3600	647.2866
3700	665.27073
3800	683.22286
3900	701.22363
4000	719.1668
4100	737.17461
4200	755.14722
4300	773.11599
4400	791.12252
4500	809.09833
4600	827.07798
4700	845.05251
4800	863.04176
4900	881.01693
5000	898.97738


==> data/line_50_discounted_value_EXTERNAL_BATCH_PUSH_ONE_AMOUNT_100.csv <==
#	discounted_value
100	17.65376
200	35.30432
300	52.95296
400	70.60544
500	88.25792
600	105.90336
700	123.56224
800	141.21792
900	158.86912
1000	176.5184
1100	194.17984
1200	211.81696
1300	229.48352
1400	247.12832
1500	264.76928
1600	282.43648
1700	300.096
1800	317.73504
1900	335.39456
2000	353.04832
2100	370.68992
2200	388.3552
2300	405.99296
2400	423.63712
2500	441.29984
2600	458.95552
2700	476.60928
2800	494.25344
2900	511.91424
3000	529.54432
3100	547.19936
3200	564.84928
3300	582.51584
3400	600.16832
3500	617.79968
3600	635.48544
3700	653.14176
3800	670.76608
3900	688.43904
4000	706.0544
4100	723.7344
4200	741.3792
4300	759.02016
4400	776.69888
4500	794.34688
4600	811.99872
4700	829.64544
4800	847.30688
4900	864.95424
5000	882.58688


==> data/line_50_discounted_value_INTERNAL_BATCH_PULL_100.csv <==
#	discounted_value
100	9.28674
200	18.57028
300	27.8519
400	37.13736
500	46.42282
600	55.70124
700	64.9931
800	74.28176
900	83.56594
1000	92.8482
1100	102.14262
1200	111.41272
1300	120.71226
1400	129.99004
1500	139.26398
1600	148.56416
1700	157.85666
1800	167.12868
1900	176.42118
2000	185.70792
2100	194.9825
2200	204.28076
2300	213.5515
2400	222.82864
2500	232.12434
2600	241.413
2700	250.69974
2800	259.97688
2900	269.27066
3000	278.53372
3100	287.82174
3200	297.10464
3300	306.40418
3400	315.68964
3500	324.95398
3600	334.27272
3700	343.56202
3800	352.81932
3900	362.12526
4000	371.3736
4100	380.68658
4200	389.96436
4300	399.2383
4400	408.55
4500	417.83098
4600	427.1158
4700	436.3955
4800	445.68992
4900	454.97026
5000	464.23588


==> data/line_50_discounted_value_INTERNAL_BATCH_PULL_ONE_AMOUNT_100.csv <==
#	discounted_value
100	8.95894
200	17.91468
300	26.8685
400	35.82616
500	44.78382
600	53.73444
700	62.6985
800	71.65936
900	80.61574
1000	89.5702
1100	98.53682
1200	107.47912
1300	116.45086
1400	125.40084
1500	134.34698
1600	143.31936
1700	152.28406
1800	161.22828
1900	170.19298
2000	179.15192
2100	188.0987
2200	197.06916
2300	206.0121
2400	214.96144
2500	223.92934
2600	232.8902
2700	241.84914
2800	250.79848
2900	259.76446
3000	268.69972
3100	277.65994
3200	286.61504
3300	295.58678
3400	304.54444
3500	313.48098
3600	322.47192
3700	331.43342
3800	340.36292
3900	349.34106
4000	358.2616
4100	367.24678
4200	376.19676
4300	385.1429
4400	394.1268
4500	403.07998
4600	412.037
4700	420.9889
4800	429.95552
4900	438.90806
5000	447.84588


==> data/line_50_discounted_value_INTERNAL_BATCH_PULL_ONE_AMOUNT_USER_COST.csv <==
#	discounted_value
100	29.2428
200	58.4824
300	87.72008
400	116.9616
500	146.20312
600	175.4376
700	203.78952
800	233.93024
900	263.17048
1000	292.4088
1100	321.65928
1200	350.88544
1300	380.14104
1400	409.37488
1500	438.60488
1600	467.86112
1700	497.10968
1800	526.33776
1900	555.58632
2000	584.82912
2100	614.05976
2200	643.31408
2300	672.54088
2400	701.77408
2500	731.02584
2600	760.27056
2700	789.51336
2800	818.74656
2900	847.9964
3000	877.21552
3100	904.4756
3200	935.69856
3300	964.95416
3400	994.19568
3500	1023.41608
3600	1052.69088
3700	1081.93624
3800	1111.1496
3900	1140.4116
4000	1169.616
4100	1198.88504
4200	1228.11888
4300	1257.34888
4400	1286.61664
4500	1315.85368
4600	1345.09456
4700	1374.33032
4800	1403.5808
4900	1432.8172
5000	1462.03888


==> data/line_50_discounted_value_INTERNAL_BATCH_PULL_USER_COST.csv <==
#	discounted_value
100	29.2428
200	58.4824
300	87.72008
400	116.9616
500	146.20312
600	175.4376
700	203.78952
800	233.93024
900	263.17048
1000	292.4088
1100	321.65928
1200	350.88544
1300	380.14104
1400	409.37488
1500	438.60488
1600	467.86112
1700	497.10968
1800	526.33776
1900	555.58632
2000	584.82912
2100	614.05976
2200	643.31408
2300	672.54088
2400	701.77408
2500	731.02584
2600	760.27056
2700	789.51336
2800	818.74656
2900	847.9964
3000	877.21552
3100	904.4756
3200	935.69856
3300	964.95416
3400	994.19568
3500	1023.41608
3600	1052.69088
3700	1081.93624
3800	1111.1496
3900	1140.4116
4000	1169.616
4100	1198.88504
4200	1228.11888
4300	1257.34888
4400	1286.61664
4500	1315.85368
4600	1345.09456
4700	1374.33032
4800	1403.5808
4900	1432.8172
5000	1462.03888


==> data/line_50_discounted_value_INTERNAL_BATCH_PUSH_100.csv <==
#	discounted_value
100	15.35908
200	30.71496
300	46.06892
400	61.42672
500	76.78452
600	92.13528
700	107.49948
800	122.86048
900	138.217
1000	153.5716
1100	168.93836
1200	184.2808
1300	199.65268
1400	215.0028
1500	230.34908
1600	245.7216
1700	261.08644
1800	276.4308
1900	291.79564
2000	307.15472
2100	322.50164
2200	337.87224
2300	353.21532
2400	368.5648
2500	383.93284
2600	399.29384
2700	414.65292
2800	430.0024
2900	445.36852
3000	460.70392
3100	476.06428
3200	491.41952
3300	506.7914
3400	522.1492
3500	537.48588
3600	552.87696
3700	568.2386
3800	583.56824
3900	598.94652
4000	614.2672
4100	629.65252
4200	645.00264
4300	660.34892
4400	675.73296
4500	691.08628
4600	706.44344
4700	721.79548
4800	737.16224
4900	752.51492
5000	767.85288


==> data/line_50_discounted_value_INTERNAL_BATCH_PUSH_ONE_AMOUNT_100.csv <==
#	discounted_value
100	15.03282
200	30.06244
300	45.09014
400	60.12168
500	75.15322
600	90.17772
700	105.21566
800	120.2504
900	135.28066
1000	150.309
1100	165.3495
1200	180.36568
1300	195.4113
1400	210.43516
1500	225.45518
1600	240.50144
1700	255.54002
1800	270.55812
1900	285.5967
2000	300.62952
2100	315.65018
2200	330.69452
2300	345.71134
2400	360.73456
2500	375.77634
2600	390.81108
2700	405.8439
2800	420.86712
2900	435.90698
3000	450.91612
3100	465.95022
3200	480.9792
3300	496.02482
3400	511.05636
3500	526.06678
3600	541.1316
3700	556.16698
3800	571.17036
3900	586.22238
4000	601.2168
4100	616.27586
4200	631.29972
4300	646.31974
4400	661.37752
4500	676.40458
4600	691.43548
4700	706.46126
4800	721.50176
4900	736.52818
5000	751.53988


==> data/line_50_discounted_value_NAIVE_PUSH.csv <==
#	discounted_value
100	36.7068
200	73.4104
300	110.11208
400	146.8176
500	183.52312
600	220.2216
700	256.93352
800	293.64224
900	330.34648
1000	367.0488
1100	403.76328
1200	440.45344
1300	477.17304
1400	513.87088
1500	550.56488
1600	587.28512
1700	623.99768
1800	660.68976
1900	697.40232
2000	734.10912
2100	770.80376
2200	807.52208
2300	844.21288
2400	880.91008
2500	917.62584
2600	954.33456
2700	991.04136
2800	1027.73856
2900	1064.4524
3000	1101.13552
3100	1137.8436
3200	1174.54656
3300	1211.26616
3400	1247.97168
3500	1284.65608
3600	1321.39488
3700	1358.10424
3800	1394.7816
3900	1431.5076
4000	1468.176
4100	1504.90904
4200	1541.60688
4300	1578.30088
4400	1615.03264
4500	1651.73368
4600	1688.43856
4700	1725.13832
4800	1761.8528
4900	1798.5532
5000	1835.23888


==> data/line_50_nodiscount_BASE_LINE_INTERNAL_BATCH_PUSH_ONE_AMOUNT_100.csv <==
#   value
100 21.62056
200 43.23856
300 64.85656
400 86.47456
500 108.09256
600 129.71056
700 151.32856
800 172.94656
900 194.56456
1000    216.18256
1100    237.80056
1200    259.41856
1300    281.03656
1400    302.65456
1500    324.27256
1600    345.89056
1700    367.50856
1800    389.12656
1900    410.74456
2000    432.36256
2100    453.98056
2200    475.59856
2300    497.21656
2400    518.83456
2500    540.45256
2600    562.07056
2700    583.68856
2800    605.30656
2900    626.92456
3000    648.54256
3100    670.16056
3200    691.77856
3300    713.39656
3400    735.01456
3500    756.63256
3600    778.25056
3700    799.86856
3800    821.48656
3900    843.10456
4000    864.72256
4100    886.34056
4200    907.95856
4300    929.57656
4400    951.19456
4500    972.81256
4600    994.43056
4700    1016.04856
4800    1037.66656
4900    1059.28456
5000    1080.90256


==> data/line_50_nodiscount_EXTERNAL_BATCH_PUSH_100.csv <==
#	value
100	32.98157
200	65.95994
300	98.93639
400	131.91668
500	164.89697
600	197.87022
700	230.85691
800	263.8404
900	296.81941
1000	329.7965
1100	362.78575
1200	395.75068
1300	428.74505
1400	461.71766
1500	494.68643
1600	527.68144
1700	560.66877
1800	593.63562
1900	626.62295
2000	659.60452
2100	692.57393
2200	725.56702
2300	758.53259
2400	791.50456
2500	824.49509
2600	857.47858
2700	890.46015
2800	923.43212
2900	956.42073
3000	989.37862
3100	1022.36147
3200	1055.3392
3300	1088.33357
3400	1121.31386
3500	1154.27303
3600	1187.2866
3700	1220.27073
3800	1253.22286
3900	1286.22363
4000	1319.1668
4100	1352.17461
4200	1385.14722
4300	1418.11599
4400	1451.12252
4500	1484.09833
4600	1517.07798
4700	1550.05251
4800	1583.04176
4900	1616.01693
5000	1648.97738


==> data/line_50_nodiscount_EXTERNAL_BATCH_PUSH_ONE_AMOUNT_100.csv <==
#	value
100	32.65376
200	65.30432
300	97.95296
400	130.60544
500	163.25792
600	195.90336
700	228.56224
800	261.21792
900	293.86912
1000	326.5184
1100	359.17984
1200	391.81696
1300	424.48352
1400	457.12832
1500	489.76928
1600	522.43648
1700	555.096
1800	587.73504
1900	620.39456
2000	653.04832
2100	685.68992
2200	718.3552
2300	750.99296
2400	783.63712
2500	816.29984
2600	848.95552
2700	881.60928
2800	914.25344
2900	946.91424
3000	979.54432
3100	1012.19936
3200	1044.84928
3300	1077.51584
3400	1110.16832
3500	1142.79968
3600	1175.48544
3700	1208.14176
3800	1240.76608
3900	1273.43904
4000	1306.0544
4100	1338.7344
4200	1371.3792
4300	1404.02016
4400	1436.69888
4500	1469.34688
4600	1501.99872
4700	1534.64544
4800	1567.30688
4900	1599.95424
5000	1632.58688


==> data/line_50_nodiscount_INTERNAL_BATCH_PULL_100.csv <==
#	value
100	24.28674
200	48.57028
300	72.8519
400	97.13736
500	121.42282
600	145.70124
700	169.9931
800	194.28176
900	218.56594
1000	242.8482
1100	267.14262
1200	291.41272
1300	315.71226
1400	339.99004
1500	364.26398
1600	388.56416
1700	412.85666
1800	437.12868
1900	461.42118
2000	485.70792
2100	509.9825
2200	534.28076
2300	558.5515
2400	582.82864
2500	607.12434
2600	631.413
2700	655.69974
2800	679.97688
2900	704.27066
3000	728.53372
3100	752.82174
3200	777.10464
3300	801.40418
3400	825.68964
3500	849.95398
3600	874.27272
3700	898.56202
3800	922.81932
3900	947.12526
4000	971.3736
4100	995.68658
4200	1019.96436
4300	1044.2383
4400	1068.55
4500	1092.83098
4600	1117.1158
4700	1141.3955
4800	1165.68992
4900	1189.97026
5000	1214.23588


==> data/line_50_nodiscount_INTERNAL_BATCH_PULL_ONE_AMOUNT_100.csv <==
#	value
100	23.95894
200	47.91468
300	71.8685
400	95.82616
500	119.78382
600	143.73444
700	167.6985
800	191.65936
900	215.61574
1000	239.5702
1100	263.53682
1200	287.47912
1300	311.45086
1400	335.40084
1500	359.34698
1600	383.31936
1700	407.28406
1800	431.22828
1900	455.19298
2000	479.15192
2100	503.0987
2200	527.06916
2300	551.0121
2400	574.96144
2500	598.92934
2600	622.8902
2700	646.84914
2800	670.79848
2900	694.76446
3000	718.69972
3100	742.65994
3200	766.61504
3300	790.58678
3400	814.54444
3500	838.48098
3600	862.47192
3700	886.43342
3800	910.36292
3900	934.34106
4000	958.2616
4100	982.24678
4200	1006.19676
4300	1030.1429
4400	1054.1268
4500	1078.07998
4600	1102.037
4700	1125.9889
4800	1149.95552
4900	1173.90806
5000	1197.84588


==> data/line_50_nodiscount_INTERNAL_BATCH_PULL_ONE_AMOUNT_USER_COST.csv <==
#	value
100	44.2428
200	88.4824
300	132.72008
400	176.9616
500	221.20312
600	265.4376
700	308.78952
800	353.93024
900	398.17048
1000	442.4088
1100	486.65928
1200	530.88544
1300	575.14104
1400	619.37488
1500	663.60488
1600	707.86112
1700	752.10968
1800	796.33776
1900	840.58632
2000	884.82912
2100	929.05976
2200	973.31408
2300	1017.54088
2400	1061.77408
2500	1106.02584
2600	1150.27056
2700	1194.51336
2800	1238.74656
2900	1282.9964
3000	1327.21552
3100	1369.4756
3200	1415.69856
3300	1459.95416
3400	1504.19568
3500	1548.41608
3600	1592.69088
3700	1636.93624
3800	1681.1496
3900	1725.4116
4000	1769.616
4100	1813.88504
4200	1858.11888
4300	1902.34888
4400	1946.61664
4500	1990.85368
4600	2035.09456
4700	2079.33032
4800	2123.5808
4900	2167.8172
5000	2212.03888


==> data/line_50_nodiscount_INTERNAL_BATCH_PULL_USER_COST.csv <==
#	value
100	44.2428
200	88.4824
300	132.72008
400	176.9616
500	221.20312
600	265.4376
700	308.78952
800	353.93024
900	398.17048
1000	442.4088
1100	486.65928
1200	530.88544
1300	575.14104
1400	619.37488
1500	663.60488
1600	707.86112
1700	752.10968
1800	796.33776
1900	840.58632
2000	884.82912
2100	929.05976
2200	973.31408
2300	1017.54088
2400	1061.77408
2500	1106.02584
2600	1150.27056
2700	1194.51336
2800	1238.74656
2900	1282.9964
3000	1327.21552
3100	1369.4756
3200	1415.69856
3300	1459.95416
3400	1504.19568
3500	1548.41608
3600	1592.69088
3700	1636.93624
3800	1681.1496
3900	1725.4116
4000	1769.616
4100	1813.88504
4200	1858.11888
4300	1902.34888
4400	1946.61664
4500	1990.85368
4600	2035.09456
4700	2079.33032
4800	2123.5808
4900	2167.8172
5000	2212.03888


==> data/line_50_nodiscount_INTERNAL_BATCH_PUSH_100.csv <==
#	value
100	30.35908
200	60.71496
300	91.06892
400	121.42672
500	151.78452
600	182.13528
700	212.49948
800	242.86048
900	273.217
1000	303.5716
1100	333.93836
1200	364.2808
1300	394.65268
1400	425.0028
1500	455.34908
1600	485.7216
1700	516.08644
1800	546.4308
1900	576.79564
2000	607.15472
2100	637.50164
2200	667.87224
2300	698.21532
2400	728.5648
2500	758.93284
2600	789.29384
2700	819.65292
2800	850.0024
2900	880.36852
3000	910.70392
3100	941.06428
3200	971.41952
3300	1001.7914
3400	1032.1492
3500	1062.48588
3600	1092.87696
3700	1123.2386
3800	1153.56824
3900	1183.94652
4000	1214.2672
4100	1244.65252
4200	1275.00264
4300	1305.34892
4400	1335.73296
4500	1366.08628
4600	1396.44344
4700	1426.79548
4800	1457.16224
4900	1487.51492
5000	1517.85288


==> data/line_50_nodiscount_INTERNAL_BATCH_PUSH_ONE_AMOUNT_100.csv <==
#	value
100	30.03282
200	60.06244
300	90.09014
400	120.12168
500	150.15322
600	180.17772
700	210.21566
800	240.2504
900	270.28066
1000	300.309
1100	330.3495
1200	360.36568
1300	390.4113
1400	420.43516
1500	450.45518
1600	480.50144
1700	510.54002
1800	540.55812
1900	570.5967
2000	600.62952
2100	630.65018
2200	660.69452
2300	690.71134
2400	720.73456
2500	750.77634
2600	780.81108
2700	810.8439
2800	840.86712
2900	870.90698
3000	900.91612
3100	930.95022
3200	960.9792
3300	991.02482
3400	1021.05636
3500	1051.06678
3600	1081.1316
3700	1111.16698
3800	1141.17036
3900	1171.22238
4000	1201.2168
4100	1231.27586
4200	1261.29972
4300	1291.31974
4400	1321.37752
4500	1351.40458
4600	1381.43548
4700	1411.46126
4800	1441.50176
4900	1471.52818
5000	1501.53988


==> data/line_50_nodiscount_NAIVE_PUSH.csv <==
#	value
100	51.7068
200	103.4104
300	155.11208
400	206.8176
500	258.52312
600	310.2216
700	361.93352
800	413.64224
900	465.34648
1000	517.0488
1100	568.76328
1200	620.45344
1300	672.17304
1400	723.87088
1500	775.56488
1600	827.28512
1700	878.99768
1800	930.68976
1900	982.40232
2000	1034.10912
2100	1085.80376
2200	1137.52208
2300	1189.21288
2400	1240.91008
2500	1292.62584
2600	1344.33456
2700	1396.04136
2800	1447.73856
2900	1499.4524
3000	1551.13552
3100	1602.8436
3200	1654.54656
3300	1706.26616
3400	1757.97168
3500	1809.65608
3600	1861.39488
3700	1913.10424
3800	1964.7816
3900	2016.5076
4000	2068.176
4100	2119.90904
4200	2171.60688
4300	2223.30088
4400	2275.03264
4500	2326.73368
4600	2378.43856
4700	2430.13832
4800	2481.8528
4900	2533.5532
5000	2585.23888


==> data/simulation_baseline.csv <==
,#,N_P,EB_P_OA_100,EB_P_OA_200,EB_P_OA_300,EB_P_OA_400,EB_P_100,EB_P_200,EB_P_300,EB_P_400,IB_P_OA_100,IB_P_OA_200,IB_P_OA_300,IB_P_OA_400,IB_P_100,IB_P_200,IB_P_300,IB_P_400,IB_PL_OA_100,IB_PL_OA_200,IB_PL_OA_300,IB_PL_OA_400,IB_PL_100,IB_PL_200,IB_PL_300,IB_PL_400,IB_PL_OA_U_100,IB_PL_OA_U_200,IB_PL_OA_U_300,IB_PL_OA_U_400,IB_PL_U_100,IB_PL_U_200,IB_PL_U_300,IB_PL_U_400,O_IB_P_OA_100,O_IB_P_OA_200,O_IB_P_OA_300,O_IB_P_OA_400,O_IB_P_OA_500,O_IB_P_OA_600,O_IB_P_OA_700,O_IB_P_OA_800
0,100,5170680,3265376,3265376,3265376,3265376,3298157,3298157,3298157,3298157,3003282,3003282,3003282,3003282,3035908,3035908,3035908,3035908,2395894,2395894,2395894,2395894,2428674,2428674,2428674,2428674,4424280,4424280,4424280,4424280,4424280,4424280,4424280,4424280,2021000,2021000,2021000,2021000,2021000,2021000,2021000,2021000
1,200,10341040,6530432,6507898,6507898,6507898,6595994,6573158,6573158,6573158,6006244,5983603,5983603,5983603,6071496,6048708,6048708,6048708,4791468,4768915,4768915,4768915,4857028,4834174,4834174,4834174,8848240,8848240,8848240,8848240,8848240,8848240,8848240,8848240,4042000,4021000,4021000,4021000,4021000,4021000,4021000,4021000
2,300,15511208,9795296,9772762,9750331,9750331,9893639,9870803,9848252,9848252,9009014,8986373,8963835,8963835,9106892,9084104,9061600,9061600,7186850,7164297,7141847,7141847,7285190,7262336,7239766,7239766,13272008,13272008,13272008,13272008,13272008,13272008,13272008,13272008,6063000,6042000,6021000,6021000,6021000,6021000,6021000,6021000
3,400,20681760,13060544,13015476,13015579,12993123,13191668,13145996,13146281,13123758,12012168,11966886,11966989,11944426,12142672,12097096,12097380,12074904,9582616,9537510,9537613,9515138,9713736,9668028,9668312,9645770,17696160,17696160,17696160,17696160,17696160,17696160,17696160,17696160,8084000,8042000,8042000,8021000,8021000,8021000,8021000,8021000
4,500,25852312,16325792,16280724,16258293,16258371,16489697,16444025,16421474,16421787,15015322,14970040,14947502,14947580,15178452,15132876,15110372,15110684,11978382,11933276,11910826,11910904,12142282,12096574,12074004,12074316,22120312,22120312,22120312,22120312,22120312,22120312,22120312,22120312,10105000,10063000,10042000,10042000,10021000,10021000,10021000,10021000
5,600,31022160,19590336,19522734,19500406,19500381,19787022,19718514,19696248,19696276,18017772,17949849,17927414,17927389,18213528,18145164,18122944,18122972,14373444,14305785,14283438,14283413,14570124,14501562,14479276,14479304,26543760,26543760,26543760,26543760,26543760,26543760,26543760,26543760,12126000,12063000,12042000,12042000,12042000,12021000,12021000,12021000
6,700,36193352,22856224,22788622,22766294,22743838,23085691,23017183,22994917,22972394,21021566,20953643,20931208,20908645,21249948,21181584,21159364,21136888,16769850,16702191,16679844,16657369,16999310,16930748,16908462,16885920,30878952,30878952,30878952,30878952,30878952,30878952,30878952,30878952,14147000,14084000,14063000,14042000,14042000,14042000,14021000,14021000
7,800,41364224,26121792,26031656,26009328,25986950,26384040,26292696,26270430,26248220,24025040,23934476,23912041,23889556,24286048,24194896,24172676,24150512,19165936,19075724,19053377,19030980,19428176,19336760,19314474,19292244,35393024,35393024,35393024,35393024,35393024,35393024,35393024,35393024,16168000,16084000,16063000,16042000,16042000,16042000,16042000,16021000
8,900,46534648,29386912,29296776,29252017,29252070,29681941,29590597,29545780,29546121,27028066,26937502,26892529,26892582,27321700,27230548,27185824,27186164,21561574,21471362,21426565,21426618,21856594,21765178,21720322,21720662,39817048,39817048,39817048,39817048,39817048,39817048,39817048,39817048,18189000,18105000,18063000,18063000,18042000,18042000,18042000,18042000
9,1000,51704880,32651840,32539170,32516945,32494464,32979650,32865470,32843489,32820994,30030900,29917695,29895363,29872775,30357160,30243220,30221284,30198836,23957020,23844255,23822011,23799511,24284820,24170550,24148548,24126034,44240880,44240880,44240880,44240880,44240880,44240880,44240880,44240880,20210000,20105000,20084000,20063000,20042000,20042000,20042000,20042000
10,1100,56876328,35917984,35805314,35760555,35738177,36278575,36164395,36119578,36097368,33034950,32921745,32876772,32854287,33393836,33279896,33235172,33213008,26353682,26240917,26196120,26173723,26714262,26599992,26555136,26532906,48665928,48665928,48665928,48665928,48665928,48665928,48665928,48665928,22231000,22126000,22084000,22063000,22063000,22042000,22042000,22042000
11,1200,62045344,39181696,39046492,39001836,38979433,39575068,39438052,39393520,39371338,36036568,35900722,35855852,35833342,36428080,36291352,36246912,36224776,28747912,28612594,28567900,28545478,29141272,29004148,28959576,28937374,53088544,53088544,53088544,53088544,53088544,53088544,53088544,53088544,24252000,24126000,24084000,24063000,24063000,24042000,24042000,24042000
12,1300,67217304,42448352,42313148,42268492,42246089,42874505,42737489,42692957,42670775,39041130,38905284,38860414,38837904,39465268,39328540,39284100,39261964,31145086,31009768,30965074,30942652,31571226,31434102,31389530,31367328,57514104,57514104,57514104,57514104,57514104,57514104,57514104,57514104,26273000,26147000,26105000,26084000,26063000,26063000,26042000,26042000
13,1400,72387088,45712832,45555094,45510438,45488035,46171766,46011914,45967382,45945200,42043516,41885029,41840159,41817649,42500280,42340764,42296324,42274188,33540084,33382213,33337519,33315097,33999004,33839026,33794454,33772252,61937488,61937488,61937488,61937488,61937488,61937488,61937488,61937488,28294000,28147000,28105000,28084000,28063000,28063000,28042000,28042000
14,1500,77556488,48976928,48819190,48752103,48729700,49468643,49308791,49241708,49219526,45045518,44887031,44819623,44797113,45534908,45375392,45308448,45286312,35934698,35776827,35709683,35687261,36426398,36266420,36199278,36177076,66360488,66360488,66360488,66360488,66360488,66360488,66360488,66360488,30315000,30168000,30105000,30084000,30063000,30063000,30063000,30042000
15,1600,82728512,52243648,52063376,52018823,51973964,52768144,52585456,52541209,52496504,48050144,47869016,47824249,47779176,48572160,48389856,48345700,48301088,38331936,38151512,38106921,38062024,38856416,38673584,38629296,38584552,70786112,70786112,70786112,70786112,70786112,70786112,70786112,70786112,32336000,32168000,32126000,32084000,32084000,32063000,32063000,32042000
16,1700,87899768,55509600,55329328,55262241,55239916,56066877,55884189,55817106,55795237,51054002,50872874,50805466,50783034,51608644,51426340,51359396,51337572,40728406,40547982,40480838,40458494,41285666,41102834,41035692,41013802,75210968,75210968,75210968,75210968,75210968,75210968,75210968,75210968,34357000,34189000,34126000,34105000,34084000,34063000,34063000,34063000
17,1800,93068976,58773504,58570698,58503714,58481286,59363562,59158038,59091240,59069086,54055812,53852043,53784738,53762203,54643080,54437988,54371328,54349220,43122828,42919851,42852810,42830363,43712868,43507182,43440324,43418150,79633776,79633776,79633776,79633776,79633776,79633776,79633776,79633776,36378000,36189000,36126000,36105000,36084000,36063000,36063000,36063000
18,1900,98240232,62039456,61836650,61769666,61724807,62662295,62456771,62389973,62345268,57059670,56855901,56788596,56743523,57679564,57474472,57407812,57363200,45519298,45316321,45249280,45204383,46142118,45936432,45869574,45824830,84058632,84058632,84058632,84058632,84058632,84058632,84058632,84058632,38399000,38210000,38147000,38105000,38084000,38084000,38063000,38063000
19,2000,103410912,65304832,65079492,65012508,64967727,65960452,65732092,65665294,65620902,60062952,59836542,59769237,59724242,60715472,60487592,60420932,60376632,47915192,47689662,47622621,47577802,48570792,48342252,48275394,48230962,88482912,88482912,88482912,88482912,88482912,88482912,88482912,88482912,40420000,40210000,40147000,40105000,40084000,40084000,40063000,40063000
20,2100,108580376,68568992,68343652,68254237,68231887,69257393,69029033,68939684,68917843,63065018,62838608,62748765,62726308,63750164,63522284,63433120,63411324,50309870,50084340,49994849,49972480,50998250,50769710,50680282,50658420,92905976,92905976,92905976,92905976,92905976,92905976,92905976,92905976,42441000,42231000,42147000,42126000,42105000,42084000,42063000,42063000
21,2200,113752208,71835520,71587646,71520765,71475881,72556702,72305506,72238993,72194316,66069452,65820401,65753199,65708101,66787224,66536556,66470180,66425596,52706916,52458833,52391895,52346973,53428076,53176682,53110108,53065392,97331408,97331408,97331408,97331408,97331408,97331408,97331408,97331408,44462000,44231000,44168000,44126000,44105000,44084000,44084000,44063000
22,2300,118921288,75099296,74851422,74762007,74717226,75853259,75602063,75512714,75468322,69071134,68822083,68732240,68687245,69821532,69570864,69481700,69437400,55101210,54853127,54763636,54718817,55855150,55603756,55514328,55469896,101754088,101754088,101754088,101754088,101754088,101754088,101754088,101754088,46483000,46252000,46168000,46126000,46105000,46084000,46084000,46063000
23,2400,124091008,78363712,78093304,78003992,77959186,79150456,78876424,78787360,78742996,72073456,71801764,71712024,71667004,72856480,72583024,72494144,72449872,57496144,57225508,57136120,57091276,58282864,58008616,57919472,57875068,106177408,106177408,106177408,106177408,106177408,106177408,106177408,106177408,48504000,48252000,48168000,48126000,48105000,48084000,48084000,48063000
24,2500,129262584,81629984,81359576,81270264,81225458,82449509,82175477,82086413,82042049,75077634,74805942,74716202,74671182,75893284,75619828,75530948,75486676,59892934,59622298,59532910,59488066,60712434,60438186,60349042,60304638,110602584,110602584,110602584,110602584,110602584,110602584,110602584,110602584,50525000,50273000,50189000,50147000,50105000,50105000,50084000,50084000
25,2600,134433456,84895552,84602610,84513298,84468492,85747858,85450990,85361926,85317562,78081108,77786775,77697035,77652015,78929384,78633140,78544260,78499988,62289020,61995831,61906443,61861599,63141300,62844198,62755054,62710650,115027056,115027056,115027056,115027056,115027056,115027056,115027056,115027056,52546000,52273000,52189000,52147000,52126000,52105000,52084000,52084000
26,2700,139604136,88160928,87867986,87756243,87711437,89046015,88749147,88637532,88593168,81084390,80790057,80677779,80632759,81965292,81669048,81557664,81513392,64684914,64391725,64279887,64235043,65569974,65272872,65161158,65116754,119451336,119451336,119451336,119451336,119451336,119451336,119451336,119451336,54567000,54294000,54189000,54147000,54126000,54105000,54084000,54084000
27,2800,144773856,91425344,91109868,91020659,90953397,92343212,92023508,91934729,91867842,84086712,83769738,83680101,83612518,85000240,84681208,84592612,84525864,67079848,66764106,66674821,66607502,67997688,67677732,67588872,67521926,123874656,123874656,123874656,123874656,123874656,123874656,123874656,123874656,56588000,56294000,56210000,56147000,56126000,56105000,56084000,56084000
28,2900,149945240,94691424,94375948,94264205,94219477,95642073,95322369,95210754,95166703,87090698,86773724,86661446,86616504,88036852,87717820,87606436,87562476,69476446,69160704,69048866,69004100,70427066,70107110,69995396,69951304,128299640,128299640,128299640,128299640,128299640,128299640,128299640,128299640,58609000,58315000,58210000,58168000,58126000,58105000,58105000,58084000
29,3000,155113552,97954432,97616422,97504782,97459951,98937862,98595322,98483992,98439656,90091612,89751997,89639822,89594777,91070392,90728572,90617472,90573228,71869972,71531677,71419942,71375073,72853372,72510562,72399132,72354756,132721552,132721552,132721552,132721552,132721552,132721552,132721552,132721552,60630000,60315000,60210000,60168000,60126000,60105000,60105000,60084000
30,3100,160284360,101219936,100881926,100770286,100703024,102236147,101893607,101782277,101715390,93095022,92755407,92643232,92575649,94106428,93764608,93653508,93586760,74265994,73927699,73815964,73748645,75282174,74939364,74827934,74760988,136947560,136947560,136947560,136947560,136947560,136947560,136947560,136947560,62651000,62336000,62231000,62168000,62147000,62126000,62105000,62084000
31,3200,165454656,104484928,104124384,104012744,103945560,105533920,105168544,105057214,104990640,96097920,95735664,95623489,95555984,97141952,96777344,96666244,96599808,76661504,76300656,76188921,76121680,77710464,77344800,77233370,77166736,141569856,141569856,141569856,141569856,141569856,141569856,141569856,141569856,64672000,64336000,64231000,64168000,64147000,64126000,64105000,64084000
32,3300,170626616,107751584,107391040,107256969,107212216,108833357,108467981,108334100,108290077,99102482,98740226,98605513,98560546,100179140,99814532,99680928,99636996,79058678,78697830,78563645,78518854,80140418,79774754,79640754,79596690,145995416,145995416,145995416,145995416,145995416,145995416,145995416,145995416,66693000,66357000,66231000,66189000,66147000,66126000,66105000,66105000
33,3400,175797168,111016832,110633754,110522217,110454930,112131386,111743174,111632129,111565270,102105636,101720739,101608667,101541059,103214920,102827524,102716708,102649988,81454444,81071043,80959411,80892067,82568964,82180446,82069300,82002382,150419568,150419568,150419568,150419568,150419568,150419568,150419568,150419568,68714000,68357000,68252000,68189000,68147000,68126000,68105000,68105000
34,3500,180965608,114279968,113896890,113762819,113695635,115427303,115039091,114905210,114838636,105106678,104721781,104587068,104519563,106248588,105861192,105727588,105661152,83848098,83464697,83330512,83263271,84995398,84606880,84472880,84406246,154841608,154841608,154841608,154841608,154841608,154841608,154841608,154841608,70735000,70378000,70252000,70189000,70147000,70126000,70105000,70105000
35,3600,186139488,117548544,117142932,117008964,116941755,118728660,118317612,118184016,118117470,108113160,107705622,107571012,107503482,109287696,108877512,108744192,108677784,86247192,85841238,85707156,85639890,87427272,87015900,86882184,86815578,159269088,159269088,159269088,159269088,159269088,159269088,159269088,159269088,72756000,72378000,72252000,72189000,72168000,72126000,72126000,72105000
36,3700,191310424,120814176,120408564,120274596,120207387,122027073,121616025,121482429,121415883,111116698,110709160,110574550,110507020,112323860,111913676,111780356,111713948,88643342,88237388,88103306,88036040,89856202,89444830,89311114,89244508,163693624,163693624,163693624,163693624,163693624,163693624,163693624,163693624,74777000,74399000,74273000,74210000,74168000,74147000,74126000,74105000
37,3800,196478160,124076608,123648462,123514494,123447285,125322286,124888402,124754806,124688260,114117036,113686857,113552247,113484717,115356824,114923852,114790532,114724124,91036292,90607785,90473703,90406437,92281932,91847706,91713990,91647384,168114960,168114960,168114960,168114960,168114960,168114960,168114960,168114960,76798000,76399000,76273000,76210000,76168000,76147000,76126000,76105000
38,3900,201650760,127343904,126915758,126759359,126692150,128622363,128188479,128032332,127965786,117122238,116692059,116534911,116467381,118394652,117961680,117805856,117739448,93434106,93005599,92849067,92781801,94712526,94278300,94122014,94055408,172541160,172541160,172541160,172541160,172541160,172541160,172541160,172541160,78819000,78420000,78273000,78210000,78168000,78147000,78126000,78105000
39,4000,206817600,130605440,130154760,130020895,129931230,131916680,131459960,131326649,131237580,120121680,119668860,119534353,119444260,121426720,120970960,120837924,120749040,95826160,95375100,95241121,95151380,97137360,96680280,96546848,96457700,176961600,176961600,176961600,176961600,176961600,176961600,176961600,176961600,80840000,80420000,80294000,80210000,80168000,80147000,80126000,80105000
40,4100,211990904,133873440,133422760,133266361,133199230,135217461,134760741,134604594,134538361,123127586,122674766,122517618,122450166,124465252,124009492,123853668,123787572,98224678,97773618,97617086,97549898,99568658,99111578,98955292,98888998,181388504,181388504,181388504,181388504,181388504,181388504,181388504,181388504,82861000,82441000,82294000,82231000,82189000,82147000,82126000,82126000
41,4200,217160688,137137920,136664706,136508410,136441176,138514722,138035166,137879304,137812786,126129972,125654511,125497466,125429911,127500264,127021716,126866176,126799796,100619676,100146063,99989634,99922343,101996436,101516502,101360500,101293922,185811888,185811888,185811888,185811888,185811888,185811888,185811888,185811888,84882000,84441000,84294000,84231000,84189000,84147000,84126000,84126000
42,4300,222330088,140402016,139928802,139772506,139682841,141811599,141332043,141176181,141087112,129131974,128656513,128499468,128409375,130534892,130056344,129900804,129811920,103014290,102540677,102384248,102294507,104423830,103943896,103787894,103698746,190234888,190234888,190234888,190234888,190234888,190234888,190234888,190234888,86903000,86462000,86315000,86231000,86189000,86168000,86147000,86126000
43,4400,227503264,143669888,143174140,143017844,142928257,145112252,144609860,144453998,144365242,132137752,131639650,131482605,131392590,133573296,133071960,132916420,132827848,105412680,104916514,104760085,104670422,106855000,106352212,106196210,106107374,194661664,194661664,194661664,194661664,194661664,194661664,194661664,194661664,88924000,88462000,88315000,88231000,88189000,88168000,88147000,88126000
44,4500,232673368,146934688,146438940,146260213,146193057,148409833,147907441,147729028,147662823,135140458,134642356,134462773,134395296,136608628,136107292,135929248,135863180,107807998,107311832,107132953,107065740,109283098,108780310,108601738,108535472,199085368,199085368,199085368,199085368,199085368,199085368,199085368,199085368,90945000,90483000,90315000,90252000,90189000,90168000,90147000,90126000
45,4600,237843856,150199872,149681590,149525397,149435707,151707798,151182570,151026993,150937952,138143548,137622805,137465863,137375745,139644344,139120220,138964964,138876108,110203700,109684981,109528655,109438889,111711580,111185938,111030220,110941100,203509456,203509456,203509456,203509456,203509456,203509456,203509456,203509456,92966000,92483000,92336000,92252000,92210000,92168000,92147000,92126000
46,4700,243013832,153464544,152946262,152767535,152677948,155005251,154480023,154301610,154212854,141146126,140625383,140445800,140355785,142679548,142155424,141977380,141888808,112598890,112080171,111901292,111811629,114139550,113613908,113435336,113346500,207933032,207933032,207933032,207933032,207933032,207933032,207933032,207933032,94987000,94504000,94336000,94252000,94210000,94168000,94147000,94126000
47,4800,248185280,156730688,156189872,156011248,155921636,158304176,157756112,157577984,157489256,144150176,143606792,143427312,143337272,145716224,145169312,144991552,144903008,114995552,114454280,114275504,114185816,116568992,116020496,115842208,115753400,212358080,212358080,212358080,212358080,212358080,212358080,212358080,212358080,97008000,96504000,96336000,96252000,96210000,96168000,96147000,96126000

